NeuFENet: Neural Finite Element Solutions with Theoretical Bounds for Parametric PDEs

We consider a mesh-based approach for training a neural network to produce field predictions of solutions to parametric partial differential equations (PDEs). This approach contrasts current approaches for "neural PDE solvers" that employ collocation-based methods to make point-wise predictions of solutions to PDEs. This approach has the advantage of naturally enforcing different boundary conditions as well as ease of invoking well-developed PDE theory -- including analysis of numerical stability and convergence -- to obtain capacity bounds for our proposed neural networks in discretized domains. We explore our mesh-based strategy, called NeuFENet, using a weighted Galerkin loss function based on the Finite Element Method (FEM) on a parametric elliptic PDE. The weighted Galerkin loss (FEM loss) is similar to an energy functional that produces improved solutions, satisfies a priori mesh convergence, and can model Dirichlet and Neumann boundary conditions. We prove theoretically, and illustrate with experiments, convergence results analogous to mesh convergence analysis deployed in finite element solutions to PDEs. These results suggest that a mesh-based neural network approach serves as a promising approach for solving parametric PDEs with theoretical bounds.

==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/norms.txt <==
Sl,c1,c2,c3,c4,c5,c6,udiffnet,unum,difference,rel_difference
1,0.223,0.134,-0.141,-0.215,0.124,-0.201,37.397,37.377,0.150,0.0040
2,0.002,-0.050,0.014,0.183,0.147,-0.096,38.673,38.657,0.269,0.0069
3,0.182,-0.246,-0.087,-0.132,0.024,-0.052,37.446,37.464,0.237,0.0063
4,0.143,0.048,0.098,-0.090,-0.101,-0.071,37.929,37.972,0.234,0.0062
5,-0.133,-0.020,-0.110,0.194,0.093,0.022,37.912,37.825,0.253,0.0067


==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/single-selected-coeff.txt <==
-0.24
-0.17
0.13
0.07
-0.07
0.14


==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/xcuts_dfn.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,8.254545331001281738e-01,6.887652277946472168e-01,5.464232712984085083e-02
1.587301587301587213e-02,8.265320062637329102e-01,6.879770159721374512e-01,5.579333752393722534e-02
3.174603174603174427e-02,8.282961845397949219e-01,6.844288706779479980e-01,5.919345095753669739e-02
4.761904761904761640e-02,8.304914236068725586e-01,6.782293915748596191e-01,6.487856060266494751e-02
6.349206349206348854e-02,8.347835540771484375e-01,6.675957441329956055e-01,7.387212663888931274e-02
7.936507936507936067e-02,8.391392827033996582e-01,6.539841294288635254e-01,8.722341060638427734e-02
9.523809523809523281e-02,8.435863256454467773e-01,6.352528333663940430e-01,1.018470749258995056e-01
1.111111111111111049e-01,8.480305671691894531e-01,6.132532358169555664e-01,1.211775243282318115e-01
1.269841269841269771e-01,8.516798019409179688e-01,5.882407426834106445e-01,1.426155716180801392e-01
1.428571428571428492e-01,8.548310995101928711e-01,5.621768832206726074e-01,1.654491126537322998e-01
1.587301587301587213e-01,8.569703698158264160e-01,5.350242853164672852e-01,1.882252544164657593e-01
1.746031746031745935e-01,8.588449358940124512e-01,5.094070434570312500e-01,2.108782827854156494e-01
1.904761904761904656e-01,8.600422739982604980e-01,4.867053329944610596e-01,2.308117151260375977e-01
2.063492063492063378e-01,8.606236577033996582e-01,4.678685367107391357e-01,2.484176158905029297e-01
2.222222222222222099e-01,8.601265549659729004e-01,4.512526392936706543e-01,2.627031505107879639e-01
2.380952380952380820e-01,8.587650060653686523e-01,4.411101639270782471e-01,2.748669087886810303e-01
2.539682539682539542e-01,8.563961982727050781e-01,4.348756074905395508e-01,2.832522690296173096e-01
2.698412698412698263e-01,8.525630831718444824e-01,4.339387416839599609e-01,2.911808192729949951e-01
2.857142857142856984e-01,8.470681905746459961e-01,4.355291128158569336e-01,2.982016503810882568e-01
3.015873015873015706e-01,8.395391702651977539e-01,4.380070567131042480e-01,3.027805685997009277e-01
3.174603174603174427e-01,8.297913670539855957e-01,4.426493048667907715e-01,3.069057166576385498e-01
3.333333333333333148e-01,8.169152736663818359e-01,4.492803215980529785e-01,3.103851079940795898e-01
3.492063492063491870e-01,8.012850880622863770e-01,4.558227360248565674e-01,3.127238452434539795e-01
3.650793650793650591e-01,7.834624648094177246e-01,4.626663923263549805e-01,3.152471482753753662e-01
3.809523809523809312e-01,7.641151547431945801e-01,4.696515500545501709e-01,3.170558512210845947e-01
3.968253968253968034e-01,7.458345293998718262e-01,4.757664203643798828e-01,3.182293474674224854e-01
4.126984126984126755e-01,7.256592512130737305e-01,4.809626340866088867e-01,3.189603984355926514e-01
4.285714285714285476e-01,7.087088823318481445e-01,4.854459464550018311e-01,3.189871013164520264e-01
4.444444444444444198e-01,6.948035955429077148e-01,4.892394840717315674e-01,3.179814815521240234e-01
4.603174603174602919e-01,6.842880249023437500e-01,4.925988018512725830e-01,3.165861666202545166e-01
4.761904761904761640e-01,6.762539148330688477e-01,4.953779280185699463e-01,3.126822412014007568e-01
4.920634920634920362e-01,6.716123819351196289e-01,4.977609515190124512e-01,3.070414960384368896e-01
5.079365079365079083e-01,6.686483025550842285e-01,4.996403753757476807e-01,2.991858720779418945e-01
5.238095238095237249e-01,6.679123044013977051e-01,5.021840929985046387e-01,2.892731428146362305e-01
5.396825396825396526e-01,6.677409410476684570e-01,5.045772790908813477e-01,2.775041759014129639e-01
5.555555555555555802e-01,6.684715747833251953e-01,5.077155828475952148e-01,2.640712559223175049e-01
5.714285714285713969e-01,6.693513393402099609e-01,5.108703970909118652e-01,2.495601475238800049e-01
5.873015873015872135e-01,6.706986427307128906e-01,5.148020386695861816e-01,2.330779582262039185e-01
6.031746031746031411e-01,6.725557446479797363e-01,5.185876488685607910e-01,2.165371179580688477e-01
6.190476190476190688e-01,6.747276782989501953e-01,5.227299332618713379e-01,2.007135152816772461e-01
6.349206349206348854e-01,6.765593290328979492e-01,5.275936126708984375e-01,1.862634420394897461e-01
6.507936507936507020e-01,6.790911555290222168e-01,5.328723192214965820e-01,1.732192039489746094e-01
6.666666666666666297e-01,6.812971830368041992e-01,5.372550487518310547e-01,1.620343476533889771e-01
6.825396825396825573e-01,6.846386790275573730e-01,5.407821536064147949e-01,1.529213935136795044e-01
6.984126984126983739e-01,6.881259679794311523e-01,5.432208180427551270e-01,1.457229852676391602e-01
7.142857142857141906e-01,6.928478479385375977e-01,5.437867045402526855e-01,1.400928944349288940e-01
7.301587301587301182e-01,6.981972455978393555e-01,5.431229472160339355e-01,1.364238262176513672e-01
7.460317460317460458e-01,7.045715451240539551e-01,5.389029383659362793e-01,1.342740356922149658e-01
7.619047619047618625e-01,7.122137546539306641e-01,5.313844680786132812e-01,1.323268711566925049e-01
7.777777777777776791e-01,7.217860817909240723e-01,5.195780992507934570e-01,1.313205361366271973e-01
7.936507936507936067e-01,7.338279485702514648e-01,5.031135678291320801e-01,1.312698721885681152e-01
8.095238095238095344e-01,7.483820915222167969e-01,4.832839965820312500e-01,1.319576948881149292e-01
8.253968253968253510e-01,7.664135098457336426e-01,4.584413170814514160e-01,1.329181939363479614e-01
8.412698412698411676e-01,7.861562371253967285e-01,4.316074252128601074e-01,1.342020481824874878e-01
8.571428571428570953e-01,8.089038729667663574e-01,4.033840000629425049e-01,1.361885070800781250e-01
8.730158730158730229e-01,8.311586380004882812e-01,3.771305084228515625e-01,1.380977779626846313e-01
8.888888888888888395e-01,8.543571233749389648e-01,3.562465608119964600e-01,1.409572213888168335e-01
9.047619047619046562e-01,8.752437233924865723e-01,3.379064202308654785e-01,1.440422832965850830e-01
9.206349206349205838e-01,8.925505876541137695e-01,3.208908140659332275e-01,1.472597420215606689e-01
9.365079365079365115e-01,9.072587490081787109e-01,3.088450729846954346e-01,1.504922807216644287e-01
9.523809523809523281e-01,9.183296561241149902e-01,3.003316223621368408e-01,1.524437814950942993e-01
9.682539682539681447e-01,9.246820211410522461e-01,2.929826378822326660e-01,1.547780632972717285e-01
9.841269841269840724e-01,9.299636483192443848e-01,2.899503409862518311e-01,1.567086726427078247e-01
1.000000000000000000e+00,9.315869808197021484e-01,2.885636091232299805e-01,1.560642123222351074e-01


==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/xcuts_fem.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,8.302334000000000103e-01,6.969589000000000478e-01,5.213948999999999667e-02
1.587301587301587213e-02,8.308235999999999954e-01,6.955447999999999631e-01,5.333007000000000025e-02
3.174603174603174427e-02,8.325972000000000373e-01,6.910669999999999868e-01,5.710090999999999778e-02
4.761904761904761640e-02,8.354295999999999944e-01,6.831724999999999604e-01,6.373520000000000574e-02
6.349206349206348854e-02,8.390657999999999728e-01,6.715119999999999978e-01,7.349121000000000126e-02
7.936507936507936067e-02,8.431762000000000423e-01,6.558338000000000223e-01,8.652848000000000483e-02
9.523809523809523281e-02,8.474192000000000391e-01,6.361202000000000245e-01,1.028059000000000056e-01
1.111111111111111049e-01,8.514945000000000430e-01,6.127270000000000216e-01,1.219861000000000001e-01
1.269841269841269771e-01,8.551739000000000424e-01,5.864700999999999942e-01,1.433908000000000127e-01
1.428571428571428492e-01,8.583081000000000182e-01,5.586043000000000536e-01,1.660443000000000058e-01
1.587301587301587213e-01,8.608135000000000092e-01,5.306786999999999477e-01,1.888083999999999874e-01
1.746031746031745935e-01,8.626485000000000403e-01,5.042997000000000174e-01,2.105741999999999892e-01
1.904761904761904656e-01,8.637863999999999542e-01,4.808777000000000190e-01,2.304448000000000052e-01
2.063492063492063378e-01,8.641896000000000022e-01,4.614372999999999947e-01,2.478499999999999870e-01
2.222222222222222099e-01,8.637880000000000003e-01,4.465356999999999799e-01,2.625686999999999882e-01
2.380952380952380820e-01,8.624597999999999987e-01,4.362853999999999899e-01,2.746712000000000042e-01
2.539682539682539542e-01,8.600172000000000372e-01,4.304404000000000008e-01,2.844210999999999823e-01
2.698412698412698263e-01,8.561982000000000204e-01,4.285007000000000121e-01,2.921748000000000123e-01
2.857142857142856984e-01,8.506723999999999952e-01,4.298066999999999860e-01,2.983039000000000107e-01
3.015873015873015706e-01,8.430678000000000338e-01,4.336149999999999727e-01,3.031461999999999768e-01
3.174603174603174427e-01,8.330315000000000358e-01,4.391649000000000247e-01,3.069837999999999734e-01
3.333333333333333148e-01,8.203266999999999642e-01,4.457389999999999963e-01,3.100365999999999955e-01
3.492063492063491870e-01,8.049553000000000402e-01,4.527179000000000064e-01,3.124663999999999775e-01
3.650793650793650591e-01,7.872706000000000426e-01,4.596196000000000170e-01,3.143825000000000092e-01
3.809523809523809312e-01,7.680287999999999560e-01,4.661155000000000159e-01,3.158468999999999860e-01
3.968253968253968034e-01,7.483298000000000449e-01,4.720225000000000115e-01,3.168767000000000111e-01
4.126984126984126755e-01,7.294391999999999543e-01,4.772771000000000097e-01,3.174427000000000221e-01
4.285714285714285476e-01,7.125358000000000525e-01,4.819007000000000152e-01,3.174632000000000009e-01
4.444444444444444198e-01,6.984749999999999570e-01,4.859675999999999996e-01,3.167958000000000163e-01
4.603174603174602919e-01,6.876527000000000056e-01,4.895782000000000189e-01,3.152266000000000234e-01
4.761904761904761640e-01,6.800078000000000511e-01,4.928427000000000224e-01,3.124649999999999928e-01
4.920634920634920362e-01,6.751386999999999805e-01,4.958708000000000005e-01,3.081503999999999910e-01
5.079365079365079083e-01,6.724696999999999480e-01,4.987691000000000208e-01,3.018835000000000268e-01
5.238095238095237249e-01,6.714035000000000419e-01,5.016403999999999863e-01,2.932928000000000202e-01
5.396825396825396526e-01,6.714225000000000332e-01,5.045855000000000201e-01,2.821366000000000152e-01
5.555555555555555802e-01,6.721333000000000446e-01,5.077043999999999446e-01,2.684208000000000149e-01
5.714285714285713969e-01,6.732681999999999833e-01,5.110955999999999833e-01,2.524925000000000086e-01
5.873015873015872135e-01,6.746651000000000176e-01,5.148513999999999591e-01,2.350570999999999910e-01
6.031746031746031411e-01,6.762411000000000394e-01,5.190466000000000246e-01,2.170883999999999869e-01
6.190476190476190688e-01,6.779694000000000553e-01,5.237184999999999757e-01,1.996472999999999998e-01
6.349206349206348854e-01,6.798632999999999482e-01,5.288380000000000303e-01,1.836706999999999923e-01
6.507936507936507020e-01,6.819674999999999487e-01,5.342719000000000218e-01,1.698097000000000079e-01
6.666666666666666297e-01,6.843546999999999825e-01,5.397446999999999662e-01,1.583663999999999905e-01
6.825396825396825573e-01,6.871279000000000137e-01,5.448093000000000519e-01,1.493296000000000068e-01
6.984126984126983739e-01,6.904263000000000483e-01,5.488404999999999534e-01,1.424711999999999923e-01
7.142857142857141906e-01,6.944327000000000139e-01,5.510608000000000173e-01,1.374559999999999949e-01
7.301587301587301182e-01,6.993821999999999539e-01,5.506048999999999527e-01,1.339300999999999964e-01
7.460317460317460458e-01,7.055668000000000495e-01,5.466183000000000014e-01,1.315759999999999985e-01
7.619047619047618625e-01,7.133308999999999900e-01,5.383822999999999803e-01,1.301385999999999932e-01
7.777777777777776791e-01,7.230495000000000116e-01,5.254541999999999824e-01,1.294295000000000029e-01
7.936507936507936067e-01,7.350805000000000256e-01,5.078002999999999822e-01,1.293209999999999915e-01
8.095238095238095344e-01,7.496865000000000334e-01,4.858915999999999791e-01,1.297358999999999873e-01
8.253968253968253510e-01,7.669346999999999692e-01,4.607185999999999781e-01,1.306348999999999982e-01
8.412698412698411676e-01,7.865980000000000194e-01,4.336939000000000211e-01,1.320037000000000016e-01
8.571428571428570953e-01,8.080962999999999896e-01,4.064429999999999987e-01,1.338386000000000020e-01
8.730158730158730229e-01,8.305168000000000550e-01,3.805355000000000265e-01,1.361285999999999885e-01
8.888888888888888395e-01,8.527272000000000185e-01,3.572369000000000239e-01,1.388344999999999996e-01
9.047619047619046562e-01,8.735570999999999753e-01,3.373587000000000113e-01,1.418684000000000056e-01
9.206349206349205838e-01,8.919888000000000261e-01,3.212373000000000034e-01,1.450761999999999885e-01
9.365079365079365115e-01,9.072947999999999569e-01,3.088210000000000122e-01,1.482359000000000038e-01
9.523809523809523281e-01,9.190840999999999594e-01,2.998137000000000163e-01,1.510756000000000043e-01
9.682539682539681447e-01,9.272652999999999590e-01,2.938188999999999940e-01,1.533165999999999973e-01
9.841269841269840724e-01,9.319652999999999965e-01,2.904490000000000127e-01,1.547322999999999893e-01
1.000000000000000000e+00,9.334491999999999789e-01,2.893849000000000005e-01,1.552049000000000067e-01


==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/ycuts_dfn.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.587301587301587213e-02,9.869084358215332031e-01,9.896462559700012207e-01,9.893746376037597656e-01
3.174603174603174427e-02,9.754614830017089844e-01,9.794902205467224121e-01,9.792175292968750000e-01
4.761904761904761640e-02,9.635617733001708984e-01,9.676047563552856445e-01,9.677317142486572266e-01
6.349206349206348854e-02,9.529288411140441895e-01,9.540540575981140137e-01,9.545375704765319824e-01
7.936507936507936067e-02,9.418411254882812500e-01,9.370620846748352051e-01,9.378929138183593750e-01
9.523809523809523281e-02,9.316418766975402832e-01,9.173739552497863770e-01,9.183192849159240723e-01
1.111111111111111049e-01,9.226572513580322266e-01,8.948056697845458984e-01,8.972393274307250977e-01
1.269841269841269771e-01,9.145139455795288086e-01,8.700702190399169922e-01,8.719577789306640625e-01
1.428571428571428492e-01,9.067611694335937500e-01,8.436811566352844238e-01,8.468983769416809082e-01
1.587301587301587213e-01,8.996692895889282227e-01,8.159799575805664062e-01,8.215302824974060059e-01
1.746031746031745935e-01,8.926039338111877441e-01,7.875033020973205566e-01,7.967706918716430664e-01
1.904761904761904656e-01,8.860510587692260742e-01,7.613812088966369629e-01,7.749786972999572754e-01
2.063492063492063378e-01,8.792900443077087402e-01,7.352882623672485352e-01,7.555042505264282227e-01
2.222222222222222099e-01,8.725019693374633789e-01,7.115222811698913574e-01,7.388600707054138184e-01
2.380952380952380820e-01,8.649802803993225098e-01,6.897174119949340820e-01,7.243255376815795898e-01
2.539682539682539542e-01,8.563961982727050781e-01,6.686483025550842285e-01,7.122137546539306641e-01
2.698412698412698263e-01,8.461136221885681152e-01,6.502026915550231934e-01,7.019157409667968750e-01
2.857142857142856984e-01,8.343335390090942383e-01,6.328851580619812012e-01,6.928584575653076172e-01
3.015873015873015706e-01,8.194666504859924316e-01,6.167269945144653320e-01,6.850979328155517578e-01
3.174603174603174427e-01,8.019108176231384277e-01,6.020196676254272461e-01,6.780892610549926758e-01
3.333333333333333148e-01,7.796186804771423340e-01,5.884455442428588867e-01,6.711075305938720703e-01
3.492063492063491870e-01,7.546973824501037598e-01,5.758135318756103516e-01,6.649371981620788574e-01
3.650793650793650591e-01,7.243191599845886230e-01,5.638306140899658203e-01,6.584661006927490234e-01
3.809523809523809312e-01,6.916114091873168945e-01,5.537161231040954590e-01,6.521713733673095703e-01
3.968253968253968034e-01,6.564083099365234375e-01,5.444723367691040039e-01,6.433252692222595215e-01
4.126984126984126755e-01,6.199093461036682129e-01,5.363242626190185547e-01,6.346367597579956055e-01
4.285714285714285476e-01,5.826451778411865234e-01,5.288748741149902344e-01,6.246738433837890625e-01
4.444444444444444198e-01,5.484337806701660156e-01,5.219776630401611328e-01,6.118043065071105957e-01
4.603174603174602919e-01,5.143042206764221191e-01,5.161948204040527344e-01,5.972556471824645996e-01
4.761904761904761640e-01,4.843055605888366699e-01,5.102191567420959473e-01,5.786139965057373047e-01
4.920634920634920362e-01,4.573805332183837891e-01,5.045791268348693848e-01,5.567956566810607910e-01
5.079365079365079083e-01,4.348756074905395508e-01,4.996403753757476807e-01,5.313844680786132812e-01
5.238095238095237249e-01,4.175405204296112061e-01,4.940406084060668945e-01,5.016702413558959961e-01
5.396825396825396526e-01,4.013216197490692139e-01,4.884866774082183838e-01,4.700823426246643066e-01
5.555555555555555802e-01,3.873899579048156738e-01,4.828073680400848389e-01,4.344049990177154541e-01
5.714285714285713969e-01,3.763774931430816650e-01,4.760536551475524902e-01,3.977193832397460938e-01
5.873015873015872135e-01,3.673555552959442139e-01,4.692757427692413330e-01,3.612854778766632080e-01
6.031746031746031411e-01,3.584010899066925049e-01,4.612811505794525146e-01,3.251335620880126953e-01
6.190476190476190688e-01,3.504846692085266113e-01,4.527929425239562988e-01,2.899177372455596924e-01
6.349206349206348854e-01,3.432692885398864746e-01,4.428514838218688965e-01,2.589870989322662354e-01
6.507936507936507020e-01,3.369356393814086914e-01,4.303857386112213135e-01,2.315115481615066528e-01
6.666666666666666297e-01,3.305698931217193604e-01,4.170536398887634277e-01,2.080289423465728760e-01
6.825396825396825573e-01,3.238664865493774414e-01,4.018410146236419678e-01,1.876527518033981323e-01
6.984126984126983739e-01,3.175489604473114014e-01,3.851850032806396484e-01,1.725019663572311401e-01
7.142857142857141906e-01,3.108574748039245605e-01,3.657674491405487061e-01,1.594420075416564941e-01
7.301587301587301182e-01,3.030023574829101562e-01,3.448352217674255371e-01,1.487899422645568848e-01
7.460317460317460458e-01,2.942765653133392334e-01,3.227822184562683105e-01,1.403027474880218506e-01
7.619047619047618625e-01,2.832522690296173096e-01,2.991858720779418945e-01,1.323268711566925049e-01
7.777777777777776791e-01,2.720153331756591797e-01,2.734173238277435303e-01,1.256542652845382690e-01
7.936507936507936067e-01,2.581686675548553467e-01,2.468087524175643921e-01,1.192435994744300842e-01
8.095238095238095344e-01,2.417724877595901489e-01,2.197916805744171143e-01,1.133301854133605957e-01
8.253968253968253510e-01,2.229061871767044067e-01,1.917165666818618774e-01,1.078418865799903870e-01
8.412698412698411676e-01,2.013658285140991211e-01,1.641259938478469849e-01,1.018423810601234436e-01
8.571428571428570953e-01,1.775845438241958618e-01,1.373198479413986206e-01,9.542601555585861206e-02
8.730158730158730229e-01,1.528120636940002441e-01,1.119241341948509216e-01,8.812375366687774658e-02
8.888888888888888395e-01,1.272017806768417358e-01,8.979423344135284424e-02,8.030498027801513672e-02
9.047619047619046562e-01,1.035587042570114136e-01,6.942546367645263672e-02,7.109079509973526001e-02
9.206349206349205838e-01,8.088430017232894897e-02,5.306776612997055054e-02,6.103746220469474792e-02
9.365079365079365115e-01,6.084220483899116516e-02,3.927577659487724304e-02,5.053278803825378418e-02
9.523809523809523281e-01,4.257720708847045898e-02,2.836914174258708954e-02,3.882109373807907104e-02
9.682539682539681447e-01,2.750332094728946686e-02,1.811245456337928772e-02,2.641293033957481384e-02
9.841269841269840724e-01,1.395239681005477905e-02,8.902704343199729919e-03,1.365658547729253769e-02
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> arxiv-pack-2/results_data/kl-stochastic/anecdotal-query/ycuts_fem.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.587301587301587213e-02,9.890041000000000526e-01,9.898763999999999896e-01,9.900177999999999479e-01
3.174603174603174427e-02,9.778367000000000031e-01,9.788719000000000170e-01,9.791640000000000343e-01
4.761904761904761640e-02,9.666943000000000064e-01,9.664055999999999758e-01,9.668632999999999811e-01
6.349206349206348854e-02,9.557809000000000443e-01,9.519047999999999954e-01,9.525687999999999933e-01
7.936507936507936067e-02,9.452907000000000393e-01,9.348895999999999873e-01,9.358596999999999611e-01
9.523809523809523281e-02,9.353841000000000516e-01,9.150768999999999709e-01,9.165505999999999931e-01
1.111111111111111049e-01,9.261648999999999576e-01,8.924817999999999918e-01,8.947891000000000039e-01
1.269841269841269771e-01,9.176668000000000047e-01,8.674777999999999656e-01,8.710982000000000447e-01
1.428571428571428492e-01,9.098519000000000467e-01,8.407786999999999900e-01,8.463325999999999905e-01
1.587301587301587213e-01,9.026186999999999960e-01,8.133255999999999819e-01,8.215407000000000126e-01
1.746031746031745935e-01,8.958148000000000222e-01,7.861053000000000068e-01,7.977707000000000548e-01
1.904761904761904656e-01,8.892461999999999867e-01,7.599576999999999583e-01,7.758817000000000075e-01
2.063492063492063378e-01,8.826815999999999551e-01,7.354349999999999499e-01,7.564220000000000388e-01
2.222222222222222099e-01,8.758487999999999829e-01,7.127554999999999863e-01,7.395988000000000007e-01
2.380952380952380820e-01,8.684239999999999737e-01,6.918495999999999535e-01,7.253287999999999958e-01
2.539682539682539542e-01,8.600172000000000372e-01,6.724696999999999480e-01,7.133308999999999900e-01
2.698412698412698263e-01,8.501579000000000219e-01,6.543181999999999610e-01,7.032228000000000367e-01
2.857142857142856984e-01,8.382908000000000026e-01,6.371542999999999513e-01,6.945961000000000496e-01
3.015873015873015706e-01,8.237915000000000099e-01,6.208550000000000457e-01,6.870619999999999505e-01
3.174603174603174427e-01,8.060173999999999950e-01,6.054241000000000206e-01,6.802702999999999944e-01
3.333333333333333148e-01,7.844012999999999680e-01,5.909564000000000483e-01,6.739100000000000090e-01
3.492063492063491870e-01,7.585840999999999834e-01,5.775805999999999996e-01,6.676988000000000367e-01
3.650793650793650591e-01,7.285570999999999575e-01,5.654017999999999544e-01,6.613664999999999683e-01
3.809523809523809312e-01,6.947695000000000398e-01,5.544635999999999454e-01,6.546359999999999957e-01
3.968253968253968034e-01,6.581470999999999849e-01,5.447349000000000219e-01,6.472037000000000484e-01
4.126984126984126755e-01,6.199970000000000203e-01,5.361181999999999892e-01,6.387190999999999841e-01
4.285714285714285476e-01,5.818153000000000352e-01,5.284695000000000364e-01,6.287682999999999467e-01
4.444444444444444198e-01,5.450536000000000270e-01,5.216201000000000310e-01,6.168635000000000090e-01
4.603174603174602919e-01,5.109135999999999678e-01,5.153938000000000130e-01,6.024473999999999663e-01
4.761904761904761640e-01,4.802194000000000185e-01,5.096184000000000269e-01,5.849221000000000004e-01
4.920634920634920362e-01,4.533816999999999986e-01,5.041292000000000550e-01,5.637145999999999546e-01
5.079365079365079083e-01,4.304404000000000008e-01,4.987691000000000208e-01,5.383822999999999803e-01
5.238095238095237249e-01,4.111538000000000137e-01,4.933842999999999979e-01,5.087521000000000404e-01
5.396825396825396526e-01,3.951040000000000108e-01,4.878192000000000084e-01,4.750610000000000110e-01
5.555555555555555802e-01,3.817922000000000260e-01,4.819112999999999869e-01,4.380487000000000131e-01
5.714285714285713969e-01,3.707099999999999840e-01,4.754860000000000197e-01,3.989489999999999981e-01
5.873015873015872135e-01,3.613850000000000118e-01,4.683558999999999917e-01,3.593523000000000134e-01
6.031746031746031411e-01,3.534014999999999795e-01,4.603231999999999879e-01,3.209575000000000067e-01
6.190476190476190688e-01,3.464044000000000012e-01,4.511890000000000067e-01,2.852852000000000166e-01
6.349206349206348854e-01,3.400923000000000140e-01,4.407677999999999874e-01,2.534406000000000159e-01
6.507936507936507020e-01,3.342049000000000269e-01,4.289077000000000028e-01,2.259954000000000129e-01
6.666666666666666297e-01,3.285074000000000050e-01,4.155072000000000210e-01,2.030061999999999978e-01
6.825396825396825573e-01,3.227746000000000226e-01,4.005227000000000093e-01,1.841329999999999911e-01
6.984126984126983739e-01,3.167744000000000115e-01,3.839582000000000273e-01,1.687999000000000027e-01
7.142857142857141906e-01,3.102522999999999809e-01,3.658343000000000012e-01,1.563429000000000069e-01
7.301587301587301182e-01,3.029171999999999976e-01,3.461509999999999865e-01,1.461143000000000025e-01
7.460317460317460458e-01,2.944332000000000060e-01,3.248613000000000195e-01,1.375402000000000013e-01
7.619047619047618625e-01,2.844210999999999823e-01,3.018835000000000268e-01,1.301385999999999932e-01
7.777777777777776791e-01,2.724786000000000152e-01,2.771623999999999755e-01,1.235152999999999945e-01
7.936507936507936067e-01,2.582265000000000255e-01,2.507694999999999785e-01,1.173473000000000016e-01
8.095238095238095344e-01,2.413838000000000095e-01,2.230064999999999964e-01,1.113645999999999942e-01
8.253968253968253510e-01,2.218645999999999952e-01,1.944607999999999892e-01,1.053328999999999932e-01
8.412698412698411676e-01,1.998705000000000065e-01,1.659745999999999999e-01,9.904182000000000263e-02
8.571428571428570953e-01,1.759410999999999892e-01,1.385187999999999975e-01,9.229969000000000368e-02
8.730158730158730229e-01,1.509235999999999911e-01,1.130112999999999951e-01,8.493486999999999565e-02
8.888888888888888395e-01,1.258506000000000069e-01,9.014299000000000617e-02,7.680578999999999879e-02
9.047619047619046562e-01,1.017495999999999956e-01,7.027150000000000063e-02,6.781732000000000038e-02
9.206349206349205838e-01,7.944772999999999419e-02,5.340668999999999972e-02,5.794032999999999822e-02
9.365079365079365115e-01,5.943285000000000234e-02,3.927339999999999998e-02,4.722849999999999965e-02
9.523809523809523281e-01,4.181019999999999875e-02,2.741205000000000030e-02,3.582547999999999983e-02
9.682539682539681447e-01,2.635084999999999858e-02,1.727783999999999917e-02,2.395747000000000154e-02
9.841269841269840724e-01,1.259910000000000023e-02,8.314827000000000329e-03,1.191093000000000013e-02
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_16_16.txt <==
u,h
6.979150235652923362e-01,3.662109375000000000e-04
6.994489014148712602e-01,8.544921875000000000e-04
7.009827792644500732e-01,2.258300781250000000e-03
7.025166571140288863e-01,3.967285156250000000e-03
7.040505349636078103e-01,6.774902343750000000e-03
7.055844128131866233e-01,1.080322265625000000e-02
7.071182906627655473e-01,1.336669921875000000e-02
7.086521685123443604e-01,1.892089843750000000e-02
7.101860463619231734e-01,2.246093750000000000e-02
7.117199242115020974e-01,2.606201171875000000e-02
7.132538020610809104e-01,2.886962890625000000e-02
7.147876799106598344e-01,3.308105468750000000e-02
7.163215577602386475e-01,3.112792968750000000e-02
7.178554356098174605e-01,3.460693359375000000e-02
7.193893134593963845e-01,3.619384765625000000e-02
7.209231913089751975e-01,3.338623046875000000e-02
7.224570691585541216e-01,3.747558593750000000e-02
7.239909470081329346e-01,3.656005859375000000e-02
7.255248248577117476e-01,3.668212890625000000e-02
7.270587027072906716e-01,3.466796875000000000e-02
7.285925805568694846e-01,3.277587890625000000e-02
7.301264584064484087e-01,3.271484375000000000e-02
7.316603362560272217e-01,3.454589843750000000e-02
7.331942141056060347e-01,3.277587890625000000e-02
7.347280919551849587e-01,3.051757812500000000e-02
7.362619698047637717e-01,3.186035156250000000e-02
7.377958476543426958e-01,2.801513671875000000e-02
7.393297255039215088e-01,3.057861328125000000e-02
7.408636033535003218e-01,2.825927734375000000e-02
7.423974812030792458e-01,2.856445312500000000e-02
7.439313590526580589e-01,2.575683593750000000e-02
7.454652369022369829e-01,2.691650390625000000e-02
7.469991147518157959e-01,2.655029296875000000e-02
7.485329926013946089e-01,2.478027343750000000e-02
7.500668704509735329e-01,2.221679687500000000e-02
7.516007483005523460e-01,2.069091796875000000e-02
7.531346261501312700e-01,1.983642578125000000e-02
7.546685039997100830e-01,1.531982421875000000e-02
7.562023818492888960e-01,1.391601562500000000e-02
7.577362596988678201e-01,1.177978515625000000e-02
7.592701375484466331e-01,9.399414062500000000e-03
7.608040153980255571e-01,7.690429687500000000e-03
7.623378932476043701e-01,5.737304687500000000e-03
7.638717710971831831e-01,4.455566406250000000e-03
7.654056489467621072e-01,2.441406250000000000e-03
7.669395267963409202e-01,1.647949218750000000e-03
7.684734046459198442e-01,7.324218750000000000e-04
7.700072824954986572e-01,7.934570312500000000e-04
7.715411603450774702e-01,1.220703125000000000e-04
7.730750381946563943e-01,1.220703125000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_16_32.txt <==
u,h
4.446127781271934643e-01,1.220703125000000000e-04
4.467791822552681369e-01,4.272460937500000000e-04
4.489455863833427540e-01,1.037597656250000000e-03
4.511119905114173712e-01,1.586914062500000000e-03
4.532783946394920438e-01,2.929687500000000000e-03
4.554447987675667164e-01,4.394531250000000000e-03
4.576112028956413336e-01,6.958007812500000000e-03
4.597776070237159507e-01,1.074218750000000000e-02
4.619440111517906233e-01,1.269531250000000000e-02
4.641104152798652960e-01,1.531982421875000000e-02
4.662768194079399131e-01,2.233886718750000000e-02
4.684432235360145302e-01,2.380371093750000000e-02
4.706096276640892029e-01,2.862548828125000000e-02
4.727760317921638755e-01,2.929687500000000000e-02
4.749424359202384927e-01,3.332519531250000000e-02
4.771088400483131098e-01,3.125000000000000000e-02
4.792752441763877824e-01,3.320312500000000000e-02
4.814416483044624551e-01,3.356933593750000000e-02
4.836080524325370722e-01,3.326416015625000000e-02
4.857744565606116893e-01,3.240966796875000000e-02
4.879408606886863620e-01,3.173828125000000000e-02
4.901072648167610346e-01,2.905273437500000000e-02
4.922736689448357073e-01,3.283691406250000000e-02
4.944400730729102689e-01,3.112792968750000000e-02
4.966064772009849415e-01,2.923583984375000000e-02
4.987728813290596142e-01,2.868652343750000000e-02
5.009392854571342868e-01,2.929687500000000000e-02
5.031056895852088484e-01,2.899169921875000000e-02
5.052720937132835211e-01,2.789306640625000000e-02
5.074384978413581937e-01,3.027343750000000000e-02
5.096049019694328663e-01,3.002929687500000000e-02
5.117713060975075390e-01,2.807617187500000000e-02
5.139377102255821006e-01,3.033447265625000000e-02
5.161041143536567732e-01,3.009033203125000000e-02
5.182705184817314459e-01,2.844238281250000000e-02
5.204369226098060075e-01,2.960205078125000000e-02
5.226033267378806801e-01,2.648925781250000000e-02
5.247697308659553528e-01,3.015136718750000000e-02
5.269361349940300254e-01,2.349853515625000000e-02
5.291025391221046981e-01,2.136230468750000000e-02
5.312689432501792597e-01,1.721191406250000000e-02
5.334353473782539323e-01,1.458740234375000000e-02
5.356017515063286050e-01,1.043701171875000000e-02
5.377681556344032776e-01,8.117675781250000000e-03
5.399345597624778392e-01,6.347656250000000000e-03
5.421009638905525119e-01,3.784179687500000000e-03
5.442673680186271845e-01,2.990722656250000000e-03
5.464337721467018572e-01,1.159667968750000000e-03
5.486001762747764188e-01,7.324218750000000000e-04
5.507665804028510914e-01,1.220703125000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_16_48.txt <==
u,h
2.133581045269966059e-01,1.831054687500000000e-04
2.148645529150962630e-01,1.220703125000000000e-04
2.163710013031959478e-01,7.324218750000000000e-04
2.178774496912956327e-01,8.544921875000000000e-04
2.193838980793952897e-01,2.014160156250000000e-03
2.208903464674949468e-01,3.540039062500000000e-03
2.223967948555946317e-01,6.408691406250000000e-03
2.239032432436943165e-01,7.202148437500000000e-03
2.254096916317939736e-01,1.086425781250000000e-02
2.269161400198936307e-01,1.263427734375000000e-02
2.284225884079933155e-01,1.574707031250000000e-02
2.299290367960930004e-01,1.757812500000000000e-02
2.314354851841926575e-01,2.087402343750000000e-02
2.329419335722923146e-01,2.160644531250000000e-02
2.344483819603919994e-01,2.532958984375000000e-02
2.359548303484916842e-01,2.728271484375000000e-02
2.374612787365913413e-01,2.734375000000000000e-02
2.389677271246909984e-01,3.112792968750000000e-02
2.404741755127906833e-01,2.832031250000000000e-02
2.419806239008903681e-01,3.009033203125000000e-02
2.434870722889900252e-01,2.880859375000000000e-02
2.449935206770896823e-01,2.856445312500000000e-02
2.464999690651893394e-01,3.021240234375000000e-02
2.480064174532890520e-01,2.935791015625000000e-02
2.495128658413887091e-01,2.960205078125000000e-02
2.510193142294883661e-01,3.216552734375000000e-02
2.525257626175880232e-01,2.893066406250000000e-02
2.540322110056877358e-01,3.326416015625000000e-02
2.555386593937873929e-01,2.850341796875000000e-02
2.570451077818870500e-01,2.978515625000000000e-02
2.585515561699867071e-01,2.862548828125000000e-02
2.600580045580863642e-01,2.941894531250000000e-02
2.615644529461860768e-01,3.228759765625000000e-02
2.630709013342857339e-01,3.045654296875000000e-02
2.645773497223853910e-01,3.088378906250000000e-02
2.660837981104851035e-01,3.131103515625000000e-02
2.675902464985847606e-01,3.155517578125000000e-02
2.690966948866844177e-01,2.984619140625000000e-02
2.706031432747840748e-01,2.947998046875000000e-02
2.721095916628837319e-01,2.569580078125000000e-02
2.736160400509834445e-01,2.587890625000000000e-02
2.751224884390831016e-01,2.313232421875000000e-02
2.766289368271827587e-01,1.831054687500000000e-02
2.781353852152824158e-01,1.568603515625000000e-02
2.796418336033821284e-01,1.171875000000000000e-02
2.811482819914817854e-01,8.239746093750000000e-03
2.826547303795814425e-01,4.455566406250000000e-03
2.841611787676810996e-01,2.380371093750000000e-03
2.856676271557808122e-01,1.281738281250000000e-03
2.871740755438804693e-01,3.051757812500000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_32_16.txt <==
u,h
7.093556880950927512e-01,3.051757812500000000e-04
7.105782508850098100e-01,7.324218750000000000e-04
7.118008136749267578e-01,1.525878906250000000e-03
7.130233764648437056e-01,2.380371093750000000e-03
7.142459392547607644e-01,4.089355468750000000e-03
7.154685020446777122e-01,7.019042968750000000e-03
7.166910648345947710e-01,9.948730468750000000e-03
7.179136276245117188e-01,1.440429687500000000e-02
7.191361904144286665e-01,1.715087890625000000e-02
7.203587532043457253e-01,2.026367187500000000e-02
7.215813159942626731e-01,2.398681640625000000e-02
7.228038787841797319e-01,2.838134765625000000e-02
7.240264415740966797e-01,2.978515625000000000e-02
7.252490043640136275e-01,3.411865234375000000e-02
7.264715671539306863e-01,3.314208984375000000e-02
7.276941299438476340e-01,3.216552734375000000e-02
7.289166927337646928e-01,3.070068359375000000e-02
7.301392555236816406e-01,3.393554687500000000e-02
7.313618183135985884e-01,3.479003906250000000e-02
7.325843811035156472e-01,3.332519531250000000e-02
7.338069438934325950e-01,3.271484375000000000e-02
7.350295066833496538e-01,2.966308593750000000e-02
7.362520694732666016e-01,2.972412109375000000e-02
7.374746322631835493e-01,2.807617187500000000e-02
7.386971950531006081e-01,3.027343750000000000e-02
7.399197578430175559e-01,3.002929687500000000e-02
7.411423206329346147e-01,2.813720703125000000e-02
7.423648834228515625e-01,2.740478515625000000e-02
7.435874462127685103e-01,2.770996093750000000e-02
7.448100090026855691e-01,2.752685546875000000e-02
7.460325717926025169e-01,2.630615234375000000e-02
7.472551345825195757e-01,2.862548828125000000e-02
7.484776973724365234e-01,2.606201171875000000e-02
7.497002601623534712e-01,2.795410156250000000e-02
7.509228229522705300e-01,2.825927734375000000e-02
7.521453857421874778e-01,2.648925781250000000e-02
7.533679485321045366e-01,2.667236328125000000e-02
7.545905113220214844e-01,2.374267578125000000e-02
7.558130741119384322e-01,2.337646484375000000e-02
7.570356369018554910e-01,2.014160156250000000e-02
7.582581996917724387e-01,1.745605468750000000e-02
7.594807624816894975e-01,1.422119140625000000e-02
7.607033252716064453e-01,9.826660156250000000e-03
7.619258880615233931e-01,7.507324218750000000e-03
7.631484508514404519e-01,4.821777343750000000e-03
7.643710136413573997e-01,2.990722656250000000e-03
7.655935764312744585e-01,1.159667968750000000e-03
7.668161392211914062e-01,7.324218750000000000e-04
7.680387020111083540e-01,1.831054687500000000e-04
7.692612648010254128e-01,6.103515625000000000e-05


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_32_32.txt <==
u,h
4.875227135419845648e-01,1.220703125000000000e-04
4.879133468866348466e-01,4.272460937500000000e-04
4.883039802312850730e-01,7.934570312500000000e-04
4.886946135759353549e-01,9.155273437500000000e-04
4.890852469205856368e-01,2.197265625000000000e-03
4.894758802652359186e-01,1.647949218750000000e-03
4.898665136098862005e-01,3.234863281250000000e-03
4.902571469545364269e-01,4.394531250000000000e-03
4.906477802991867088e-01,6.408691406250000000e-03
4.910384136438369906e-01,9.216308593750000000e-03
4.914290469884872170e-01,1.116943359375000000e-02
4.918196803331374989e-01,1.123046875000000000e-02
4.922103136777877808e-01,1.440429687500000000e-02
4.926009470224380626e-01,1.757812500000000000e-02
4.929915803670883445e-01,1.965332031250000000e-02
4.933822137117385709e-01,2.392578125000000000e-02
4.937728470563888528e-01,2.563476562500000000e-02
4.941634804010391346e-01,3.363037109375000000e-02
4.945541137456893610e-01,3.155517578125000000e-02
4.949447470903396429e-01,3.649902343750000000e-02
4.953353804349899248e-01,4.125976562500000000e-02
4.957260137796402066e-01,4.370117187500000000e-02
4.961166471242904885e-01,4.699707031250000000e-02
4.965072804689407149e-01,4.925537109375000000e-02
4.968979138135909968e-01,4.595947265625000000e-02
4.972885471582412786e-01,4.595947265625000000e-02
4.976791805028915605e-01,4.693603515625000000e-02
4.980698138475417869e-01,4.486083984375000000e-02
4.984604471921920688e-01,4.284667968750000000e-02
4.988510805368423506e-01,4.327392578125000000e-02
4.992417138814926325e-01,4.211425781250000000e-02
4.996323472261429144e-01,3.845214843750000000e-02
5.000229805707931963e-01,3.942871093750000000e-02
5.004136139154433671e-01,3.833007812500000000e-02
5.008042472600937600e-01,2.929687500000000000e-02
5.011948806047439309e-01,2.642822265625000000e-02
5.015855139493943238e-01,2.258300781250000000e-02
5.019761472940444946e-01,1.477050781250000000e-02
5.023667806386946655e-01,1.373291015625000000e-02
5.027574139833450584e-01,1.165771484375000000e-02
5.031480473279952292e-01,6.103515625000000000e-03
5.035386806726456221e-01,3.967285156250000000e-03
5.039293140172957930e-01,2.746582031250000000e-03
5.043199473619461859e-01,2.136230468750000000e-03
5.047105807065963567e-01,1.281738281250000000e-03
5.051012140512466386e-01,7.934570312500000000e-04
5.054918473958969205e-01,3.051757812500000000e-04
5.058824807405470914e-01,0.000000000000000000e+00
5.062731140851974843e-01,6.103515625000000000e-05
5.066637474298476551e-01,1.220703125000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_32_48.txt <==
u,h
2.172945819795131794e-01,6.103515625000000000e-05
2.185919828712939994e-01,6.103515625000000000e-05
2.198893837630748749e-01,2.441406250000000000e-04
2.211867846548557504e-01,8.544921875000000000e-04
2.224841855466365703e-01,1.220703125000000000e-03
2.237815864384174458e-01,3.234863281250000000e-03
2.250789873301982658e-01,4.455566406250000000e-03
2.263763882219791412e-01,7.995605468750000000e-03
2.276737891137600167e-01,1.062011718750000000e-02
2.289711900055408367e-01,1.373291015625000000e-02
2.302685908973217122e-01,1.837158203125000000e-02
2.315659917891025321e-01,2.136230468750000000e-02
2.328633926808834076e-01,2.368164062500000000e-02
2.341607935726642831e-01,2.502441406250000000e-02
2.354581944644451030e-01,2.618408203125000000e-02
2.367555953562259785e-01,2.832031250000000000e-02
2.380529962480067985e-01,2.679443359375000000e-02
2.393503971397876740e-01,2.703857421875000000e-02
2.406477980315685494e-01,2.709960937500000000e-02
2.419451989233493694e-01,2.813720703125000000e-02
2.432425998151302449e-01,2.893066406250000000e-02
2.445400007069110648e-01,2.838134765625000000e-02
2.458374015986919403e-01,2.661132812500000000e-02
2.471348024904728158e-01,3.057861328125000000e-02
2.484322033822536357e-01,2.874755859375000000e-02
2.497296042740345112e-01,2.972412109375000000e-02
2.510270051658153312e-01,3.100585937500000000e-02
2.523244060575962067e-01,2.880859375000000000e-02
2.536218069493770821e-01,3.002929687500000000e-02
2.549192078411579021e-01,3.161621093750000000e-02
2.562166087329387776e-01,2.984619140625000000e-02
2.575140096247195975e-01,3.155517578125000000e-02
2.588114105165004730e-01,3.173828125000000000e-02
2.601088114082813485e-01,3.454589843750000000e-02
2.614062123000621685e-01,3.179931640625000000e-02
2.627036131918430439e-01,3.161621093750000000e-02
2.640010140836238639e-01,3.137207031250000000e-02
2.652984149754047394e-01,3.173828125000000000e-02
2.665958158671856149e-01,3.063964843750000000e-02
2.678932167589664348e-01,2.844238281250000000e-02
2.691906176507473103e-01,2.282714843750000000e-02
2.704880185425281303e-01,2.020263671875000000e-02
2.717854194343090057e-01,1.721191406250000000e-02
2.730828203260898812e-01,1.495361328125000000e-02
2.743802212178707012e-01,9.948730468750000000e-03
2.756776221096515767e-01,6.713867187500000000e-03
2.769750230014323966e-01,3.662109375000000000e-03
2.782724238932132721e-01,1.525878906250000000e-03
2.795698247849941476e-01,3.662109375000000000e-04
2.808672256767749675e-01,3.662109375000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_48_16.txt <==
u,h
6.943043792247771684e-01,1.831054687500000000e-04
6.958954107761383678e-01,7.934570312500000000e-04
6.974864423274993452e-01,2.807617187500000000e-03
6.990774738788605447e-01,4.760742187500000000e-03
7.006685054302215221e-01,8.239746093750000000e-03
7.022595369815827215e-01,1.300048828125000000e-02
7.038505685329436989e-01,1.538085937500000000e-02
7.054416000843048984e-01,2.362060546875000000e-02
7.070326316356658758e-01,2.478027343750000000e-02
7.086236631870270752e-01,2.850341796875000000e-02
7.102146947383880526e-01,3.222656250000000000e-02
7.118057262897492521e-01,3.216552734375000000e-02
7.133967578411102295e-01,3.570556640625000000e-02
7.149877893924712069e-01,3.576660156250000000e-02
7.165788209438324063e-01,3.564453125000000000e-02
7.181698524951933837e-01,3.723144531250000000e-02
7.197608840465545832e-01,3.399658203125000000e-02
7.213519155979155606e-01,3.619384765625000000e-02
7.229429471492767600e-01,3.686523437500000000e-02
7.245339787006377374e-01,3.466796875000000000e-02
7.261250102519989369e-01,3.442382812500000000e-02
7.277160418033599143e-01,3.210449218750000000e-02
7.293070733547211137e-01,3.381347656250000000e-02
7.308981049060820911e-01,3.442382812500000000e-02
7.324891364574432906e-01,2.911376953125000000e-02
7.340801680088042680e-01,2.832031250000000000e-02
7.356711995601654674e-01,2.996826171875000000e-02
7.372622311115264448e-01,3.027343750000000000e-02
7.388532626628876443e-01,3.112792968750000000e-02
7.404442942142486217e-01,2.862548828125000000e-02
7.420353257656098211e-01,2.459716796875000000e-02
7.436263573169707985e-01,2.478027343750000000e-02
7.452173888683319980e-01,2.508544921875000000e-02
7.468084204196929754e-01,2.416992187500000000e-02
7.483994519710541748e-01,2.197265625000000000e-02
7.499904835224151523e-01,2.075195312500000000e-02
7.515815150737763517e-01,1.568603515625000000e-02
7.531725466251373291e-01,1.409912109375000000e-02
7.547635781764984175e-01,1.123046875000000000e-02
7.563546097278595060e-01,9.765625000000000000e-03
7.579456412792204834e-01,7.873535156250000000e-03
7.595366728305816828e-01,5.126953125000000000e-03
7.611277043819426602e-01,3.967285156250000000e-03
7.627187359333038597e-01,2.624511718750000000e-03
7.643097674846648371e-01,1.464843750000000000e-03
7.659007990360260365e-01,9.765625000000000000e-04
7.674918305873870139e-01,4.272460937500000000e-04
7.690828621387482134e-01,3.051757812500000000e-04
7.706738936901091908e-01,1.220703125000000000e-04
7.722649252414703902e-01,2.441406250000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_48_32.txt <==
u,h
4.388386151194572093e-01,4.272460937500000000e-04
4.409351173043251082e-01,5.493164062500000000e-04
4.430316194891930071e-01,1.647949218750000000e-03
4.451281216740607949e-01,2.807617187500000000e-03
4.472246238589286937e-01,4.943847656250000000e-03
4.493211260437965371e-01,7.263183593750000000e-03
4.514176282286643804e-01,1.214599609375000000e-02
4.535141304135322793e-01,1.300048828125000000e-02
4.556106325984001226e-01,1.745605468750000000e-02
4.577071347832679660e-01,2.307128906250000000e-02
4.598036369681358648e-01,2.490234375000000000e-02
4.619001391530036527e-01,2.789306640625000000e-02
4.639966413378715515e-01,2.850341796875000000e-02
4.660931435227394504e-01,2.984619140625000000e-02
4.681896457076072382e-01,3.057861328125000000e-02
4.702861478924751371e-01,3.222656250000000000e-02
4.723826500773429804e-01,3.137207031250000000e-02
4.744791522622108237e-01,3.118896484375000000e-02
4.765756544470787226e-01,3.167724609375000000e-02
4.786721566319465659e-01,3.094482421875000000e-02
4.807686588168144093e-01,2.905273437500000000e-02
4.828651610016823081e-01,3.051757812500000000e-02
4.849616631865501515e-01,3.167724609375000000e-02
4.870581653714179948e-01,2.783203125000000000e-02
4.891546675562858937e-01,2.832031250000000000e-02
4.912511697411536815e-01,2.655029296875000000e-02
4.933476719260215804e-01,3.021240234375000000e-02
4.954441741108894792e-01,2.807617187500000000e-02
4.975406762957572671e-01,2.801513671875000000e-02
4.996371784806251659e-01,2.789306640625000000e-02
5.017336806654930648e-01,3.045654296875000000e-02
5.038301828503608526e-01,2.886962890625000000e-02
5.059266850352286404e-01,2.825927734375000000e-02
5.080231872200966503e-01,2.832031250000000000e-02
5.101196894049644381e-01,2.917480468750000000e-02
5.122161915898322260e-01,2.648925781250000000e-02
5.143126937747002358e-01,2.600097656250000000e-02
5.164091959595680237e-01,2.618408203125000000e-02
5.185056981444358115e-01,2.563476562500000000e-02
5.206022003293038214e-01,2.038574218750000000e-02
5.226987025141716092e-01,1.623535156250000000e-02
5.247952046990393971e-01,1.440429687500000000e-02
5.268917068839074069e-01,9.216308593750000000e-03
5.289882090687751948e-01,6.896972656250000000e-03
5.310847112536429826e-01,5.920410156250000000e-03
5.331812134385109925e-01,3.356933593750000000e-03
5.352777156233787803e-01,1.586914062500000000e-03
5.373742178082465681e-01,1.342773437500000000e-03
5.394707199931144670e-01,5.493164062500000000e-04
5.415672221779823658e-01,1.220703125000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/diffnet-fem-64x64/hist_48_48.txt <==
u,h
2.082307149469852514e-01,6.103515625000000000e-05
2.098371116816997728e-01,6.103515625000000000e-05
2.114435084164142664e-01,3.662109375000000000e-04
2.130499051511287600e-01,7.324218750000000000e-04
2.146563018858432814e-01,4.882812500000000000e-04
2.162626986205578028e-01,7.324218750000000000e-04
2.178690953552722964e-01,2.319335937500000000e-03
2.194754920899867900e-01,2.807617187500000000e-03
2.210818888247013114e-01,4.516601562500000000e-03
2.226882855594158328e-01,6.286621093750000000e-03
2.242946822941303264e-01,8.728027343750000000e-03
2.259010790288448201e-01,1.043701171875000000e-02
2.275074757635593414e-01,1.190185546875000000e-02
2.291138724982738628e-01,1.489257812500000000e-02
2.307202692329883564e-01,1.837158203125000000e-02
2.323266659677028501e-01,2.282714843750000000e-02
2.339330627024173714e-01,2.392578125000000000e-02
2.355394594371318928e-01,2.679443359375000000e-02
2.371458561718463864e-01,2.972412109375000000e-02
2.387522529065608801e-01,2.709960937500000000e-02
2.403586496412754014e-01,3.240966796875000000e-02
2.419650463759899228e-01,3.271484375000000000e-02
2.435714431107044442e-01,3.045654296875000000e-02
2.451778398454189101e-01,3.131103515625000000e-02
2.467842365801334314e-01,3.381347656250000000e-02
2.483906333148479528e-01,3.283691406250000000e-02
2.499970300495624742e-01,3.314208984375000000e-02
2.516034267842769401e-01,2.966308593750000000e-02
2.532098235189914615e-01,3.485107421875000000e-02
2.548162202537059828e-01,3.234863281250000000e-02
2.564226169884205042e-01,3.497314453125000000e-02
2.580290137231350256e-01,3.277587890625000000e-02
2.596354104578494915e-01,3.405761718750000000e-02
2.612418071925640128e-01,3.289794921875000000e-02
2.628482039272785342e-01,3.094482421875000000e-02
2.644546006619930001e-01,3.100585937500000000e-02
2.660609973967075215e-01,3.179931640625000000e-02
2.676673941314220428e-01,2.990722656250000000e-02
2.692737908661365642e-01,3.186035156250000000e-02
2.708801876008510856e-01,3.137207031250000000e-02
2.724865843355655515e-01,2.679443359375000000e-02
2.740929810702800729e-01,2.435302734375000000e-02
2.756993778049945942e-01,2.355957031250000000e-02
2.773057745397091156e-01,2.050781250000000000e-02
2.789121712744235815e-01,1.861572265625000000e-02
2.805185680091381029e-01,1.153564453125000000e-02
2.821249647438526242e-01,9.399414062500000000e-03
2.837313614785671456e-01,4.455566406250000000e-03
2.853377582132816115e-01,1.586914062500000000e-03
2.869441549479961329e-01,9.765625000000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_16_J_0.csv <==
u,h
5.959634810686111894e-01,2.999999999999999737e-04
6.063597291707991666e-01,8.999999999999999754e-04
6.167559772729873657e-01,1.600000000000000077e-03
6.271522253751755649e-01,2.799999999999999972e-03
6.375484734773635420e-01,3.700000000000000164e-03
6.479447215795517412e-01,6.400000000000000307e-03
6.583409696817397183e-01,8.300000000000000086e-03
6.687372177839279175e-01,1.140000000000000041e-02
6.791334658861161166e-01,1.389999999999999916e-02
6.895297139883040938e-01,1.799999999999999864e-02
6.999259620904922929e-01,2.210000000000000159e-02
7.103222101926802701e-01,2.549999999999999836e-02
7.207184582948684692e-01,2.999999999999999889e-02
7.311147063970566684e-01,3.500000000000000333e-02
7.415109544992446455e-01,3.960000000000000325e-02
7.519072026014328447e-01,4.209999999999999853e-02
7.623034507036208218e-01,4.649999999999999967e-02
7.726996988058090210e-01,5.009999999999999870e-02
7.830959469079972202e-01,5.000000000000000278e-02
7.934921950101851973e-01,5.240000000000000213e-02
8.038884431123733965e-01,5.360000000000000181e-02
8.142846912145613736e-01,5.539999999999999786e-02
8.246809393167495728e-01,5.639999999999999875e-02
8.350771874189377719e-01,6.140000000000000319e-02
8.454734355211257490e-01,6.260000000000000286e-02
8.558696836233139482e-01,7.019999999999999851e-02
8.662659317255020364e-01,6.759999999999999343e-02
8.766621798276901245e-01,6.199999999999999956e-02
8.870584279298783237e-01,3.699999999999999817e-02
8.974546760320663008e-01,1.319999999999999993e-02


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_16_J_16.csv <==
u,h
6.771431724230447813e-01,1.100000000000000066e-03
6.837142586708069292e-01,2.899999999999999800e-03
6.902853449185688550e-01,6.000000000000000125e-03
6.968564311663310029e-01,1.009999999999999960e-02
7.034275174140929288e-01,1.359999999999999924e-02
7.099986036618550767e-01,1.890000000000000013e-02
7.165696899096171135e-01,2.350000000000000006e-02
7.231407761573791504e-01,2.809999999999999998e-02
7.297118624051412983e-01,3.490000000000000047e-02
7.362829486529032241e-01,3.729999999999999982e-02
7.428540349006653720e-01,4.059999999999999720e-02
7.494251211484272979e-01,4.329999999999999821e-02
7.559962073961894458e-01,4.410000000000000031e-02
7.625672936439513716e-01,4.460000000000000075e-02
7.691383798917135195e-01,4.710000000000000298e-02
7.757094661394754453e-01,4.549999999999999878e-02
7.822805523872375932e-01,4.669999999999999846e-02
7.888516386349995191e-01,4.510000000000000120e-02
7.954227248827616670e-01,4.900000000000000189e-02
8.019938111305237038e-01,4.689999999999999725e-02
8.085648973782857407e-01,4.929999999999999660e-02
8.151359836260477776e-01,4.970000000000000112e-02
8.217070698738098145e-01,4.959999999999999826e-02
8.282781561215718513e-01,5.020000000000000157e-02
8.348492423693338882e-01,4.789999999999999813e-02
8.414203286170960361e-01,4.309999999999999942e-02
8.479914148648579619e-01,3.389999999999999958e-02
8.545625011126201098e-01,2.309999999999999901e-02
8.611335873603820357e-01,1.480000000000000066e-02
8.677046736081441836e-01,9.100000000000000450e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_16_J_32.csv <==
u,h
7.104618469874064424e-01,1.799999999999999951e-03
7.143461465835571067e-01,5.100000000000000366e-03
7.182304461797077710e-01,8.800000000000000530e-03
7.221147457758585464e-01,1.349999999999999985e-02
7.259990453720093218e-01,1.739999999999999880e-02
7.298833449681599861e-01,2.220000000000000098e-02
7.337676445643106504e-01,2.620000000000000107e-02
7.376519441604614258e-01,3.009999999999999828e-02
7.415362437566122011e-01,3.490000000000000047e-02
7.454205433527628655e-01,4.000000000000000083e-02
7.493048429489135298e-01,4.410000000000000031e-02
7.531891425450643052e-01,4.959999999999999826e-02
7.570734421412150805e-01,4.939999999999999947e-02
7.609577417373656338e-01,5.279999999999999971e-02
7.648420413335164092e-01,4.989999999999999991e-02
7.687263409296671846e-01,5.240000000000000213e-02
7.726106405258178489e-01,5.129999999999999838e-02
7.764949401219685132e-01,5.220000000000000334e-02
7.803792397181192886e-01,5.199999999999999761e-02
7.842635393142700639e-01,5.290000000000000258e-02
7.881478389104207283e-01,5.099999999999999672e-02
7.920321385065713926e-01,4.870000000000000023e-02
7.959164381027221680e-01,4.469999999999999668e-02
7.998007376988729433e-01,4.200000000000000261e-02
8.036850372950236077e-01,3.450000000000000289e-02
8.075693368911742720e-01,3.099999999999999978e-02
8.114536364873250474e-01,2.369999999999999885e-02
8.153379360834758227e-01,1.220000000000000077e-02
8.192222356796263760e-01,4.499999999999999660e-03
8.231065352757771514e-01,1.100000000000000066e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_16_J_48.csv <==
u,h
6.577926307916641679e-01,8.000000000000000383e-04
6.646323889493941373e-01,2.399999999999999790e-03
6.714721471071243286e-01,5.599999999999999943e-03
6.783119052648545200e-01,8.999999999999999320e-03
6.851516634225844893e-01,1.460000000000000013e-02
6.919914215803146806e-01,2.019999999999999921e-02
6.988311797380446500e-01,2.539999999999999897e-02
7.056709378957748413e-01,3.160000000000000309e-02
7.125106960535050327e-01,3.629999999999999893e-02
7.193504542112350020e-01,4.229999999999999732e-02
7.261902123689651933e-01,4.660000000000000253e-02
7.330299705266951626e-01,4.900000000000000189e-02
7.398697286844253540e-01,5.050000000000000322e-02
7.467094868421555454e-01,5.240000000000000213e-02
7.535492449998855147e-01,5.099999999999999672e-02
7.603890031576157060e-01,5.220000000000000334e-02
7.672287613153456753e-01,5.190000000000000169e-02
7.740685194730758667e-01,5.109999999999999959e-02
7.809082776308060581e-01,5.079999999999999793e-02
7.877480357885360274e-01,5.190000000000000169e-02
7.945877939462662187e-01,5.249999999999999806e-02
8.014275521039961880e-01,5.140000000000000124e-02
8.082673102617263794e-01,4.730000000000000177e-02
8.151070684194565708e-01,4.529999999999999999e-02
8.219468265771865401e-01,3.899999999999999994e-02
8.287865847349167314e-01,2.879999999999999921e-02
8.356263428926467007e-01,1.990000000000000102e-02
8.424661010503768921e-01,1.260000000000000009e-02
8.493058592081070834e-01,5.899999999999999863e-03
8.561456173658370528e-01,1.699999999999999905e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_16_J_65.csv <==
u,h
5.304709414641062271e-01,5.999999999999999474e-04
5.424665629863738570e-01,1.000000000000000021e-03
5.544621845086415979e-01,2.099999999999999870e-03
5.664578060309092278e-01,3.899999999999999821e-03
5.784534275531768577e-01,6.000000000000000125e-03
5.904490490754445986e-01,8.200000000000000691e-03
6.024446705977122285e-01,1.129999999999999928e-02
6.144402921199798584e-01,1.409999999999999969e-02
6.264359136422474883e-01,1.849999999999999908e-02
6.384315351645151182e-01,2.129999999999999949e-02
6.504271566867828591e-01,2.649999999999999925e-02
6.624227782090504890e-01,2.980000000000000010e-02
6.744183997313182299e-01,3.440000000000000002e-02
6.864140212535858598e-01,3.839999999999999664e-02
6.984096427758534897e-01,4.279999999999999777e-02
7.104052642981211196e-01,4.700000000000000011e-02
7.224008858203887495e-01,5.020000000000000157e-02
7.343965073426563794e-01,5.439999999999999697e-02
7.463921288649241204e-01,5.659999999999999754e-02
7.583877503871917503e-01,5.820000000000000173e-02
7.703833719094594912e-01,6.040000000000000230e-02
7.823789934317271211e-01,6.169999999999999790e-02
7.943746149539947510e-01,6.180000000000000077e-02
8.063702364762623809e-01,6.479999999999999649e-02
8.183658579985300108e-01,6.189999999999999669e-02
8.303614795207976407e-01,5.449999999999999983e-02
8.423571010430653816e-01,4.560000000000000164e-02
8.543527225653331225e-01,3.470000000000000168e-02
8.663483440876007524e-01,2.129999999999999949e-02
8.783439656098683823e-01,8.000000000000000167e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_32_J_0.csv <==
u,h
3.455109218756358125e-01,7.700000000000000247e-03
3.582841217517852561e-01,1.450000000000000074e-02
3.710573216279348108e-01,2.129999999999999949e-02
3.838305215040842544e-01,2.769999999999999893e-02
3.966037213802338091e-01,3.769999999999999740e-02
4.093769212563832527e-01,4.299999999999999656e-02
4.221501211325327518e-01,4.639999999999999680e-02
4.349233210086822510e-01,4.250000000000000305e-02
4.476965208848317501e-01,4.320000000000000229e-02
4.604697207609812493e-01,4.309999999999999942e-02
4.732429206371307484e-01,4.290000000000000063e-02
4.860161205132802476e-01,4.290000000000000063e-02
4.987893203894296912e-01,4.299999999999999656e-02
5.115625202655791348e-01,4.499999999999999833e-02
5.243357201417286895e-01,3.950000000000000039e-02
5.371089200178782441e-01,4.299999999999999656e-02
5.498821198940277988e-01,3.939999999999999752e-02
5.626553197701771314e-01,4.209999999999999853e-02
5.754285196463266860e-01,4.390000000000000152e-02
5.882017195224762407e-01,3.889999999999999708e-02
6.009749193986257954e-01,4.290000000000000063e-02
6.137481192747751280e-01,4.050000000000000128e-02
6.265213191509246826e-01,3.710000000000000103e-02
6.392945190270742373e-01,3.500000000000000333e-02
6.520677189032235699e-01,2.960000000000000131e-02
6.648409187793731245e-01,2.549999999999999836e-02
6.776141186555226792e-01,1.899999999999999953e-02
6.903873185316722338e-01,1.280000000000000061e-02
7.031605184078215665e-01,7.100000000000000408e-03
7.159337182839711211e-01,2.799999999999999972e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_32_J_16.csv <==
u,h
3.992535496751467017e-01,4.700000000000000185e-03
4.082236364483833313e-01,2.359999999999999945e-02
4.171937232216199609e-01,5.709999999999999798e-02
4.261638099948564795e-01,2.179999999999999993e-02
4.351338967680931091e-01,5.360000000000000181e-02
4.441039835413297387e-01,3.919999999999999873e-02
4.530740703145663129e-01,1.750000000000000167e-02
4.620441570878028870e-01,8.010000000000000453e-02
4.710142438610395166e-01,2.399999999999999790e-03
4.799843306342760907e-01,6.370000000000000662e-02
4.889544174075126648e-01,3.400000000000000244e-02
4.979245041807492944e-01,3.610000000000000014e-02
5.068945909539859240e-01,4.320000000000000229e-02
5.158646777272224426e-01,4.059999999999999720e-02
5.248347645004590722e-01,3.509999999999999926e-02
5.338048512736957019e-01,3.849999999999999950e-02
5.427749380469322205e-01,4.179999999999999688e-02
5.517450248201688501e-01,3.370000000000000079e-02
5.607151115934054797e-01,4.039999999999999841e-02
5.696851983666419983e-01,3.749999999999999861e-02
5.786552851398786279e-01,4.070000000000000007e-02
5.876253719131152575e-01,3.660000000000000059e-02
5.965954586863517761e-01,4.290000000000000063e-02
6.055655454595884057e-01,3.780000000000000027e-02
6.145356322328250354e-01,2.939999999999999905e-02
6.235057190060615540e-01,2.450000000000000094e-02
6.324758057792981836e-01,1.830000000000000029e-02
6.414458925525348132e-01,1.319999999999999993e-02
6.504159793257713318e-01,8.500000000000000611e-03
6.593860660990079614e-01,3.500000000000000073e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_32_J_32.csv <==
u,h
4.919461915890375736e-01,2.510000000000000078e-02
4.928472369909286388e-01,5.310000000000000137e-02
4.937482823928197040e-01,7.829999999999999460e-02
4.946493277947108247e-01,8.849999999999999534e-02
4.955503731966018899e-01,9.020000000000000240e-02
4.964514185984929551e-01,9.890000000000000180e-02
4.973524640003840203e-01,1.008000000000000007e-01
4.982535094022750854e-01,9.500000000000000111e-02
4.991545548041661506e-01,8.390000000000000235e-02
5.000556002060572158e-01,6.640000000000000069e-02
5.009566456079483920e-01,4.809999999999999692e-02
5.018576910098393462e-01,3.599999999999999728e-02
5.027587364117305224e-01,2.759999999999999953e-02
5.036597818136214766e-01,2.319999999999999840e-02
5.045608272155126528e-01,1.739999999999999880e-02
5.054618726174036070e-01,1.379999999999999977e-02
5.063629180192947832e-01,1.140000000000000041e-02
5.072639634211857373e-01,9.599999999999999159e-03
5.081650088230769136e-01,7.700000000000000247e-03
5.090660542249678677e-01,6.199999999999999782e-03
5.099670996268590439e-01,4.700000000000000185e-03
5.108681450287499981e-01,3.799999999999999992e-03
5.117691904306411743e-01,2.799999999999999972e-03
5.126702358325323505e-01,2.500000000000000052e-03
5.135712812344233047e-01,1.799999999999999951e-03
5.144723266363144809e-01,1.299999999999999940e-03
5.153733720382054351e-01,8.999999999999999754e-04
5.162744174400966113e-01,4.000000000000000192e-04
5.171754628419875655e-01,4.000000000000000192e-04
5.180765082438787417e-01,2.000000000000000096e-04


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_32_J_48.csv <==
u,h
3.559393500288327572e-01,3.799999999999999992e-03
3.645246669650077931e-01,1.009999999999999960e-02
3.731099839011828290e-01,1.619999999999999912e-02
3.816953008373578649e-01,2.129999999999999949e-02
3.902806177735328452e-01,2.960000000000000131e-02
3.988659347097078811e-01,3.520000000000000212e-02
4.074512516458829170e-01,3.950000000000000039e-02
4.160365685820579529e-01,4.469999999999999668e-02
4.246218855182329888e-01,3.980000000000000204e-02
4.332072024544080246e-01,4.220000000000000140e-02
4.417925193905830605e-01,4.420000000000000318e-02
4.503778363267580409e-01,3.640000000000000180e-02
4.589631532629330768e-01,4.050000000000000128e-02
4.675484701991081127e-01,4.270000000000000184e-02
4.761337871352831486e-01,3.490000000000000047e-02
4.847191040714581844e-01,3.810000000000000192e-02
4.933044210076332203e-01,4.490000000000000241e-02
5.018897379438083117e-01,3.200000000000000067e-02
5.104750548799832366e-01,3.579999999999999849e-02
5.190603718161583835e-01,5.410000000000000225e-02
5.276456887523333084e-01,1.400000000000000029e-02
5.362310056885083442e-01,5.439999999999999697e-02
5.448163226246833801e-01,4.109999999999999765e-02
5.534016395608584160e-01,1.000000000000000021e-02
5.619869564970334519e-01,5.949999999999999734e-02
5.705722734332084878e-01,3.109999999999999917e-02
5.791575903693835237e-01,2.960000000000000131e-02
5.877429073055584485e-01,4.259999999999999898e-02
5.963282242417335954e-01,2.570000000000000062e-02
6.049135411779085203e-01,6.000000000000000125e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_32_J_65.csv <==
u,h
2.934324532747268899e-01,4.599999999999999922e-03
3.059059947729110274e-01,1.039999999999999952e-02
3.183795362710952759e-01,1.600000000000000033e-02
3.308530777692795244e-01,2.369999999999999885e-02
3.433266192674636619e-01,3.049999999999999933e-02
3.558001607656479104e-01,3.620000000000000301e-02
3.682737022638320479e-01,4.200000000000000261e-02
3.807472437620162964e-01,4.220000000000000140e-02
3.932207852602005449e-01,4.599999999999999922e-02
4.056943267583846824e-01,4.200000000000000261e-02
4.181678682565689309e-01,4.510000000000000120e-02
4.306414097547530684e-01,4.270000000000000184e-02
4.431149512529373169e-01,4.039999999999999841e-02
4.555884927511215099e-01,4.309999999999999942e-02
4.680620342493057029e-01,3.880000000000000115e-02
4.805355757474899514e-01,4.240000000000000019e-02
4.930091172456740889e-01,4.279999999999999777e-02
5.054826587438583374e-01,3.869999999999999829e-02
5.179562002420425859e-01,3.889999999999999708e-02
5.304297417402267234e-01,3.790000000000000313e-02
5.429032832384109719e-01,4.089999999999999886e-02
5.553768247365951094e-01,4.000000000000000083e-02
5.678503662347793579e-01,3.740000000000000269e-02
5.803239077329634954e-01,4.569999999999999757e-02
5.927974492311477439e-01,3.620000000000000301e-02
6.052709907293319924e-01,2.889999999999999861e-02
6.177445322275161299e-01,2.659999999999999865e-02
6.302180737257003784e-01,1.969999999999999876e-02
6.426916152238845159e-01,1.050000000000000065e-02
6.551651567220687644e-01,9.700000000000000289e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_48_J_0.csv <==
u,h
1.266884833574294933e-01,1.000000000000000021e-02
1.383425086736679299e-01,2.529999999999999957e-02
1.499965339899063110e-01,4.030000000000000249e-02
1.616505593061446922e-01,5.140000000000000124e-02
1.733045846223831288e-01,6.119999999999999746e-02
1.849586099386215099e-01,6.510000000000000508e-02
1.966126352548599465e-01,6.610000000000000597e-02
2.082666605710983276e-01,6.410000000000000420e-02
2.199206858873367365e-01,6.140000000000000319e-02
2.315747112035751454e-01,6.169999999999999790e-02
2.432287365198135265e-01,5.940000000000000141e-02
2.548827618360519631e-01,5.820000000000000173e-02
2.665367871522903442e-01,5.430000000000000104e-02
2.781908124685287809e-01,4.909999999999999781e-02
2.898448377847671620e-01,4.529999999999999999e-02
3.014988631010055431e-01,4.059999999999999720e-02
3.131528884172439797e-01,3.549999999999999684e-02
3.248069137334823608e-01,3.130000000000000143e-02
3.364609390497207975e-01,2.639999999999999986e-02
3.481149643659591786e-01,2.239999999999999977e-02
3.597689896821975597e-01,1.859999999999999848e-02
3.714230149984359963e-01,1.499999999999999944e-02
3.830770403146743774e-01,1.159999999999999920e-02
3.947310656309127586e-01,9.100000000000000450e-03
4.063850909471511952e-01,6.100000000000000387e-03
4.180391162633896318e-01,4.599999999999999922e-03
4.296931415796280129e-01,2.899999999999999800e-03
4.413471668958663940e-01,1.799999999999999951e-03
4.530011922121047752e-01,6.999999999999999929e-04
4.646552175283432118e-01,5.000000000000000104e-04


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_48_J_16.csv <==
u,h
1.492460546394189236e-01,1.399999999999999986e-03
1.564908258616924397e-01,5.100000000000000366e-03
1.637355970839659280e-01,1.159999999999999920e-02
1.709803683062394442e-01,2.040000000000000147e-02
1.782251395285129325e-01,3.139999999999999736e-02
1.854699107507864486e-01,4.100000000000000172e-02
1.927146819730599647e-01,4.580000000000000043e-02
1.999594531953334808e-01,5.070000000000000201e-02
2.072042244176069969e-01,5.260000000000000092e-02
2.144489956398805131e-01,5.000000000000000278e-02
2.216937668621540014e-01,5.229999999999999927e-02
2.289385380844274898e-01,5.120000000000000245e-02
2.361833093067010059e-01,5.149999999999999717e-02
2.434280805289745220e-01,5.160000000000000003e-02
2.506728517512480381e-01,5.149999999999999717e-02
2.579176229735215542e-01,5.059999999999999915e-02
2.651623941957950703e-01,5.079999999999999793e-02
2.724071654180685864e-01,5.000000000000000278e-02
2.796519366403421025e-01,4.889999999999999902e-02
2.868967078626155631e-01,4.449999999999999789e-02
2.941414790848890792e-01,4.130000000000000338e-02
3.013862503071625953e-01,3.529999999999999805e-02
3.086310215294361115e-01,3.090000000000000038e-02
3.158757927517096276e-01,2.450000000000000094e-02
3.231205639739830882e-01,1.859999999999999848e-02
3.303653351962566043e-01,1.480000000000000066e-02
3.376101064185301204e-01,9.700000000000000289e-03
3.448548776408036365e-01,7.000000000000000146e-03
3.520996488630771526e-01,3.500000000000000073e-03
3.593444200853506687e-01,1.500000000000000031e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_48_J_32.csv <==
u,h
1.734538214902083264e-01,8.000000000000000383e-04
1.778934709727764130e-01,2.399999999999999790e-03
1.823331204553444995e-01,9.100000000000000450e-03
1.867727699379126416e-01,1.540000000000000049e-02
1.912124194204807281e-01,2.160000000000000114e-02
1.956520689030488147e-01,2.850000000000000103e-02
2.000917183856169568e-01,3.219999999999999946e-02
2.045313678681850433e-01,3.799999999999999906e-02
2.089710173507531299e-01,4.349999999999999700e-02
2.134106668333212442e-01,4.870000000000000023e-02
2.178503163158893585e-01,5.190000000000000169e-02
2.222899657984574451e-01,5.739999999999999963e-02
2.267296152810255594e-01,5.700000000000000205e-02
2.311692647635936737e-01,6.360000000000000375e-02
2.356089142461617603e-01,6.099999999999999867e-02
2.400485637287298746e-01,5.820000000000000173e-02
2.444882132112979889e-01,5.979999999999999899e-02
2.489278626938660754e-01,5.360000000000000181e-02
2.533675121764341620e-01,4.950000000000000233e-02
2.578071616590023041e-01,4.549999999999999878e-02
2.622468111415703906e-01,4.080000000000000293e-02
2.666864606241384772e-01,3.579999999999999849e-02
2.711261101067066193e-01,3.009999999999999828e-02
2.755657595892747058e-01,2.790000000000000119e-02
2.800054090718427924e-01,2.179999999999999993e-02
2.844450585544109344e-01,1.750000000000000167e-02
2.888847080369790210e-01,1.359999999999999924e-02
2.933243575195471076e-01,7.900000000000000772e-03
2.977640070021152496e-01,5.700000000000000205e-03
3.022036564846833362e-01,1.199999999999999895e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_48_J_48.csv <==
u,h
1.317239438494046677e-01,4.000000000000000083e-03
1.387657627463340648e-01,9.900000000000000813e-03
1.458075816432635174e-01,1.820000000000000090e-02
1.528494005401929146e-01,2.750000000000000014e-02
1.598912194371223672e-01,3.559999999999999970e-02
1.669330383340517643e-01,4.240000000000000019e-02
1.739748572309811891e-01,4.580000000000000043e-02
1.810166761279106140e-01,4.800000000000000100e-02
1.880584950248400389e-01,4.900000000000000189e-02
1.951003139217694637e-01,4.950000000000000233e-02
2.021421328186988886e-01,4.739999999999999769e-02
2.091839517156283135e-01,4.889999999999999902e-02
2.162257706125577106e-01,4.599999999999999922e-02
2.232675895094871632e-01,4.909999999999999781e-02
2.303094084064165603e-01,4.479999999999999954e-02
2.373512273033460129e-01,4.700000000000000011e-02
2.443930462002754100e-01,4.540000000000000285e-02
2.514348650972048071e-01,4.580000000000000043e-02
2.584766839941342598e-01,4.279999999999999777e-02
2.655185028910637124e-01,4.580000000000000043e-02
2.725603217879931650e-01,3.989999999999999797e-02
2.796021406849225066e-01,3.960000000000000325e-02
2.866439595818519592e-01,3.409999999999999837e-02
2.936857784787814118e-01,2.889999999999999861e-02
3.007275973757107534e-01,2.369999999999999885e-02
3.077694162726402061e-01,1.729999999999999941e-02
3.148112351695696587e-01,1.250000000000000069e-02
3.218530540664991113e-01,6.799999999999999621e-03
3.288948729634284529e-01,3.200000000000000153e-03
3.359366918603579055e-01,1.100000000000000066e-03


==> arxiv-pack-2/results_data/kl-stochastic/fdm_ml_I_48_J_65.csv <==
u,h
1.085507359355688123e-01,1.080000000000000057e-02
1.192118931561708395e-01,2.860000000000000042e-02
1.298730503767728806e-01,4.839999999999999858e-02
1.405342075973748939e-01,6.189999999999999669e-02
1.511953648179769627e-01,6.790000000000000202e-02
1.618565220385789760e-01,6.119999999999999746e-02
1.725176792591810448e-01,5.890000000000000097e-02
1.831788364797830582e-01,5.680000000000000326e-02
1.938399937003850992e-01,5.380000000000000060e-02
2.045011509209871403e-01,5.149999999999999717e-02
2.151623081415891536e-01,4.929999999999999660e-02
2.258234653621912225e-01,4.889999999999999902e-02
2.364846225827932358e-01,4.639999999999999680e-02
2.471457798033953046e-01,4.479999999999999954e-02
2.578069370239973179e-01,4.309999999999999942e-02
2.684680942445993312e-01,4.100000000000000172e-02
2.791292514652014001e-01,3.780000000000000027e-02
2.897904086858034134e-01,3.330000000000000321e-02
3.004515659064054822e-01,2.960000000000000131e-02
3.111127231270074955e-01,2.690000000000000030e-02
3.217738803476095089e-01,2.350000000000000006e-02
3.324350375682115777e-01,1.980000000000000163e-02
3.430961947888135910e-01,1.619999999999999912e-02
3.537573520094156598e-01,1.299999999999999940e-02
3.644185092300176732e-01,9.900000000000000813e-03
3.750796664506197420e-01,7.100000000000000408e-03
3.857408236712217553e-01,4.899999999999999842e-03
3.964019808918237686e-01,2.700000000000000143e-03
4.070631381124257819e-01,1.399999999999999986e-03
4.177242953330278508e-01,5.999999999999999474e-04


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_16_J_0.csv <==
u,h
5.948648233333333479e-01,1.299999999999999940e-03
6.042206699999999042e-01,1.799999999999999951e-03
6.135765166666666826e-01,3.799999999999999992e-03
6.229323633333332388e-01,5.400000000000000286e-03
6.322882100000000172e-01,8.000000000000000167e-03
6.416440566666665735e-01,1.039999999999999952e-02
6.509999033333333518e-01,1.409999999999999969e-02
6.603557499999999081e-01,1.820000000000000090e-02
6.697115966666666864e-01,2.170000000000000054e-02
6.790674433333332427e-01,2.709999999999999909e-02
6.884232900000000210e-01,3.150000000000000022e-02
6.977791366666665773e-01,3.610000000000000014e-02
7.071349833333333557e-01,4.030000000000000249e-02
7.164908299999999119e-01,4.560000000000000164e-02
7.258466766666666903e-01,5.179999999999999882e-02
7.352025233333332466e-01,5.680000000000000326e-02
7.445583700000000249e-01,6.090000000000000274e-02
7.539142166666665812e-01,6.489999999999999936e-02
7.632700633333333595e-01,6.729999999999999871e-02
7.726259099999999158e-01,7.030000000000000138e-02
7.819817566666666941e-01,6.769999999999999629e-02
7.913376033333332504e-01,6.450000000000000178e-02
8.006934500000000288e-01,5.820000000000000173e-02
8.100492966666665851e-01,5.149999999999999717e-02
8.194051433333333634e-01,4.320000000000000229e-02
8.287609899999999197e-01,3.359999999999999792e-02
8.381168366666666980e-01,2.340000000000000066e-02
8.474726833333332543e-01,1.370000000000000037e-02
8.568285300000000326e-01,5.599999999999999943e-03
8.661843766666665889e-01,1.299999999999999940e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_16_J_16.csv <==
u,h
6.881736633333332964e-01,3.200000000000000153e-03
6.930507900000000276e-01,8.399999999999999481e-03
6.979279166666667589e-01,1.710000000000000062e-02
7.028050433333333791e-01,2.419999999999999929e-02
7.076821699999999993e-01,3.209999999999999659e-02
7.125592966666667305e-01,3.719999999999999696e-02
7.174364233333333507e-01,4.100000000000000172e-02
7.223135499999999709e-01,4.479999999999999954e-02
7.271906766666667021e-01,4.540000000000000285e-02
7.320678033333334334e-01,4.750000000000000056e-02
7.369449299999999425e-01,4.819999999999999979e-02
7.418220566666666738e-01,4.830000000000000265e-02
7.466991833333334050e-01,4.819999999999999979e-02
7.515763100000000252e-01,4.819999999999999979e-02
7.564534366666666454e-01,4.760000000000000342e-02
7.613305633333333766e-01,4.800000000000000100e-02
7.662076899999999968e-01,4.800000000000000100e-02
7.710848166666666170e-01,4.800000000000000100e-02
7.759619433333333482e-01,4.830000000000000265e-02
7.808390700000000795e-01,4.889999999999999902e-02
7.857161966666665887e-01,4.700000000000000011e-02
7.905933233333333199e-01,4.510000000000000120e-02
7.954704500000000511e-01,3.910000000000000281e-02
8.003475766666666713e-01,3.269999999999999990e-02
8.052247033333332915e-01,2.350000000000000006e-02
8.101018300000000227e-01,1.499999999999999944e-02
8.149789566666666429e-01,8.300000000000000086e-03
8.198560833333332631e-01,4.300000000000000003e-03
8.247332099999999944e-01,1.799999999999999951e-03
8.296103366666666146e-01,5.999999999999999474e-04


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_16_J_32.csv <==
u,h
7.052982083333334540e-01,3.200000000000000153e-03
7.088340250000000342e-01,1.110000000000000049e-02
7.123698416666667255e-01,1.540000000000000049e-02
7.159056583333334167e-01,2.409999999999999989e-02
7.194414749999999970e-01,2.920000000000000026e-02
7.229772916666667992e-01,3.610000000000000014e-02
7.265131083333333795e-01,4.290000000000000063e-02
7.300489249999999597e-01,4.329999999999999821e-02
7.335847416666667620e-01,4.529999999999999999e-02
7.371205583333333422e-01,4.359999999999999987e-02
7.406563750000000335e-01,4.349999999999999700e-02
7.441921916666667247e-01,4.440000000000000197e-02
7.477280083333333049e-01,4.349999999999999700e-02
7.512638250000001072e-01,4.379999999999999866e-02
7.547996416666666875e-01,4.220000000000000140e-02
7.583354583333332677e-01,4.420000000000000318e-02
7.618712750000000700e-01,4.150000000000000216e-02
7.654070916666666502e-01,4.399999999999999745e-02
7.689429083333334525e-01,4.320000000000000229e-02
7.724787250000000327e-01,4.109999999999999765e-02
7.760145416666666129e-01,4.359999999999999987e-02
7.795503583333334152e-01,4.130000000000000338e-02
7.830861749999999954e-01,4.379999999999999866e-02
7.866219916666666867e-01,4.009999999999999676e-02
7.901578083333333780e-01,3.529999999999999805e-02
7.936936249999999582e-01,2.929999999999999966e-02
7.972294416666667605e-01,1.940000000000000058e-02
8.007652583333333407e-01,1.499999999999999944e-02
8.043010749999999209e-01,5.000000000000000104e-03
8.078368916666667232e-01,1.600000000000000077e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_16_J_48.csv <==
u,h
6.909308333333332719e-01,3.799999999999999992e-03
6.956020999999998899e-01,8.000000000000000167e-03
7.002733666666666190e-01,1.529999999999999936e-02
7.049446333333333481e-01,2.350000000000000006e-02
7.096158999999999661e-01,3.020000000000000115e-02
7.142871666666665842e-01,3.760000000000000148e-02
7.189584333333333133e-01,4.089999999999999886e-02
7.236296999999999313e-01,4.560000000000000164e-02
7.283009666666666604e-01,4.639999999999999680e-02
7.329722333333332784e-01,4.800000000000000100e-02
7.376434999999998965e-01,4.819999999999999979e-02
7.423147666666666256e-01,4.760000000000000342e-02
7.469860333333333546e-01,4.989999999999999991e-02
7.516572999999999727e-01,4.780000000000000221e-02
7.563285666666665907e-01,4.880000000000000310e-02
7.609998333333332088e-01,4.739999999999999769e-02
7.656710999999999379e-01,4.769999999999999934e-02
7.703423666666666669e-01,4.830000000000000265e-02
7.750136333333332850e-01,4.870000000000000023e-02
7.796848999999999030e-01,4.739999999999999769e-02
7.843561666666666321e-01,4.549999999999999878e-02
7.890274333333333612e-01,4.229999999999999732e-02
7.936986999999999792e-01,3.960000000000000325e-02
7.983699666666665973e-01,3.150000000000000022e-02
8.030412333333332153e-01,2.500000000000000139e-02
8.077124999999999444e-01,1.679999999999999896e-02
8.123837666666666735e-01,1.009999999999999960e-02
8.170550333333332915e-01,5.300000000000000024e-03
8.217262999999999096e-01,2.099999999999999870e-03
8.263975666666665276e-01,6.999999999999999929e-04


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_16_J_65.csv <==
u,h
5.948648233333333479e-01,1.299999999999999940e-03
6.042206699999999042e-01,1.799999999999999951e-03
6.135765166666666826e-01,3.799999999999999992e-03
6.229323633333332388e-01,5.400000000000000286e-03
6.322882100000000172e-01,8.000000000000000167e-03
6.416440566666665735e-01,1.039999999999999952e-02
6.509999033333333518e-01,1.409999999999999969e-02
6.603557499999999081e-01,1.820000000000000090e-02
6.697115966666666864e-01,2.170000000000000054e-02
6.790674433333332427e-01,2.709999999999999909e-02
6.884232900000000210e-01,3.150000000000000022e-02
6.977791366666665773e-01,3.610000000000000014e-02
7.071349833333333557e-01,4.030000000000000249e-02
7.164908299999999119e-01,4.560000000000000164e-02
7.258466766666666903e-01,5.179999999999999882e-02
7.352025233333332466e-01,5.680000000000000326e-02
7.445583700000000249e-01,6.090000000000000274e-02
7.539142166666665812e-01,6.489999999999999936e-02
7.632700633333333595e-01,6.729999999999999871e-02
7.726259099999999158e-01,7.030000000000000138e-02
7.819817566666666941e-01,6.769999999999999629e-02
7.913376033333332504e-01,6.450000000000000178e-02
8.006934500000000288e-01,5.820000000000000173e-02
8.100492966666665851e-01,5.149999999999999717e-02
8.194051433333333634e-01,4.320000000000000229e-02
8.287609899999999197e-01,3.359999999999999792e-02
8.381168366666666980e-01,2.340000000000000066e-02
8.474726833333332543e-01,1.370000000000000037e-02
8.568285300000000326e-01,5.599999999999999943e-03
8.661843766666665889e-01,1.299999999999999940e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_32_J_0.csv <==
u,h
3.796874683333333333e-01,5.000000000000000104e-03
3.886896049999999381e-01,1.340000000000000045e-02
3.976917416666666538e-01,1.990000000000000102e-02
4.066938783333332585e-01,2.690000000000000030e-02
4.156960149999999743e-01,3.379999999999999671e-02
4.246981516666666345e-01,3.599999999999999728e-02
4.337002883333332948e-01,4.030000000000000249e-02
4.427024250000000105e-01,4.100000000000000172e-02
4.517045616666666152e-01,4.109999999999999765e-02
4.607066983333333310e-01,4.299999999999999656e-02
4.697088349999999357e-01,3.989999999999999797e-02
4.787109716666666515e-01,4.440000000000000197e-02
4.877131083333332562e-01,3.910000000000000281e-02
4.967152449999999719e-01,4.410000000000000031e-02
5.057173816666666877e-01,4.429999999999999910e-02
5.147195183333332924e-01,4.109999999999999765e-02
5.237216549999998971e-01,4.279999999999999777e-02
5.327237916666666129e-01,4.399999999999999745e-02
5.417259283333333286e-01,4.050000000000000128e-02
5.507280649999999333e-01,4.220000000000000140e-02
5.597302016666665381e-01,4.220000000000000140e-02
5.687323383333333648e-01,4.279999999999999777e-02
5.777344749999999696e-01,4.179999999999999688e-02
5.867366116666665743e-01,3.749999999999999861e-02
5.957387483333331790e-01,3.679999999999999938e-02
6.047408850000000058e-01,2.900000000000000147e-02
6.137430216666666105e-01,2.239999999999999977e-02
6.227451583333332152e-01,1.510000000000000057e-02
6.317472950000000420e-01,7.400000000000000328e-03
6.407494316666666467e-01,2.200000000000000133e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_32_J_16.csv <==
u,h
4.035423216666667035e-01,1.799999999999999951e-03
4.106845650000000569e-01,4.499999999999999660e-03
4.178268083333333549e-01,8.500000000000000611e-03
4.249690516666667084e-01,1.540000000000000049e-02
4.321112950000000064e-01,2.419999999999999929e-02
4.392535383333333598e-01,3.359999999999999792e-02
4.463957816666667133e-01,4.390000000000000152e-02
4.535380250000000113e-01,4.599999999999999922e-02
4.606802683333333648e-01,4.490000000000000241e-02
4.678225116666667183e-01,4.809999999999999692e-02
4.749647550000000162e-01,4.229999999999999732e-02
4.821069983333333697e-01,4.950000000000000233e-02
4.892492416666667232e-01,4.290000000000000063e-02
4.963914850000000212e-01,4.569999999999999757e-02
5.035337283333334302e-01,4.429999999999999910e-02
5.106759716666666726e-01,4.599999999999999922e-02
5.178182150000000261e-01,4.560000000000000164e-02
5.249604583333333796e-01,4.410000000000000031e-02
5.321027016666666221e-01,4.700000000000000011e-02
5.392449450000000866e-01,4.420000000000000318e-02
5.463871883333333290e-01,4.580000000000000043e-02
5.535294316666666825e-01,4.639999999999999680e-02
5.606716750000000360e-01,4.479999999999999954e-02
5.678139183333332785e-01,4.660000000000000253e-02
5.749561616666667430e-01,3.549999999999999684e-02
5.820984049999999854e-01,2.639999999999999986e-02
5.892406483333334499e-01,1.650000000000000078e-02
5.963828916666666924e-01,9.199999999999999845e-03
6.035251350000000459e-01,4.799999999999999580e-03
6.106673783333333994e-01,1.500000000000000031e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_32_J_32.csv <==
u,h
5.032658166666665878e-01,3.599999999999999901e-03
5.037390499999999660e-01,1.379999999999999977e-02
5.042122833333333443e-01,2.879999999999999921e-02
5.046855166666666115e-01,4.359999999999999987e-02
5.051587499999998787e-01,5.890000000000000097e-02
5.056319833333333680e-01,6.969999999999999807e-02
5.061052166666666352e-01,7.649999999999999856e-02
5.065784499999999024e-01,7.979999999999999594e-02
5.070516833333332807e-01,7.939999999999999836e-02
5.075249166666666589e-01,7.560000000000000053e-02
5.079981499999999262e-01,7.199999999999999456e-02
5.084713833333333044e-01,6.500000000000000222e-02
5.089446166666666826e-01,5.800000000000000294e-02
5.094178499999999499e-01,5.140000000000000124e-02
5.098910833333332171e-01,4.370000000000000273e-02
5.103643166666667064e-01,3.810000000000000192e-02
5.108375499999999736e-01,3.090000000000000038e-02
5.113107833333332408e-01,2.529999999999999957e-02
5.117840166666666191e-01,2.050000000000000086e-02
5.122572499999999973e-01,1.629999999999999852e-02
5.127304833333332645e-01,1.340000000000000045e-02
5.132037166666666428e-01,1.030000000000000013e-02
5.136769500000000210e-01,8.099999999999999561e-03
5.141501833333332883e-01,5.700000000000000205e-03
5.146234166666665555e-01,4.400000000000000265e-03
5.150966500000000448e-01,3.200000000000000153e-03
5.155698833333333120e-01,2.000000000000000042e-03
5.160431166666665792e-01,1.199999999999999895e-03
5.165163499999999575e-01,5.000000000000000104e-04
5.169895833333333357e-01,2.999999999999999737e-04


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_32_J_48.csv <==
u,h
4.040614816666666664e-01,1.699999999999999905e-03
4.111824450000000075e-01,4.199999999999999740e-03
4.183034083333333486e-01,7.599999999999999985e-03
4.254243716666666897e-01,1.409999999999999969e-02
4.325453349999999753e-01,2.120000000000000009e-02
4.396662983333333163e-01,3.070000000000000159e-02
4.467872616666666574e-01,3.869999999999999829e-02
4.539082249999999985e-01,4.649999999999999967e-02
4.610291883333333396e-01,4.769999999999999934e-02
4.681501516666666252e-01,4.680000000000000132e-02
4.752711149999999662e-01,4.870000000000000023e-02
4.823920783333333073e-01,4.700000000000000011e-02
4.895130416666666484e-01,4.789999999999999813e-02
4.966340049999999895e-01,4.839999999999999858e-02
5.037549683333333306e-01,4.850000000000000144e-02
5.108759316666666717e-01,4.630000000000000088e-02
5.179968950000000127e-01,4.760000000000000342e-02
5.251178583333333538e-01,4.529999999999999999e-02
5.322388216666666949e-01,4.880000000000000310e-02
5.393597850000000360e-01,4.639999999999999680e-02
5.464807483333332661e-01,4.819999999999999979e-02
5.536017116666666071e-01,4.789999999999999813e-02
5.607226749999999482e-01,4.730000000000000177e-02
5.678436383333332893e-01,4.039999999999999841e-02
5.749646016666666304e-01,3.139999999999999736e-02
5.820855649999999715e-01,2.249999999999999917e-02
5.892065283333333126e-01,1.439999999999999961e-02
5.963274916666666536e-01,8.000000000000000167e-03
6.034484549999999947e-01,4.300000000000000003e-03
6.105694183333333358e-01,1.500000000000000031e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_32_J_65.csv <==
u,h
3.796874683333333333e-01,5.000000000000000104e-03
3.886896049999999381e-01,1.340000000000000045e-02
3.976917416666666538e-01,1.990000000000000102e-02
4.066938783333332585e-01,2.690000000000000030e-02
4.156960149999999743e-01,3.379999999999999671e-02
4.246981516666666345e-01,3.599999999999999728e-02
4.337002883333332948e-01,4.030000000000000249e-02
4.427024250000000105e-01,4.100000000000000172e-02
4.517045616666666152e-01,4.109999999999999765e-02
4.607066983333333310e-01,4.299999999999999656e-02
4.697088349999999357e-01,3.989999999999999797e-02
4.787109716666666515e-01,4.440000000000000197e-02
4.877131083333332562e-01,3.910000000000000281e-02
4.967152449999999719e-01,4.410000000000000031e-02
5.057173816666666877e-01,4.429999999999999910e-02
5.147195183333332924e-01,4.109999999999999765e-02
5.237216549999998971e-01,4.279999999999999777e-02
5.327237916666666129e-01,4.399999999999999745e-02
5.417259283333333286e-01,4.050000000000000128e-02
5.507280649999999333e-01,4.220000000000000140e-02
5.597302016666665381e-01,4.220000000000000140e-02
5.687323383333333648e-01,4.279999999999999777e-02
5.777344749999999696e-01,4.179999999999999688e-02
5.867366116666665743e-01,3.749999999999999861e-02
5.957387483333331790e-01,3.679999999999999938e-02
6.047408850000000058e-01,2.900000000000000147e-02
6.137430216666666105e-01,2.239999999999999977e-02
6.227451583333332152e-01,1.510000000000000057e-02
6.317472950000000420e-01,7.400000000000000328e-03
6.407494316666666467e-01,2.200000000000000133e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_48_J_0.csv <==
u,h
1.472240633333333215e-01,1.500000000000000031e-03
1.566191900000000192e-01,6.000000000000000125e-03
1.660143166666666614e-01,1.439999999999999961e-02
1.754094433333333591e-01,2.429999999999999868e-02
1.848045700000000013e-01,3.300000000000000155e-02
1.941996966666666435e-01,4.259999999999999898e-02
2.035948233333333413e-01,5.029999999999999749e-02
2.129899499999999835e-01,5.650000000000000161e-02
2.223850766666666812e-01,6.300000000000000044e-02
2.317802033333333234e-01,6.550000000000000266e-02
2.411753300000000211e-01,6.590000000000000024e-02
2.505704566666666633e-01,6.700000000000000400e-02
2.599655833333333055e-01,6.329999999999999516e-02
2.693607100000000032e-01,5.909999999999999976e-02
2.787558366666666454e-01,5.689999999999999919e-02
2.881509633333333431e-01,5.129999999999999838e-02
2.975460899999999853e-01,4.769999999999999934e-02
3.069412166666666830e-01,4.109999999999999765e-02
3.163363433333333252e-01,3.769999999999999740e-02
3.257314700000000229e-01,3.180000000000000188e-02
3.351265966666666651e-01,2.829999999999999877e-02
3.445217233333333073e-01,2.359999999999999945e-02
3.539168500000000050e-01,1.919999999999999832e-02
3.633119766666666473e-01,1.580000000000000154e-02
3.727071033333333450e-01,1.159999999999999920e-02
3.821022299999999872e-01,9.100000000000000450e-03
3.914973566666666849e-01,5.599999999999999943e-03
4.008924833333333271e-01,4.499999999999999660e-03
4.102876100000000248e-01,2.000000000000000042e-03
4.196827366666666670e-01,1.399999999999999986e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_48_J_16.csv <==
u,h
1.840893066666666744e-01,6.999999999999999929e-04
1.890405199999999897e-01,1.799999999999999951e-03
1.939917333333333049e-01,4.499999999999999660e-03
1.989429466666666757e-01,8.500000000000000611e-03
2.038941599999999910e-01,1.629999999999999852e-02
2.088453733333333062e-01,2.620000000000000107e-02
2.137965866666666492e-01,3.409999999999999837e-02
2.187477999999999922e-01,3.939999999999999752e-02
2.236990133333333075e-01,4.580000000000000043e-02
2.286502266666666505e-01,4.619999999999999801e-02
2.336014399999999935e-01,4.610000000000000209e-02
2.385526533333333088e-01,4.529999999999999999e-02
2.435038666666666518e-01,4.639999999999999680e-02
2.484550799999999671e-01,4.649999999999999967e-02
2.534062933333333101e-01,4.580000000000000043e-02
2.583575066666666809e-01,4.590000000000000330e-02
2.633087199999999406e-01,4.610000000000000209e-02
2.682599333333333114e-01,4.689999999999999725e-02
2.732111466666666821e-01,4.540000000000000285e-02
2.781623599999999419e-01,4.549999999999999878e-02
2.831135733333333127e-01,4.660000000000000253e-02
2.880647866666666834e-01,4.469999999999999668e-02
2.930159999999999432e-01,4.479999999999999954e-02
2.979672133333333139e-01,4.100000000000000172e-02
3.029184266666666847e-01,3.889999999999999708e-02
3.078696399999999445e-01,3.379999999999999671e-02
3.128208533333333152e-01,2.769999999999999893e-02
3.177720666666666860e-01,2.189999999999999933e-02
3.227232799999999457e-01,1.230000000000000017e-02
3.276744933333333165e-01,4.899999999999999842e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_48_J_32.csv <==
u,h
2.062066750000000059e-01,1.199999999999999895e-03
2.097874249999999996e-01,4.000000000000000083e-03
2.133681749999999933e-01,1.209999999999999964e-02
2.169489250000000147e-01,1.969999999999999876e-02
2.205296749999999806e-01,2.649999999999999925e-02
2.241104250000000020e-01,3.389999999999999958e-02
2.276911750000000234e-01,3.819999999999999785e-02
2.312719249999999893e-01,4.599999999999999922e-02
2.348526750000000107e-01,4.009999999999999676e-02
2.384334250000000321e-01,4.309999999999999942e-02
2.420141749999999981e-01,4.299999999999999656e-02
2.455949250000000195e-01,4.229999999999999732e-02
2.491756749999999854e-01,4.370000000000000273e-02
2.527564250000000068e-01,4.200000000000000261e-02
2.563371749999999727e-01,4.440000000000000197e-02
2.599179249999999941e-01,4.159999999999999809e-02
2.634986750000000155e-01,4.479999999999999954e-02
2.670794250000000369e-01,4.370000000000000273e-02
2.706601750000000584e-01,4.309999999999999942e-02
2.742409250000000243e-01,4.540000000000000285e-02
2.778216749999999902e-01,4.390000000000000152e-02
2.814024250000000116e-01,4.510000000000000120e-02
2.849831750000000330e-01,4.449999999999999789e-02
2.885639250000000544e-01,4.340000000000000108e-02
2.921446750000000203e-01,3.880000000000000115e-02
2.957254249999999862e-01,3.070000000000000159e-02
2.993061750000000076e-01,2.539999999999999897e-02
3.028869250000000291e-01,1.549999999999999989e-02
3.064676750000000505e-01,1.099999999999999936e-02
3.100484250000000164e-01,2.899999999999999800e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_48_J_48.csv <==
u,h
1.878193033333333262e-01,6.999999999999999929e-04
1.925273100000000071e-01,2.299999999999999961e-03
1.972353166666666602e-01,5.400000000000000286e-03
2.019433233333333133e-01,1.110000000000000049e-02
2.066513299999999942e-01,1.880000000000000074e-02
2.113593366666666751e-01,2.639999999999999986e-02
2.160673433333333282e-01,3.350000000000000200e-02
2.207753499999999813e-01,3.860000000000000236e-02
2.254833566666666622e-01,4.379999999999999866e-02
2.301913633333333431e-01,4.420000000000000318e-02
2.348993699999999962e-01,4.560000000000000164e-02
2.396073766666666494e-01,4.540000000000000285e-02
2.443153833333333302e-01,4.590000000000000330e-02
2.490233899999999834e-01,4.529999999999999999e-02
2.537313966666666643e-01,4.680000000000000132e-02
2.584394033333333729e-01,4.540000000000000285e-02
2.631474099999999705e-01,4.580000000000000043e-02
2.678554166666666791e-01,4.580000000000000043e-02
2.725634233333332768e-01,4.569999999999999757e-02
2.772714299999999854e-01,4.660000000000000253e-02
2.819794366666666940e-01,4.660000000000000253e-02
2.866874433333332917e-01,4.519999999999999712e-02
2.913954500000000003e-01,4.460000000000000075e-02
2.961034566666666534e-01,4.270000000000000184e-02
3.008114633333333066e-01,3.869999999999999829e-02
3.055194700000000152e-01,3.490000000000000047e-02
3.102274766666666128e-01,2.829999999999999877e-02
3.149354833333333215e-01,2.089999999999999844e-02
3.196434900000000301e-01,1.050000000000000065e-02
3.243514966666666277e-01,4.499999999999999660e-03


==> arxiv-pack-2/results_data/kl-stochastic/fe_num_I_48_J_65.csv <==
u,h
1.472240633333333215e-01,1.500000000000000031e-03
1.566191900000000192e-01,6.000000000000000125e-03
1.660143166666666614e-01,1.439999999999999961e-02
1.754094433333333591e-01,2.429999999999999868e-02
1.848045700000000013e-01,3.300000000000000155e-02
1.941996966666666435e-01,4.259999999999999898e-02
2.035948233333333413e-01,5.029999999999999749e-02
2.129899499999999835e-01,5.650000000000000161e-02
2.223850766666666812e-01,6.300000000000000044e-02
2.317802033333333234e-01,6.550000000000000266e-02
2.411753300000000211e-01,6.590000000000000024e-02
2.505704566666666633e-01,6.700000000000000400e-02
2.599655833333333055e-01,6.329999999999999516e-02
2.693607100000000032e-01,5.909999999999999976e-02
2.787558366666666454e-01,5.689999999999999919e-02
2.881509633333333431e-01,5.129999999999999838e-02
2.975460899999999853e-01,4.769999999999999934e-02
3.069412166666666830e-01,4.109999999999999765e-02
3.163363433333333252e-01,3.769999999999999740e-02
3.257314700000000229e-01,3.180000000000000188e-02
3.351265966666666651e-01,2.829999999999999877e-02
3.445217233333333073e-01,2.359999999999999945e-02
3.539168500000000050e-01,1.919999999999999832e-02
3.633119766666666473e-01,1.580000000000000154e-02
3.727071033333333450e-01,1.159999999999999920e-02
3.821022299999999872e-01,9.100000000000000450e-03
3.914973566666666849e-01,5.599999999999999943e-03
4.008924833333333271e-01,4.499999999999999660e-03
4.102876100000000248e-01,2.000000000000000042e-03
4.196827366666666670e-01,1.399999999999999986e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_16_J_0.csv <==
u,h
5.950147906939189379e-01,1.100000000000000066e-03
6.044982075691223145e-01,1.500000000000000031e-03
6.139816244443256910e-01,3.700000000000000164e-03
6.234650413195292895e-01,4.499999999999999660e-03
6.329484581947326660e-01,7.499999999999999722e-03
6.424318750699360425e-01,9.400000000000000369e-03
6.519152919451396411e-01,1.400000000000000029e-02
6.613987088203430176e-01,1.729999999999999941e-02
6.708821256955463941e-01,2.149999999999999828e-02
6.803655425707499926e-01,2.699999999999999969e-02
6.898489594459533691e-01,3.020000000000000115e-02
6.993323763211567456e-01,3.760000000000000148e-02
7.088157931963603442e-01,4.440000000000000197e-02
7.182992100715637207e-01,4.800000000000000100e-02
7.277826269467672082e-01,5.569999999999999951e-02
7.372660438219706958e-01,5.949999999999999734e-02
7.467494606971740723e-01,6.250000000000000000e-02
7.562328775723775598e-01,6.679999999999999827e-02
7.657162944475810473e-01,6.859999999999999432e-02
7.751997113227844238e-01,6.950000000000000622e-02
7.846831281979879114e-01,6.779999999999999916e-02
7.941665450731913989e-01,6.410000000000000420e-02
8.036499619483947754e-01,5.800000000000000294e-02
8.131333788235982629e-01,5.009999999999999870e-02
8.226167956988017504e-01,4.080000000000000293e-02
8.321002125740051270e-01,3.119999999999999857e-02
8.415836294492086145e-01,2.069999999999999965e-02
8.510670463244121020e-01,1.099999999999999936e-02
8.605504631996154785e-01,4.799999999999999580e-03
8.700338800748189660e-01,1.199999999999999895e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_16_J_16.csv <==
u,h
6.857524861892063672e-01,2.599999999999999881e-03
6.906291693449020386e-01,6.599999999999999964e-03
6.955058525005977099e-01,1.450000000000000074e-02
7.003825356562931592e-01,2.210000000000000159e-02
7.052592188119888306e-01,2.639999999999999986e-02
7.101359019676845019e-01,3.400000000000000244e-02
7.150125851233799512e-01,3.699999999999999817e-02
7.198892682790756226e-01,4.220000000000000140e-02
7.247659514347712939e-01,4.379999999999999866e-02
7.296426345904667432e-01,4.519999999999999712e-02
7.345193177461624146e-01,4.839999999999999858e-02
7.393960009018580859e-01,4.719999999999999890e-02
7.442726840575535352e-01,4.760000000000000342e-02
7.491493672132492065e-01,4.819999999999999979e-02
7.540260503689448779e-01,4.760000000000000342e-02
7.589027335246403272e-01,4.880000000000000310e-02
7.637794166803359985e-01,4.839999999999999858e-02
7.686560998360316699e-01,4.920000000000000068e-02
7.735327829917271192e-01,4.970000000000000112e-02
7.784094661474227905e-01,5.000000000000000278e-02
7.832861493031184619e-01,5.040000000000000036e-02
7.881628324588139112e-01,4.819999999999999979e-02
7.930395156145095825e-01,4.399999999999999745e-02
7.979161987702052539e-01,3.660000000000000059e-02
8.027928819259007032e-01,2.850000000000000103e-02
8.076695650815963745e-01,1.669999999999999957e-02
8.125462482372920459e-01,9.100000000000000450e-03
8.174229313929876062e-01,4.799999999999999580e-03
8.222996145486831665e-01,1.699999999999999905e-03
8.271762977043788378e-01,5.000000000000000104e-04


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_16_J_32.csv <==
u,h
7.034254034360249985e-01,2.000000000000000042e-03
7.069735407829285112e-01,6.199999999999999782e-03
7.105216781298319129e-01,1.250000000000000069e-02
7.140698154767354255e-01,2.009999999999999981e-02
7.176179528236389382e-01,2.570000000000000062e-02
7.211660901705423399e-01,3.490000000000000047e-02
7.247142275174458526e-01,4.039999999999999841e-02
7.282623648643493652e-01,4.429999999999999910e-02
7.318105022112528779e-01,4.630000000000000088e-02
7.353586395581563906e-01,4.680000000000000132e-02
7.389067769050597922e-01,4.569999999999999757e-02
7.424549142519633049e-01,4.499999999999999833e-02
7.460030515988668176e-01,4.540000000000000285e-02
7.495511889457702193e-01,4.730000000000000177e-02
7.530993262926737319e-01,4.449999999999999789e-02
7.566474636395772446e-01,4.610000000000000209e-02
7.601956009864807573e-01,4.660000000000000253e-02
7.637437383333842700e-01,4.479999999999999954e-02
7.672918756802876716e-01,4.560000000000000164e-02
7.708400130271911843e-01,4.750000000000000056e-02
7.743881503740945860e-01,4.580000000000000043e-02
7.779362877209980986e-01,4.569999999999999757e-02
7.814844250679016113e-01,4.580000000000000043e-02
7.850325624148051240e-01,4.189999999999999974e-02
7.885806997617086367e-01,3.130000000000000143e-02
7.921288371086120383e-01,2.409999999999999989e-02
7.956769744555155510e-01,1.480000000000000066e-02
7.992251118024189527e-01,9.499999999999999764e-03
8.027732491493224654e-01,2.799999999999999972e-03
8.063213864962259780e-01,5.999999999999999474e-04


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_16_J_48.csv <==
u,h
6.900516887505849795e-01,4.499999999999999660e-03
6.946229159832000288e-01,8.500000000000000611e-03
6.991941432158153003e-01,1.590000000000000094e-02
7.037653704484303496e-01,2.290000000000000022e-02
7.083365976810456210e-01,3.049999999999999933e-02
7.129078249136606704e-01,3.640000000000000180e-02
7.174790521462758308e-01,4.139999999999999930e-02
7.220502793788909912e-01,4.340000000000000108e-02
7.266215066115060406e-01,4.630000000000000088e-02
7.311927338441213120e-01,4.639999999999999680e-02
7.357639610767363614e-01,4.839999999999999858e-02
7.403351883093516328e-01,4.769999999999999934e-02
7.449064155419666822e-01,4.939999999999999947e-02
7.494776427745819536e-01,4.590000000000000330e-02
7.540488700071970030e-01,4.909999999999999781e-02
7.586200972398122744e-01,4.639999999999999680e-02
7.631913244724273238e-01,4.719999999999999890e-02
7.677625517050425952e-01,4.839999999999999858e-02
7.723337789376576445e-01,4.830000000000000265e-02
7.769050061702729160e-01,4.800000000000000100e-02
7.814762334028879653e-01,4.789999999999999813e-02
7.860474606355031257e-01,4.469999999999999668e-02
7.906186878681182861e-01,4.000000000000000083e-02
7.951899151007333355e-01,3.400000000000000244e-02
7.997611423333486069e-01,2.580000000000000002e-02
8.043323695659636563e-01,1.650000000000000078e-02
8.089035967985789277e-01,9.299999999999999239e-03
8.134748240311939771e-01,4.499999999999999660e-03
8.180460512638092485e-01,1.699999999999999905e-03
8.226172784964242979e-01,5.999999999999999474e-04


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_16_J_65.csv <==
u,h
5.938530554374059633e-01,1.100000000000000066e-03
6.031551927328109297e-01,1.600000000000000077e-03
6.124573300282161181e-01,3.599999999999999901e-03
6.217594673236210845e-01,5.300000000000000024e-03
6.310616046190262729e-01,8.099999999999999561e-03
6.403637419144312393e-01,1.119999999999999989e-02
6.496658792098363167e-01,1.450000000000000074e-02
6.589680165052413940e-01,1.890000000000000013e-02
6.682701538006464714e-01,2.369999999999999885e-02
6.775722910960515488e-01,2.949999999999999845e-02
6.868744283914565152e-01,3.370000000000000079e-02
6.961765656868617036e-01,4.089999999999999886e-02
7.054787029822666700e-01,4.490000000000000241e-02
7.147808402776718584e-01,4.920000000000000068e-02
7.240829775730768247e-01,5.680000000000000326e-02
7.333851148684820132e-01,5.979999999999999899e-02
7.426872521638869795e-01,6.329999999999999516e-02
7.519893894592921679e-01,6.819999999999999674e-02
7.612915267546971343e-01,6.950000000000000622e-02
7.705936640501023227e-01,6.940000000000000335e-02
7.798958013455072891e-01,6.510000000000000508e-02
7.891979386409123665e-01,6.049999999999999822e-02
7.985000759363174438e-01,5.480000000000000149e-02
8.078022132317225212e-01,4.599999999999999922e-02
8.171043505271275986e-01,3.810000000000000192e-02
8.264064878225326760e-01,2.779999999999999832e-02
8.357086251179377534e-01,1.870000000000000134e-02
8.450107624133428308e-01,1.039999999999999952e-02
8.543128997087479082e-01,4.300000000000000003e-03
8.636150370041528745e-01,1.100000000000000066e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_32_J_0.csv <==
u,h
3.912455022335052379e-01,6.899999999999999883e-03
3.999245703220367654e-01,1.549999999999999989e-02
4.086036384105682373e-01,2.390000000000000110e-02
4.172827064990997092e-01,3.090000000000000038e-02
4.259617745876312367e-01,3.189999999999999780e-02
4.346408426761627086e-01,3.760000000000000148e-02
4.433199107646942361e-01,4.220000000000000140e-02
4.519989788532257080e-01,3.819999999999999785e-02
4.606780469417571799e-01,4.089999999999999886e-02
4.693571150302887074e-01,3.960000000000000325e-02
4.780361831188201793e-01,3.790000000000000313e-02
4.867152512073517068e-01,4.359999999999999987e-02
4.953943192958831787e-01,4.009999999999999676e-02
5.040733873844146506e-01,4.000000000000000083e-02
5.127524554729461226e-01,4.309999999999999942e-02
5.214315235614777055e-01,3.930000000000000160e-02
5.301105916500090665e-01,4.039999999999999841e-02
5.387896597385406494e-01,4.250000000000000305e-02
5.474687278270722324e-01,4.089999999999999886e-02
5.561477959156035933e-01,4.399999999999999745e-02
5.648268640041351762e-01,4.359999999999999987e-02
5.735059320926665372e-01,4.259999999999999898e-02
5.821850001811981201e-01,4.159999999999999809e-02
5.908640682697297031e-01,3.869999999999999829e-02
5.995431363582610640e-01,3.719999999999999696e-02
6.082222044467926469e-01,2.949999999999999845e-02
6.169012725353240079e-01,2.350000000000000006e-02
6.255803406238555908e-01,1.499999999999999944e-02
6.342594087123871738e-01,6.499999999999999702e-03
6.429384768009185347e-01,2.399999999999999790e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_32_J_16.csv <==
u,h
4.043035353223483064e-01,2.000000000000000042e-03
4.114374056458472984e-01,4.899999999999999842e-03
4.185712759693464013e-01,9.199999999999999845e-03
4.257051462928453933e-01,1.739999999999999880e-02
4.328390166163444963e-01,2.740000000000000074e-02
4.399728869398434883e-01,3.790000000000000313e-02
4.471067572633425358e-01,4.649999999999999967e-02
4.542406275868415833e-01,4.359999999999999987e-02
4.613744979103406307e-01,4.649999999999999967e-02
4.685083682338396782e-01,4.519999999999999712e-02
4.756422385573387257e-01,4.529999999999999999e-02
4.827761088808377732e-01,4.610000000000000209e-02
4.899099792043367652e-01,4.240000000000000019e-02
4.970438495278358126e-01,4.839999999999999858e-02
5.041777198513348601e-01,4.279999999999999777e-02
5.113115901748339631e-01,4.259999999999999898e-02
5.184454604983330661e-01,4.760000000000000342e-02
5.255793308218319471e-01,4.259999999999999898e-02
5.327132011453310501e-01,4.750000000000000056e-02
5.398470714688301531e-01,4.209999999999999853e-02
5.469809417923292560e-01,4.630000000000000088e-02
5.541148121158281370e-01,4.479999999999999954e-02
5.612486824393272400e-01,4.599999999999999922e-02
5.683825527628263430e-01,4.540000000000000285e-02
5.755164230863253350e-01,3.429999999999999716e-02
5.826502934098243269e-01,2.510000000000000078e-02
5.897841637333234299e-01,1.619999999999999912e-02
5.969180340568225329e-01,8.399999999999999481e-03
6.040519043803214139e-01,4.400000000000000265e-03
6.111857747038205169e-01,1.100000000000000066e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_32_J_32.csv <==
u,h
4.981307148933410422e-01,1.699999999999999905e-03
4.987251639366150346e-01,6.799999999999999621e-03
4.993196129798889160e-01,2.299999999999999961e-02
4.999140620231628529e-01,3.799999999999999906e-02
5.005085110664367898e-01,4.939999999999999947e-02
5.011029601097106712e-01,6.210000000000000242e-02
5.016974091529846635e-01,6.859999999999999432e-02
5.022918581962585449e-01,7.220000000000000029e-02
5.028863072395324263e-01,7.330000000000000404e-02
5.034807562828064187e-01,7.520000000000000295e-02
5.040752053260803001e-01,7.240000000000000602e-02
5.046696543693542925e-01,6.940000000000000335e-02
5.052641034126281738e-01,6.389999999999999847e-02
5.058585524559020552e-01,5.899999999999999689e-02
5.064530014991760476e-01,5.120000000000000245e-02
5.070474505424499290e-01,4.639999999999999680e-02
5.076418995857239214e-01,3.819999999999999785e-02
5.082363486289978027e-01,3.030000000000000054e-02
5.088307976722716841e-01,2.539999999999999897e-02
5.094252467155456765e-01,1.919999999999999832e-02
5.100196957588195579e-01,1.590000000000000094e-02
5.106141448020935503e-01,1.159999999999999920e-02
5.112085938453674316e-01,8.899999999999999925e-03
5.118030428886413130e-01,6.499999999999999702e-03
5.123974919319153054e-01,4.300000000000000003e-03
5.129919409751891868e-01,3.099999999999999891e-03
5.135863900184631792e-01,1.899999999999999996e-03
5.141808390617370605e-01,1.100000000000000066e-03
5.147752881050109419e-01,5.999999999999999474e-04
5.153697371482849343e-01,4.000000000000000192e-04


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_32_J_48.csv <==
u,h
4.070154160261154064e-01,2.500000000000000052e-03
4.140936523675918801e-01,6.000000000000000125e-03
4.211718887090682983e-01,1.099999999999999936e-02
4.282501250505447166e-01,2.060000000000000026e-02
4.353283613920211903e-01,2.769999999999999893e-02
4.424065977334976085e-01,3.629999999999999893e-02
4.494848340749740823e-01,4.449999999999999789e-02
4.565630704164505005e-01,5.020000000000000157e-02
4.636413067579269187e-01,4.789999999999999813e-02
4.707195430994033924e-01,5.090000000000000080e-02
4.777977794408798107e-01,4.499999999999999833e-02
4.848760157823562844e-01,5.059999999999999915e-02
4.919542521238327026e-01,4.440000000000000197e-02
4.990324884653091209e-01,5.029999999999999749e-02
5.061107248067855391e-01,4.200000000000000261e-02
5.131889611482620683e-01,4.900000000000000189e-02
5.202671974897383755e-01,4.299999999999999656e-02
5.273454338312149048e-01,5.090000000000000080e-02
5.344236701726914340e-01,4.359999999999999987e-02
5.415019065141677412e-01,4.809999999999999692e-02
5.485801428556442705e-01,4.599999999999999922e-02
5.556583791971205777e-01,4.809999999999999692e-02
5.627366155385971069e-01,4.259999999999999898e-02
5.698148518800736362e-01,3.320000000000000034e-02
5.768930882215499434e-01,2.539999999999999897e-02
5.839713245630264726e-01,1.880000000000000074e-02
5.910495609045027798e-01,1.119999999999999989e-02
5.981277972459793091e-01,6.100000000000000387e-03
6.052060335874558383e-01,3.099999999999999891e-03
6.122842699289321455e-01,1.000000000000000021e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_32_J_65.csv <==
u,h
3.756401871641477097e-01,3.399999999999999811e-03
3.845032855868339428e-01,1.089999999999999997e-02
3.933663840095201758e-01,2.069999999999999965e-02
4.022294824322064644e-01,2.659999999999999865e-02
4.110925808548927529e-01,3.559999999999999970e-02
4.199556792775789860e-01,3.660000000000000059e-02
4.288187777002652190e-01,4.000000000000000083e-02
4.376818761229515076e-01,4.410000000000000031e-02
4.465449745456377961e-01,4.039999999999999841e-02
4.554080729683240292e-01,4.209999999999999853e-02
4.642711713910102622e-01,4.130000000000000338e-02
4.731342698136965508e-01,4.100000000000000172e-02
4.819973682363828393e-01,4.209999999999999853e-02
4.908604666590690169e-01,4.229999999999999732e-02
4.997235650817553054e-01,4.519999999999999712e-02
5.085866635044415940e-01,4.139999999999999930e-02
5.174497619271278825e-01,4.270000000000000184e-02
5.263128603498141711e-01,4.159999999999999809e-02
5.351759587725003486e-01,4.100000000000000172e-02
5.440390571951866372e-01,4.039999999999999841e-02
5.529021556178728147e-01,3.950000000000000039e-02
5.617652540405591033e-01,3.960000000000000325e-02
5.706283524632453918e-01,4.080000000000000293e-02
5.794914508859316804e-01,3.719999999999999696e-02
5.883545493086179690e-01,3.570000000000000256e-02
5.972176477313041465e-01,3.169999999999999901e-02
6.060807461539904351e-01,2.500000000000000139e-02
6.149438445766766126e-01,1.930000000000000118e-02
6.238069429993629011e-01,8.800000000000000530e-03
6.326700414220491897e-01,3.000000000000000062e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_48_J_0.csv <==
u,h
1.547053905824820053e-01,1.699999999999999905e-03
1.643079377710819355e-01,5.899999999999999863e-03
1.739104849596818103e-01,1.450000000000000074e-02
1.835130321482817406e-01,2.400000000000000050e-02
1.931155793368816154e-01,3.250000000000000111e-02
2.027181265254815457e-01,4.120000000000000051e-02
2.123206737140814482e-01,4.909999999999999781e-02
2.219232209026813507e-01,5.729999999999999677e-02
2.315257680912812532e-01,6.130000000000000032e-02
2.411283152798811558e-01,6.370000000000000662e-02
2.507308624684810860e-01,6.850000000000000533e-02
2.603334096570809608e-01,6.579999999999999738e-02
2.699359568456808356e-01,6.629999999999999782e-02
2.795385040342808214e-01,6.029999999999999943e-02
2.891410512228806962e-01,6.140000000000000319e-02
2.987435984114805709e-01,5.109999999999999959e-02
3.083461456000804457e-01,4.769999999999999934e-02
3.179486927886804315e-01,4.490000000000000241e-02
3.275512399772803063e-01,3.599999999999999728e-02
3.371537871658801810e-01,3.320000000000000034e-02
3.467563343544800558e-01,2.620000000000000107e-02
3.563588815430800416e-01,2.230000000000000038e-02
3.659614287316799164e-01,1.870000000000000134e-02
3.755639759202797912e-01,1.480000000000000066e-02
3.851665231088797769e-01,1.129999999999999928e-02
3.947690702974796517e-01,8.399999999999999481e-03
4.043716174860795265e-01,5.199999999999999761e-03
4.139741646746794013e-01,4.000000000000000083e-03
4.235767118632793315e-01,1.600000000000000077e-03
4.331792590518792618e-01,1.100000000000000066e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_48_J_16.csv <==
u,h
1.896927304565906580e-01,5.000000000000000104e-04
1.944587968289852031e-01,1.799999999999999951e-03
1.992248632013797760e-01,4.199999999999999740e-03
2.039909295737743489e-01,8.800000000000000530e-03
2.087569959461688940e-01,1.559999999999999928e-02
2.135230623185634669e-01,2.779999999999999832e-02
2.182891286909580120e-01,3.980000000000000204e-02
2.230551950633525848e-01,4.390000000000000152e-02
2.278212614357471577e-01,4.669999999999999846e-02
2.325873278081417028e-01,4.519999999999999712e-02
2.373533941805362757e-01,4.669999999999999846e-02
2.421194605529308208e-01,4.519999999999999712e-02
2.468855269253253937e-01,4.399999999999999745e-02
2.516515932977199665e-01,4.710000000000000298e-02
2.564176596701145394e-01,4.240000000000000019e-02
2.611837260425090568e-01,4.730000000000000177e-02
2.659497924149036852e-01,4.229999999999999732e-02
2.707158587872982025e-01,4.399999999999999745e-02
2.754819251596927199e-01,4.529999999999999999e-02
2.802479915320873483e-01,4.340000000000000108e-02
2.850140579044818656e-01,4.669999999999999846e-02
2.897801242768764940e-01,4.220000000000000140e-02
2.945461906492710114e-01,4.379999999999999866e-02
2.993122570216655287e-01,4.109999999999999765e-02
3.040783233940601571e-01,3.749999999999999861e-02
3.088443897664546745e-01,3.529999999999999805e-02
3.136104561388493028e-01,2.800000000000000058e-02
3.183765225112438202e-01,2.239999999999999977e-02
3.231425888836383375e-01,1.540000000000000049e-02
3.279086552560329659e-01,5.599999999999999943e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_48_J_32.csv <==
u,h
2.077909323076407300e-01,6.999999999999999929e-04
2.111608721315860748e-01,2.299999999999999961e-03
2.145308119555314197e-01,6.300000000000000044e-03
2.179007517794768201e-01,1.729999999999999941e-02
2.212706916034221649e-01,2.400000000000000050e-02
2.246406314273675098e-01,3.400000000000000244e-02
2.280105712513129101e-01,4.009999999999999676e-02
2.313805110752582550e-01,4.359999999999999987e-02
2.347504508992035999e-01,4.649999999999999967e-02
2.381203907231490002e-01,4.469999999999999668e-02
2.414903305470943451e-01,4.469999999999999668e-02
2.448602703710397177e-01,4.529999999999999999e-02
2.482302101949850903e-01,4.449999999999999789e-02
2.516001500189304352e-01,4.209999999999999853e-02
2.549700898428758356e-01,4.529999999999999999e-02
2.583400296668211249e-01,4.320000000000000229e-02
2.617099694907665253e-01,4.270000000000000184e-02
2.650799093147119256e-01,4.399999999999999745e-02
2.684498491386572705e-01,4.469999999999999668e-02
2.718197889626026154e-01,4.240000000000000019e-02
2.751897287865480157e-01,4.270000000000000184e-02
2.785596686104933606e-01,4.499999999999999833e-02
2.819296084344387054e-01,4.259999999999999898e-02
2.852995482583841058e-01,4.170000000000000095e-02
2.886694880823294507e-01,3.790000000000000313e-02
2.920394279062747955e-01,3.099999999999999978e-02
2.954093677302201959e-01,2.589999999999999941e-02
2.987793075541655408e-01,1.909999999999999892e-02
3.021492473781108856e-01,1.290000000000000001e-02
3.055191872020562860e-01,2.799999999999999972e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_48_J_48.csv <==
u,h
1.887326044340928433e-01,4.000000000000000192e-04
1.932895489037037007e-01,1.600000000000000077e-03
1.978464933733145303e-01,3.599999999999999901e-03
2.024034378429253878e-01,7.799999999999999642e-03
2.069603823125362452e-01,1.519999999999999997e-02
2.115173267821470748e-01,2.690000000000000030e-02
2.160742712517579323e-01,3.450000000000000289e-02
2.206312157213687897e-01,4.170000000000000095e-02
2.251881601909796471e-01,4.719999999999999890e-02
2.297451046605905045e-01,4.460000000000000075e-02
2.343020491302013342e-01,4.789999999999999813e-02
2.388589935998121638e-01,4.510000000000000120e-02
2.434159380694230213e-01,4.819999999999999979e-02
2.479728825390338787e-01,4.449999999999999789e-02
2.525298270086447361e-01,4.639999999999999680e-02
2.570867714782555935e-01,4.660000000000000253e-02
2.616437159478664509e-01,4.410000000000000031e-02
2.662006604174773083e-01,4.769999999999999934e-02
2.707576048870881102e-01,4.519999999999999712e-02
2.753145493566989677e-01,4.689999999999999725e-02
2.798714938263098251e-01,4.710000000000000298e-02
2.844284382959206825e-01,4.510000000000000120e-02
2.889853827655315399e-01,4.540000000000000285e-02
2.935423272351423973e-01,4.130000000000000338e-02
2.980992717047531992e-01,3.880000000000000115e-02
3.026562161743640567e-01,3.309999999999999748e-02
3.072131606439749141e-01,2.819999999999999937e-02
3.117701051135857715e-01,2.060000000000000026e-02
3.163270495831966289e-01,1.009999999999999960e-02
3.208839940528074863e-01,4.199999999999999740e-03


==> arxiv-pack-2/results_data/kl-stochastic/fem_ml_I_48_J_65.csv <==
u,h
1.461046459774176243e-01,1.500000000000000031e-03
1.556373305618762859e-01,5.799999999999999600e-03
1.651700151463349475e-01,1.329999999999999932e-02
1.747026997307936369e-01,2.230000000000000038e-02
1.842353843152522985e-01,3.139999999999999736e-02
1.937680688997109879e-01,4.050000000000000128e-02
2.033007534841696495e-01,4.859999999999999737e-02
2.128334380686283112e-01,5.500000000000000028e-02
2.223661226530869728e-01,6.069999999999999701e-02
2.318988072375456344e-01,6.529999999999999694e-02
2.414314918220042960e-01,6.750000000000000444e-02
2.509641764064630132e-01,6.710000000000000686e-02
2.604968609909216748e-01,6.610000000000000597e-02
2.700295455753803364e-01,6.119999999999999746e-02
2.795622301598389980e-01,6.090000000000000274e-02
2.890949147442976597e-01,5.249999999999999806e-02
2.986275993287563213e-01,4.880000000000000310e-02
3.081602839132149829e-01,4.410000000000000031e-02
3.176929684976736445e-01,3.899999999999999994e-02
3.272256530821323062e-01,3.500000000000000333e-02
3.367583376665909678e-01,2.670000000000000151e-02
3.462910222510496849e-01,2.330000000000000127e-02
3.558237068355083466e-01,1.820000000000000090e-02
3.653563914199670082e-01,1.439999999999999961e-02
3.748890760044256698e-01,1.129999999999999928e-02
3.844217605888843314e-01,7.900000000000000772e-03
3.939544451733429931e-01,5.400000000000000286e-03
4.034871297578016547e-01,3.500000000000000073e-03
4.130198143422603718e-01,1.500000000000000031e-03
4.225524989267190334e-01,1.199999999999999895e-03


==> arxiv-pack-2/results_data/kl-stochastic/mean-sdev-norms.txt <==
desc,dfn,fem,difference,relative
Mean,36.8186,37.1009,0.7919,0.0214
Std-dev,1.0933,1.0316,0.1407,0.1364

==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_16_16.txt <==
u,h
7.100001479999999976e-01,6.103515625000000000e-05
7.115018440000000499e-01,2.441406250000000000e-04
7.130035399999999912e-01,1.098632812500000000e-03
7.145052359999999325e-01,1.708984375000000000e-03
7.160069319999999848e-01,2.685546875000000000e-03
7.175086280000000372e-01,4.577636718750000000e-03
7.190103239999999785e-01,8.422851562500000000e-03
7.205120199999999198e-01,1.275634765625000000e-02
7.220137159999999721e-01,1.275634765625000000e-02
7.235154120000000244e-01,1.794433593750000000e-02
7.250171079999999657e-01,1.940917968750000000e-02
7.265188039999999070e-01,2.447509765625000000e-02
7.280204999999999593e-01,2.673339843750000000e-02
7.295221960000000117e-01,2.685546875000000000e-02
7.310238920000000640e-01,3.002929687500000000e-02
7.325255880000000053e-01,3.112792968750000000e-02
7.340272839999999466e-01,3.106689453125000000e-02
7.355289799999999989e-01,3.277587890625000000e-02
7.370306760000000512e-01,3.295898437500000000e-02
7.385323719999999925e-01,3.179931640625000000e-02
7.400340679999999338e-01,3.210449218750000000e-02
7.415357639999999861e-01,3.411865234375000000e-02
7.430374600000000385e-01,3.143310546875000000e-02
7.445391559999999798e-01,3.192138671875000000e-02
7.460408519999999211e-01,3.356933593750000000e-02
7.475425479999999734e-01,3.112792968750000000e-02
7.490442440000000257e-01,3.320312500000000000e-02
7.505459400000000780e-01,3.424072265625000000e-02
7.520476360000000193e-01,3.118896484375000000e-02
7.535493319999999606e-01,3.198242187500000000e-02
7.550510280000000130e-01,3.387451171875000000e-02
7.565527240000000653e-01,3.283691406250000000e-02
7.580544200000000066e-01,3.198242187500000000e-02
7.595561159999999479e-01,3.002929687500000000e-02
7.610578120000000002e-01,3.033447265625000000e-02
7.625595080000000525e-01,2.825927734375000000e-02
7.640612039999999938e-01,2.813720703125000000e-02
7.655628999999999351e-01,2.331542968750000000e-02
7.670645959999999874e-01,2.227783203125000000e-02
7.685662920000000398e-01,1.818847656250000000e-02
7.700679880000000921e-01,1.361083984375000000e-02
7.715696840000000334e-01,1.104736328125000000e-02
7.730713799999999747e-01,7.995605468750000000e-03
7.745730760000000270e-01,5.004882812500000000e-03
7.760747720000000793e-01,3.662109375000000000e-03
7.775764680000000206e-01,2.685546875000000000e-03
7.790781639999999619e-01,1.647949218750000000e-03
7.805798600000000143e-01,3.662109375000000000e-04
7.820815560000000666e-01,3.051757812500000000e-04
7.835832520000000079e-01,6.103515625000000000e-05


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_16_32.txt <==
u,h
4.437754149999999509e-01,3.662109375000000000e-04
4.457410450000000024e-01,6.103515625000000000e-04
4.477066749999999429e-01,2.075195312500000000e-03
4.496723049999999944e-01,3.234863281250000000e-03
4.516379349999999349e-01,6.042480468750000000e-03
4.536035649999999864e-01,8.789062500000000000e-03
4.555691949999999824e-01,1.153564453125000000e-02
4.575348249999999783e-01,1.434326171875000000e-02
4.595004550000000298e-01,1.794433593750000000e-02
4.614660849999999703e-01,2.160644531250000000e-02
4.634317150000000218e-01,2.319335937500000000e-02
4.653973449999999623e-01,2.508544921875000000e-02
4.673629750000000138e-01,2.807617187500000000e-02
4.693286049999999543e-01,2.752685546875000000e-02
4.712942350000000058e-01,2.758789062500000000e-02
4.732598649999999463e-01,2.770996093750000000e-02
4.752254949999999978e-01,2.844238281250000000e-02
4.771911249999999383e-01,2.722167968750000000e-02
4.791567549999999898e-01,2.923583984375000000e-02
4.811223849999999858e-01,2.850341796875000000e-02
4.830880149999999817e-01,2.716064453125000000e-02
4.850536450000000332e-01,2.795410156250000000e-02
4.870192749999999737e-01,2.777099609375000000e-02
4.889849050000000252e-01,2.825927734375000000e-02
4.909505349999999657e-01,2.758789062500000000e-02
4.929161650000000172e-01,2.947998046875000000e-02
4.948817949999999577e-01,2.709960937500000000e-02
4.968474250000000092e-01,2.770996093750000000e-02
4.988130549999999497e-01,2.874755859375000000e-02
5.007786850000000012e-01,2.703857421875000000e-02
5.027443149999999417e-01,2.838134765625000000e-02
5.047099449999999932e-01,2.874755859375000000e-02
5.066755750000000447e-01,2.770996093750000000e-02
5.086412049999999851e-01,2.789306640625000000e-02
5.106068349999999256e-01,2.917480468750000000e-02
5.125724649999999771e-01,2.697753906250000000e-02
5.145380950000000286e-01,2.722167968750000000e-02
5.165037249999999691e-01,2.734375000000000000e-02
5.184693549999999096e-01,2.551269531250000000e-02
5.204349850000000721e-01,2.355957031250000000e-02
5.224006150000000126e-01,2.203369140625000000e-02
5.243662449999999531e-01,1.867675781250000000e-02
5.263318750000000046e-01,1.489257812500000000e-02
5.282975050000000561e-01,1.159667968750000000e-02
5.302631349999999966e-01,8.911132812500000000e-03
5.322287649999999370e-01,5.310058593750000000e-03
5.341943949999999885e-01,4.150390625000000000e-03
5.361600250000000401e-01,2.624511718750000000e-03
5.381256549999999805e-01,9.765625000000000000e-04
5.400912849999999210e-01,3.662109375000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_16_48.txt <==
u,h
2.010595209999999911e-01,1.220703125000000000e-04
2.025329630000000103e-01,1.831054687500000000e-04
2.040064050000000018e-01,4.272460937500000000e-04
2.054798469999999933e-01,7.324218750000000000e-04
2.069532889999999847e-01,1.770019531250000000e-03
2.084267309999999762e-01,3.479003906250000000e-03
2.099001729999999954e-01,4.394531250000000000e-03
2.113736149999999869e-01,6.896972656250000000e-03
2.128470570000000062e-01,1.007080078125000000e-02
2.143204989999999976e-01,1.245117187500000000e-02
2.157939409999999891e-01,1.507568359375000000e-02
2.172673829999999806e-01,2.020263671875000000e-02
2.187408249999999721e-01,2.307128906250000000e-02
2.202142669999999913e-01,2.624511718750000000e-02
2.216877090000000106e-01,2.703857421875000000e-02
2.231611510000000020e-01,3.033447265625000000e-02
2.246345929999999935e-01,3.167724609375000000e-02
2.261080349999999850e-01,3.149414062500000000e-02
2.275814769999999765e-01,3.295898437500000000e-02
2.290549189999999957e-01,3.656005859375000000e-02
2.305283609999999872e-01,3.332519531250000000e-02
2.320018030000000064e-01,3.417968750000000000e-02
2.334752449999999979e-01,3.314208984375000000e-02
2.349486869999999894e-01,3.619384765625000000e-02
2.364221289999999809e-01,3.204345703125000000e-02
2.378955709999999724e-01,3.356933593750000000e-02
2.393690129999999916e-01,3.594970703125000000e-02
2.408424549999999831e-01,3.369140625000000000e-02
2.423158970000000023e-01,3.070068359375000000e-02
2.437893389999999938e-01,3.533935546875000000e-02
2.452627809999999853e-01,3.540039062500000000e-02
2.467362229999999768e-01,3.399658203125000000e-02
2.482096649999999682e-01,3.228759765625000000e-02
2.496831069999999597e-01,3.210449218750000000e-02
2.511565489999999512e-01,3.131103515625000000e-02
2.526299909999999982e-01,3.112792968750000000e-02
2.541034329999999897e-01,2.612304687500000000e-02
2.555768749999999812e-01,2.539062500000000000e-02
2.570503169999999726e-01,2.270507812500000000e-02
2.585237590000000196e-01,1.885986328125000000e-02
2.599972010000000111e-01,1.611328125000000000e-02
2.614706430000000026e-01,1.416015625000000000e-02
2.629440849999999941e-01,9.643554687500000000e-03
2.644175269999999855e-01,6.774902343750000000e-03
2.658909689999999770e-01,4.516601562500000000e-03
2.673644109999999685e-01,2.929687500000000000e-03
2.688378529999999600e-01,2.258300781250000000e-03
2.703112949999999515e-01,4.272460937500000000e-04
2.717847369999999430e-01,3.662109375000000000e-04
2.732581789999999899e-01,1.831054687500000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_32_16.txt <==
u,h
7.213736980000000631e-01,2.441406250000000000e-04
7.223932939999999636e-01,7.324218750000000000e-04
7.234128900000000861e-01,2.075195312500000000e-03
7.244324859999999866e-01,3.784179687500000000e-03
7.254520820000001091e-01,8.239746093750000000e-03
7.264716780000000096e-01,7.812500000000000000e-03
7.274912739999999101e-01,1.287841796875000000e-02
7.285108700000000326e-01,1.507568359375000000e-02
7.295304659999999330e-01,1.715087890625000000e-02
7.305500620000000556e-01,1.965332031250000000e-02
7.315696579999999560e-01,2.429199218750000000e-02
7.325892540000000785e-01,2.526855468750000000e-02
7.336088499999999790e-01,2.685546875000000000e-02
7.346284460000001015e-01,2.789306640625000000e-02
7.356480420000000020e-01,2.697753906250000000e-02
7.366676379999999025e-01,2.825927734375000000e-02
7.376872340000000250e-01,2.764892578125000000e-02
7.387068299999999255e-01,2.868652343750000000e-02
7.397264260000000480e-01,2.581787109375000000e-02
7.407460219999999484e-01,2.954101562500000000e-02
7.417656180000000710e-01,2.691650390625000000e-02
7.427852139999999714e-01,2.899169921875000000e-02
7.438048100000000940e-01,2.587890625000000000e-02
7.448244059999999944e-01,2.996826171875000000e-02
7.458440020000001169e-01,2.600097656250000000e-02
7.468635980000000174e-01,2.880859375000000000e-02
7.478831939999999179e-01,2.520751953125000000e-02
7.489027900000000404e-01,2.868652343750000000e-02
7.499223859999999409e-01,2.740478515625000000e-02
7.509419820000000634e-01,2.825927734375000000e-02
7.519615779999999639e-01,2.691650390625000000e-02
7.529811740000000864e-01,2.697753906250000000e-02
7.540007699999999868e-01,2.703857421875000000e-02
7.550203660000001094e-01,2.734375000000000000e-02
7.560399620000000098e-01,2.728271484375000000e-02
7.570595579999999103e-01,2.874755859375000000e-02
7.580791540000000328e-01,2.557373046875000000e-02
7.590987499999999333e-01,2.874755859375000000e-02
7.601183460000000558e-01,2.392578125000000000e-02
7.611379419999999563e-01,2.490234375000000000e-02
7.621575380000000788e-01,2.233886718750000000e-02
7.631771339999999793e-01,1.892089843750000000e-02
7.641967300000001018e-01,1.647949218750000000e-02
7.652163260000000022e-01,1.281738281250000000e-02
7.662359220000001248e-01,9.887695312500000000e-03
7.672555180000000252e-01,8.544921875000000000e-03
7.682751139999999257e-01,4.760742187500000000e-03
7.692947100000000482e-01,2.502441406250000000e-03
7.703143059999999487e-01,8.544921875000000000e-04
7.713339020000000712e-01,4.272460937500000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_32_32.txt <==
u,h
4.859152850000000301e-01,1.220703125000000000e-04
4.861154549999999741e-01,0.000000000000000000e+00
4.863156250000000291e-01,0.000000000000000000e+00
4.865157949999999731e-01,6.103515625000000000e-05
4.867159650000000282e-01,3.051757812500000000e-04
4.869161349999999722e-01,1.220703125000000000e-04
4.871163050000000272e-01,1.831054687500000000e-04
4.873164749999999712e-01,8.544921875000000000e-04
4.875166450000000262e-01,7.324218750000000000e-04
4.877168149999999702e-01,7.934570312500000000e-04
4.879169850000000253e-01,1.892089843750000000e-03
4.881171549999999693e-01,1.892089843750000000e-03
4.883173250000000243e-01,3.723144531250000000e-03
4.885174949999999683e-01,3.845214843750000000e-03
4.887176650000000233e-01,4.638671875000000000e-03
4.889178349999999673e-01,6.896972656250000000e-03
4.891180050000000223e-01,8.544921875000000000e-03
4.893181749999999663e-01,9.094238281250000000e-03
4.895183450000000214e-01,1.129150390625000000e-02
4.897185149999999654e-01,1.214599609375000000e-02
4.899186850000000204e-01,1.989746093750000000e-02
4.901188549999999644e-01,2.221679687500000000e-02
4.903190250000000194e-01,2.429199218750000000e-02
4.905191949999999634e-01,2.697753906250000000e-02
4.907193650000000185e-01,3.491210937500000000e-02
4.909195349999999625e-01,3.912353515625000000e-02
4.911197050000000175e-01,3.948974609375000000e-02
4.913198749999999615e-01,4.412841796875000000e-02
4.915200450000000165e-01,5.084228515625000000e-02
4.917202149999999605e-01,4.937744140625000000e-02
4.919203850000000156e-01,5.493164062500000000e-02
4.921205549999999596e-01,6.066894531250000000e-02
4.923207250000000146e-01,5.584716796875000000e-02
4.925208949999999586e-01,5.554199218750000000e-02
4.927210650000000136e-01,5.828857421875000000e-02
4.929212349999999576e-01,4.907226562500000000e-02
4.931214050000000126e-01,4.925537109375000000e-02
4.933215749999999566e-01,4.693603515625000000e-02
4.935217450000000117e-01,3.869628906250000000e-02
4.937219149999999557e-01,3.179931640625000000e-02
4.939220850000000107e-01,2.575683593750000000e-02
4.941222549999999547e-01,1.885986328125000000e-02
4.943224250000000097e-01,1.409912109375000000e-02
4.945225949999999537e-01,9.460449218750000000e-03
4.947227650000000088e-01,6.469726562500000000e-03
4.949229349999999528e-01,3.662109375000000000e-03
4.951231050000000078e-01,1.586914062500000000e-03
4.953232749999999518e-01,4.272460937500000000e-04
4.955234450000000068e-01,1.220703125000000000e-04
4.957236149999999508e-01,1.220703125000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_32_48.txt <==
u,h
2.127446760000000214e-01,4.272460937500000000e-04
2.137792279999999878e-01,9.765625000000000000e-04
2.148137800000000097e-01,2.197265625000000000e-03
2.158483320000000316e-01,5.126953125000000000e-03
2.168828839999999980e-01,7.324218750000000000e-03
2.179174360000000199e-01,1.055908203125000000e-02
2.189519879999999863e-01,1.287841796875000000e-02
2.199865400000000082e-01,1.672363281250000000e-02
2.210210920000000301e-01,1.971435546875000000e-02
2.220556439999999965e-01,2.069091796875000000e-02
2.230901960000000184e-01,2.447509765625000000e-02
2.241247479999999848e-01,2.539062500000000000e-02
2.251593000000000067e-01,2.850341796875000000e-02
2.261938520000000286e-01,2.862548828125000000e-02
2.272284039999999949e-01,2.856445312500000000e-02
2.282629560000000168e-01,2.563476562500000000e-02
2.292975079999999832e-01,2.935791015625000000e-02
2.303320600000000051e-01,2.844238281250000000e-02
2.313666120000000270e-01,2.911376953125000000e-02
2.324011639999999934e-01,2.630615234375000000e-02
2.334357160000000153e-01,2.838134765625000000e-02
2.344702679999999817e-01,2.972412109375000000e-02
2.355048200000000036e-01,2.752685546875000000e-02
2.365393720000000255e-01,2.661132812500000000e-02
2.375739239999999919e-01,2.978515625000000000e-02
2.386084760000000138e-01,2.893066406250000000e-02
2.396430279999999802e-01,2.862548828125000000e-02
2.406775800000000021e-01,2.825927734375000000e-02
2.417121320000000240e-01,2.709960937500000000e-02
2.427466839999999904e-01,2.850341796875000000e-02
2.437812360000000123e-01,2.941894531250000000e-02
2.448157879999999786e-01,3.033447265625000000e-02
2.458503400000000005e-01,2.722167968750000000e-02
2.468848920000000224e-01,2.746582031250000000e-02
2.479194439999999888e-01,2.886962890625000000e-02
2.489539960000000107e-01,2.862548828125000000e-02
2.499885479999999771e-01,2.624511718750000000e-02
2.510230999999999990e-01,2.404785156250000000e-02
2.520576520000000209e-01,2.423095703125000000e-02
2.530922039999999873e-01,2.154541015625000000e-02
2.541267560000000092e-01,1.818847656250000000e-02
2.551613080000000311e-01,1.544189453125000000e-02
2.561958599999999975e-01,1.403808593750000000e-02
2.572304120000000194e-01,1.037597656250000000e-02
2.582649639999999858e-01,7.141113281250000000e-03
2.592995160000000077e-01,5.615234375000000000e-03
2.603340680000000296e-01,3.112792968750000000e-03
2.613686199999999960e-01,2.136230468750000000e-03
2.624031720000000178e-01,1.037597656250000000e-03
2.634377239999999842e-01,4.272460937500000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_48_16.txt <==
u,h
7.069626179999999316e-01,1.220703125000000000e-04
7.085736540000000527e-01,6.103515625000000000e-05
7.101846899999999518e-01,7.324218750000000000e-04
7.117957260000000730e-01,8.544921875000000000e-04
7.134067619999999721e-01,2.685546875000000000e-03
7.150177980000000932e-01,4.577636718750000000e-03
7.166288339999999923e-01,6.835937500000000000e-03
7.182398699999998914e-01,8.178710937500000000e-03
7.198509060000000126e-01,1.525878906250000000e-02
7.214619419999999117e-01,1.489257812500000000e-02
7.230729780000000328e-01,1.867675781250000000e-02
7.246840139999999320e-01,2.209472656250000000e-02
7.262950500000000531e-01,2.563476562500000000e-02
7.279060859999999522e-01,2.783203125000000000e-02
7.295171220000000734e-01,2.868652343750000000e-02
7.311281579999999725e-01,3.063964843750000000e-02
7.327391940000000936e-01,3.131103515625000000e-02
7.343502299999999927e-01,3.387451171875000000e-02
7.359612660000000028e-01,3.039550781250000000e-02
7.375723020000000130e-01,3.381347656250000000e-02
7.391833379999999121e-01,3.460693359375000000e-02
7.407943740000000332e-01,3.295898437500000000e-02
7.424054099999999323e-01,3.350830078125000000e-02
7.440164460000000535e-01,3.375244140625000000e-02
7.456274819999999526e-01,3.265380859375000000e-02
7.472385180000000737e-01,3.247070312500000000e-02
7.488495539999999728e-01,3.393554687500000000e-02
7.504605900000000940e-01,3.283691406250000000e-02
7.520716259999999931e-01,3.491210937500000000e-02
7.536826620000001142e-01,3.173828125000000000e-02
7.552936980000000133e-01,3.424072265625000000e-02
7.569047339999999124e-01,3.533935546875000000e-02
7.585157700000000336e-01,3.369140625000000000e-02
7.601268059999999327e-01,2.862548828125000000e-02
7.617378420000000538e-01,3.179931640625000000e-02
7.633488779999999529e-01,3.149414062500000000e-02
7.649599140000000741e-01,2.661132812500000000e-02
7.665709499999999732e-01,2.423095703125000000e-02
7.681819860000000944e-01,2.246093750000000000e-02
7.697930219999999935e-01,1.788330078125000000e-02
7.714040580000001146e-01,1.281738281250000000e-02
7.730150940000000137e-01,1.043701171875000000e-02
7.746261300000001349e-01,7.629394531250000000e-03
7.762371660000000340e-01,4.455566406250000000e-03
7.778482019999999331e-01,3.784179687500000000e-03
7.794592380000000542e-01,2.075195312500000000e-03
7.810702739999999533e-01,1.037597656250000000e-03
7.826813100000000745e-01,6.103515625000000000e-04
7.842923459999999736e-01,6.103515625000000000e-05
7.859033820000000947e-01,1.831054687500000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_48_32.txt <==
u,h
4.414492890000000225e-01,1.831054687500000000e-04
4.434896670000000318e-01,3.662109375000000000e-04
4.455300450000000412e-01,1.220703125000000000e-03
4.475704230000000505e-01,2.746582031250000000e-03
4.496108010000000044e-01,4.394531250000000000e-03
4.516511790000000137e-01,8.056640625000000000e-03
4.536915570000000231e-01,1.092529296875000000e-02
4.557319350000000324e-01,1.464843750000000000e-02
4.577723130000000418e-01,1.800537109375000000e-02
4.598126909999999956e-01,2.148437500000000000e-02
4.618530690000000050e-01,2.331542968750000000e-02
4.638934470000000143e-01,2.441406250000000000e-02
4.659338250000000237e-01,2.905273437500000000e-02
4.679742030000000330e-01,2.770996093750000000e-02
4.700145810000000424e-01,2.716064453125000000e-02
4.720549590000000517e-01,2.850341796875000000e-02
4.740953370000000611e-01,2.722167968750000000e-02
4.761357150000000149e-01,2.819824218750000000e-02
4.781760930000000243e-01,2.655029296875000000e-02
4.802164710000000336e-01,2.874755859375000000e-02
4.822568490000000430e-01,2.770996093750000000e-02
4.842972269999999968e-01,2.734375000000000000e-02
4.863376050000000062e-01,2.825927734375000000e-02
4.883779830000000155e-01,2.783203125000000000e-02
4.904183610000000249e-01,2.752685546875000000e-02
4.924587390000000342e-01,2.801513671875000000e-02
4.944991170000000436e-01,2.770996093750000000e-02
4.965394950000000529e-01,2.746582031250000000e-02
4.985798730000000623e-01,2.783203125000000000e-02
5.006202510000000716e-01,2.716064453125000000e-02
5.026606290000000810e-01,2.832031250000000000e-02
5.047010070000000903e-01,2.801513671875000000e-02
5.067413849999999886e-01,2.850341796875000000e-02
5.087817629999999980e-01,2.783203125000000000e-02
5.108221410000000073e-01,2.764892578125000000e-02
5.128625190000000167e-01,2.618408203125000000e-02
5.149028970000000260e-01,2.850341796875000000e-02
5.169432750000000354e-01,2.697753906250000000e-02
5.189836530000000447e-01,2.770996093750000000e-02
5.210240310000000541e-01,2.368164062500000000e-02
5.230644090000000634e-01,2.343750000000000000e-02
5.251047870000000728e-01,2.142333984375000000e-02
5.271451650000000821e-01,1.531982421875000000e-02
5.291855430000000915e-01,1.287841796875000000e-02
5.312259209999999898e-01,9.521484375000000000e-03
5.332662989999999992e-01,5.981445312500000000e-03
5.353066770000000085e-01,4.821777343750000000e-03
5.373470550000000179e-01,2.136230468750000000e-03
5.393874330000000272e-01,9.765625000000000000e-04
5.414278110000000366e-01,3.662109375000000000e-04


==> arxiv-pack-2/results_data/kl-stochastic/numerical-fem-64x64/hist_48_48.txt <==
u,h
1.989404140000000099e-01,6.103515625000000000e-05
2.005168420000000007e-01,0.000000000000000000e+00
2.020932699999999915e-01,6.713867187500000000e-04
2.036696980000000101e-01,7.324218750000000000e-04
2.052461260000000010e-01,1.586914062500000000e-03
2.068225539999999918e-01,2.441406250000000000e-03
2.083989820000000104e-01,4.089355468750000000e-03
2.099754100000000012e-01,6.896972656250000000e-03
2.115518379999999921e-01,8.056640625000000000e-03
2.131282660000000106e-01,1.165771484375000000e-02
2.147046939999999737e-01,1.800537109375000000e-02
2.162811219999999923e-01,1.843261718750000000e-02
2.178575500000000109e-01,2.258300781250000000e-02
2.194339779999999740e-01,2.587890625000000000e-02
2.210104059999999926e-01,3.173828125000000000e-02
2.225868340000000112e-01,3.063964843750000000e-02
2.241632619999999743e-01,3.125000000000000000e-02
2.257396899999999929e-01,3.424072265625000000e-02
2.273161180000000114e-01,3.613281250000000000e-02
2.288925459999999745e-01,3.363037109375000000e-02
2.304689739999999931e-01,3.503417968750000000e-02
2.320454020000000117e-01,3.576660156250000000e-02
2.336218299999999748e-01,3.637695312500000000e-02
2.351982579999999934e-01,3.100585937500000000e-02
2.367746860000000120e-01,3.503417968750000000e-02
2.383511139999999751e-01,3.759765625000000000e-02
2.399275419999999936e-01,3.460693359375000000e-02
2.415039700000000122e-01,3.338623046875000000e-02
2.430803979999999753e-01,3.350830078125000000e-02
2.446568259999999939e-01,3.656005859375000000e-02
2.462332540000000125e-01,3.381347656250000000e-02
2.478096819999999756e-01,3.338623046875000000e-02
2.493861099999999942e-01,3.466796875000000000e-02
2.509625380000000128e-01,3.131103515625000000e-02
2.525389659999999759e-01,3.112792968750000000e-02
2.541153939999999944e-01,2.990722656250000000e-02
2.556918219999999575e-01,2.911376953125000000e-02
2.572682499999999761e-01,2.203369140625000000e-02
2.588446779999999947e-01,2.044677734375000000e-02
2.604211060000000133e-01,2.056884765625000000e-02
2.619975339999999764e-01,1.403808593750000000e-02
2.635739619999999950e-01,1.062011718750000000e-02
2.651503900000000136e-01,8.544921875000000000e-03
2.667268179999999766e-01,6.774902343750000000e-03
2.683032459999999952e-01,2.441406250000000000e-03
2.698796740000000138e-01,2.075195312500000000e-03
2.714561019999999769e-01,8.544921875000000000e-04
2.730325299999999955e-01,6.103515625000000000e-04
2.746089579999999586e-01,0.000000000000000000e+00
2.761853859999999772e-01,6.103515625000000000e-05


==> arxiv-pack-2/results_data/poisson-convergence/errors.csv <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.0127051287,0.0189206419,0.0056743924,0.0054549051,0.0245685661
16,0.0032036007,0.0047978898,0.0015105436,0.0012814445,0.0054557583
32,8.03E-04,0.0012040958,0.0003899618,0.009043147,0.0012825814
64,2.01E-04,0.0003012407,9.90E-05,0.1806414952,0.0003111218
128,5.02E-05,7.54E-05,2.50E-05,0.1806414952,7.80E-05
256,1.25E-05,1.79E-05,6.86E-06,0.1806414952,2.39E-05


==> arxiv-pack-2/results_data/poisson-convergence/errors1.csv <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.012705128673239,0.0189206418900435,0.00567439244970542,0.00545490507868762,0.0245685660820213
16,0.003203600669688,0.00479788975996912,0.00151054359638747,0.00128144447965559,0.00545575826623085
32,0.000802617242386745,0.00120409580133678,0.000389961821356171,0.00904314697926987,0.00128258137616015
64,0.000200761779232619,0.000301240744008573,0.0000989747666198429,0.18064149524312,0.000311121831069365
128,0.000050197163965838,0.0000754082287996715,0.0000250255507517515,0.18064149524312,0.000077967121334882
256,0.0000125497109758334,0.0000178511299022327,0.00000686172655384403,0.18064149524312,0.0000238901900309405


==> arxiv-pack-2/results_data/poisson-convergence/errors_linear.txt <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.012705128673239,0.0189206418900435,0.00567439244970542,0.02456876737563844,0.0245685660820213
16,0.003203600669688,0.00479788975996912,0.00151054359638747,0.00545490507868762,0.00545575826623085
32,0.000802617242386745,0.00120409580133678,0.000389961821356171,0.00128144447965559,0.00128258137616015
64,0.000200761779232619,0.000301240744008573,0.0000989747666198429,0.00904314697926987,0.000311121831069365
128,0.000050197163965838,0.0000754082287996715,0.0000250255507517515,0.18064149524312,0.000077967121334882
256,0.0000125497109758334,0.0000178511299022327,0.00000686172655384403,nan,0.0000238901900309405


==> arxiv-pack-2/results_data/poisson-convergence/errors_linear_backup.txt <==
elm,l2_err,vec_norm_scaled,fem_code,diffnet_network
8,0.018920641890043492,0.005674392449705423,0.012705128673239,0.005454905078687622
16,0.004797889759969124,0.001510543596387466,0.003203600669688,0.005454905078687622
32,0.001204095801336781,0.00038996182135617066,8.026172423867452e-04,0.0012814444796555866
64,0.00030124074400857316,9.897476661984285e-05,2.007617792326189e-04,0.009043146979269865
128,7.540822879967154e-05,2.5025550751751535e-05,5.019716396583801e-05,0.18064149524312034
256,1.7851129902232697e-05,6.86172655384403e-06,1.254971097583344e-05,0.18064149524312034


==> arxiv-pack-2/results_data/run_003-fem-sobol-query/args.json <==
{
  "model_dir": "/work/baskarg/bkhara/PDE_sampler/poisson-test-opt-single/run_003",
  "output_size": 64,
  "batch_size": 16,
  "epochs": 13,
  "viscid": false,
  "proj_opt": true,
  "pdetype": "poisson",
  "gen_steps": 2,
  "proj_steps": 5,
  "ktype": "fdm",
  "l1_coeff": 0.0,
  "l2_coeff": 1.0,
  "stencil_len": 3,
  "nu_case": "harmonic",
  "n_sum_nu": 4,
  "n_sum_sol": 3,
  "var_coeff": false,
  "log_K": true,
  "KL_sum": true,
  "eta_x": 0.5,
  "eta_y": 0.5,
  "manufactured_sol": 0,
  "exact_sol_type": "cos",
  "file_write_freq": 2,
  "poisson_alpha1": 0.0,
  "poisson_alpha2": 0.5,
  "ltr_neumann_cf": 0.0,
  "ltr_c1": 0.0,
  "ltr_c2": 0.0,
  "nsd": 2,
  "d2_calc_type": 0,
  "n_samples_1d": 16,
  "sampling_method": "sobol",
  "n_samples": 65536,
  "loss_calc_type": "fem",
  "learning_rate": 8e-05,
  "boundary_opt": 0,
  "fem_basis_deg": 1,
  "optimize_single_problem": 0
}

==> arxiv-pack-2/results_data/run_003-fem-sobol-query/nu_coeff_list.txt <==
-1.514271033684694734e+00 -1.612504905047518422e+00 1.353344746874785010e-01 1.199767535719306721e+00
-2.041144411252435731e+00 1.093450134408122665e-01 1.412705885834511399e+00 2.928122155768805968e+00
-1.927461035883572205e+00 2.189333417858550845e+00 -1.901023818409272703e+00 -1.048620284497951749e+00
-1.349226920309384292e+00 -2.090984563709108457e+00 2.749817831287354686e+00 2.296236451266985057e+00
-6.042111439727548827e-03 -2.917733791744634431e+00 1.869910018481569125e+00 4.473058883809093444e-01
-1.000009196988403959e+00 -1.267789002543791899e+00 -1.090258725437507348e+00 -6.471557199597466337e-02
-2.472023621440375685e+00 7.574408015356546287e-01 2.244806732228030732e+00 -1.549605803229124446e+00
-1.983621204532202142e-01 2.444046955360787976e+00 -1.446004944878981568e+00 -2.879810810883417282e+00
9.317331989671044923e-01 -3.645354883572089477e-01 -2.229900414626015070e+00 -7.478168906950468653e-01
-1.889371334472426112e+00 -1.674766164566219295e+00 -9.287773488347461637e-02 2.471151724264140981e+00
-1.677835541690873455e+00 -5.068888150500625578e-01 -1.489239889139302164e-01 2.521963040609859874e+00
-7.412321456764114913e-01 1.814093556998783718e+00 4.489582236456346465e-03 2.583262061614536087e+00
-2.161742373790825233e+00 -2.481948305792967879e+00 4.146516537402229474e-01 1.666563444101337055e+00
-6.891264722779446572e-01 -5.207579028931252907e-02 1.022767448307879690e+00 1.118006174022338151e+00
6.950458938757515526e-01 -1.070582992413183776e+00 1.592704319354036002e+00 -1.723479016280188958e+00
-2.647890844688873813e-01 -7.708698195663519215e-01 -3.696004205418299549e-01 -9.227670983132414406e-01


==> arxiv-pack-2/results_data/sample-size-variation/fpc.txt <==
Re,Cd,St
100,1.3696,0.17172
200,1.2395,0.19192
300,1.2130,0.20202
400,1.2068,0.21212
500,1.2092,0.21212


==> arxiv-pack-2/results_data/sample-size-variation/norms-original.txt <==
18.631238474000778,18.664056832345032,0.0859358690945821,1.035825074376558,1.9469352687961214,0.9116796327982086 
18.631238474000778,18.66102949632768,0.12332737969937081,1.035825074376558,2.138716417659566,1.1036240462561913 
18.631238474000778,18.65761117830354,0.10172094669100885,1.035825074376558,2.064669070757081,1.0298204443282237
18.631238474000778,18.702065908527228,0.1630212987789463,1.035825074376558,2.0341582705842254,0.999552883817889  
18.631238474000778,18.706214937349067,0.14041364749395488,1.035825074376558,2.1662111107098316,1.133475145348733 

==> arxiv-pack-2/results_data/sample-size-variation/norms.txt <==
4096,18.6312,18.7062,0.1404,1.0358,2.1662,1.1335
8192,18.6312,18.7021,0.1630,1.0358,2.0342,0.9996
16384,18.6312,18.6576,0.1017,1.0358,2.0647,1.0298
32768,18.6312,18.6610,0.1233,1.0358,2.1387,1.1036
65536,18.6312,18.6641,0.0859,1.0358,1.9469,0.9117

==> arxiv-pack-2/results_data/steady-heat-kl/loss_values.csv <==
Wall time,Step,Value
1608519497.258666,49,427.6812438964844
1608519497.7316918,99,316.7913513183594
1608519498.2014923,149,271.8503723144531
1608519498.6707592,199,231.75076293945312
1608519499.1394327,249,207.7780303955078
1608519499.6086965,299,188.9218292236328
1608519500.0781107,349,168.8329620361328
1608519500.546373,399,154.15045166015625
1608519501.0210547,449,139.88645935058594
1608519501.4913197,499,138.52401733398438
1608519502.4897254,549,96.7857437133789
1608519502.9516063,599,86.260986328125
1608519503.4136288,649,78.35248565673828
1608519503.8818958,699,71.99716186523438
1608519504.342975,749,66.83866882324219
1608519504.8045332,799,62.627655029296875
1608519505.2655945,849,59.01329803466797
1608519505.7273908,899,55.884490966796875
1608519506.1886706,949,53.151878356933594
1608519506.6509337,999,50.74802017211914
1608519507.5844364,1049,48.58452606201172
1608519508.045575,1099,46.61811828613281
1608519508.5066438,1149,44.79810333251953
1608519508.9671998,1199,43.104652404785156
1608519509.4282482,1249,41.5567741394043
1608519509.8931797,1299,40.11381149291992
1608519510.3533816,1349,38.75019073486328
1608519510.8143792,1399,37.46501159667969
1608519511.2756734,1449,36.265052795410156
1608519511.7366846,1499,35.13356018066406
1608519512.6624007,1549,34.04667663574219
1608519513.1282701,1599,33.00838851928711
1608519513.5901833,1649,32.00794219970703
1608519514.0515356,1699,31.03976821899414
1608519514.5136778,1749,30.10866928100586
1608519514.9749672,1799,29.20718765258789
1608519515.4374213,1849,28.33653450012207
1608519515.9026334,1899,27.49899673461914
1608519516.3635166,1949,26.68503189086914
1608519516.8245366,1999,25.901281356811523
1608519517.8157532,2049,25.12978744506836
1608519518.2763412,2099,24.368640899658203
1608519518.7378497,2149,23.668983459472656
1608519519.2124736,2199,23.014408111572266
1608519519.6745293,2249,22.396854400634766
1608519520.135694,2299,21.815343856811523
1608519520.5968297,2349,21.268280029296875
1608519521.057847,2399,20.734148025512695
1608519521.5200467,2449,20.214038848876953
1608519521.983926,2499,19.704078674316406
1608519522.9149654,2549,19.204456329345703
1608519523.3776474,2599,18.727130889892578
1608519523.8396137,2649,18.264923095703125
1608519524.3029938,2699,17.788005828857422
1608519524.7650335,2749,17.310386657714844
1608519525.2305808,2799,16.85832977294922
1608519525.692606,2849,16.43255615234375
1608519526.154051,2899,16.029895782470703
1608519526.618303,2949,15.649234771728516
1608519527.0802493,2999,15.285565376281738
1608519528.0751457,3049,14.93303108215332
1608519528.5419352,3099,14.587669372558594
1608519529.0047643,3149,14.242936134338379
1608519529.4674048,3199,13.913264274597168
1608519529.9297054,3249,13.586393356323242
1608519530.3916924,3299,13.261592864990234
1608519530.8539305,3349,12.954352378845215
1608519531.3201277,3399,12.656254768371582
1608519531.7830098,3449,12.344005584716797
1608519532.2450907,3499,12.054023742675781
1608519533.1676934,3549,11.769344329833984
1608519533.6295025,3599,11.479862213134766
1608519534.0909767,3649,11.20750904083252
1608519534.5567698,3699,10.949567794799805
1608519535.0179992,3749,10.699300765991211
1608519535.4802742,3799,10.457986831665039
1608519535.9424875,3849,10.223388671875
1608519536.4037876,3899,9.993846893310547
1608519536.865254,3949,9.77647590637207
1608519537.3303037,3999,9.565476417541504
1608519538.311463,4049,9.36063003540039
1608519538.773519,4099,9.159374237060547
1608519539.235685,4149,8.952567100524902
1608519539.698612,4199,8.751863479614258
1608519540.160747,4249,8.562179565429688
1608519540.6273692,4299,8.379616737365723
1608519541.0892181,4349,8.203697204589844
1608519541.5515623,4399,8.030705451965332
1608519542.0133553,4449,7.863617897033691
1608519542.4751499,4499,7.690685272216797
1608519543.402738,4549,7.511341094970703
1608519543.864863,4599,7.332714557647705
1608519544.326867,4649,7.156566619873047
1608519544.7892976,4699,6.988799095153809
1608519545.2510614,4749,6.82619571685791
1608519545.7132626,4799,6.66994571685791
1608519546.1774943,4849,6.520244598388672
1608519546.6433685,4899,6.373963356018066
1608519547.1054614,4949,6.225321292877197
1608519547.5673292,4999,6.070298194885254
1608519548.495202,5049,5.924182891845703
1608519549.0355742,5099,5.7806196212768555
1608519549.5025861,5149,5.641956329345703
1608519549.9707658,5199,5.508298397064209
1608519550.432202,5249,5.378457069396973
1608519550.8942828,5299,5.247265815734863
1608519551.355499,5349,5.122110366821289
1608519551.816978,5399,4.995762348175049
1608519552.2785866,5449,4.8689398765563965
1608519552.7437205,5499,4.740732192993164
1608519553.6669931,5549,4.618734359741211
1608519554.1286151,5599,4.502987861633301
1608519554.5904565,5649,4.386713981628418
1608519555.052349,5699,4.274322509765625
1608519555.5145035,5749,4.167496681213379
1608519555.9808753,5799,4.060463905334473
1608519556.442543,5849,3.9609923362731934
1608519556.9065285,5899,3.865355968475342
1608519557.368525,5949,3.7735233306884766
1608519557.8312182,5999,3.687124729156494
1608519558.7558196,6049,3.602205753326416
1608519559.2174554,6099,3.520416259765625
1608519559.679248,6149,3.4421603679656982
1608519560.1411495,6199,3.3668980598449707
1608519560.6024852,6249,3.295469284057617
1608519561.0639148,6299,3.225733518600464
1608519561.525086,6349,3.157972812652588
1608519561.9901376,6399,3.0923147201538086
1608519562.4512062,6449,3.0299906730651855
1608519562.9121802,6499,2.9695961475372314
1608519563.8911765,6549,2.9116463661193848
1608519564.3527749,6599,2.8555750846862793
1608519564.8182516,6649,2.8013453483581543
1608519565.2797794,6699,2.7492775917053223
1608519565.7417145,6749,2.698946952819824
1608519566.2035131,6799,2.6498985290527344
1608519566.6654704,6849,2.602180004119873
1608519567.1272428,6899,2.5550875663757324
1608519567.5894332,6949,2.509045124053955
1608519568.0551705,6999,2.4638357162475586
1608519568.9735932,7049,2.4194393157958984
1608519569.4351015,7099,2.3757338523864746
1608519569.896813,7149,2.33355450630188
1608519570.358693,7199,2.292001247406006
1608519570.8245823,7249,2.2487401962280273
1608519571.2870133,7299,2.2069807052612305
1608519571.7485788,7349,2.16709566116333
1608519572.2101257,7399,2.1282854080200195
1608519572.6716623,7449,2.0905914306640625
1608519573.1327543,7499,2.0533313751220703
1608519574.115406,7549,2.0172476768493652
1608519574.5777643,7599,1.9824550151824951
1608519575.0400538,7649,1.9492084980010986
1608519575.5023046,7699,1.9171619415283203
1608519575.9645753,7749,1.8857334852218628
1608519576.4263031,7799,1.8553383350372314
1608519576.895456,7849,1.8256504535675049
1608519577.3572311,7899,1.7960139513015747
1608519577.8187149,7949,1.7668579816818237
1608519578.2797773,7999,1.7380907535552979
1608519579.1992385,8049,1.7098722457885742
1608519579.6600058,8099,1.6816959381103516
1608519580.1246715,8149,1.653404951095581
1608519580.5891047,8199,1.6258325576782227
1608519581.0521054,8249,1.5986863374710083
1608519581.5125902,8299,1.5723252296447754
1608519581.9732645,8349,1.5466861724853516
1608519582.4351544,8399,1.5217077732086182
1608519582.895786,8449,1.4970178604125977
1608519583.3603673,8499,1.4733034372329712
1608519584.3591344,8549,1.4495829343795776
1608519584.8202078,8599,1.4259560108184814
1608519585.2815979,8649,1.4026808738708496
1608519585.743258,8699,1.3800208568572998
1608519586.2047226,8749,1.3573294878005981
1608519586.6762378,8799,1.334104061126709
1608519587.137289,8849,1.3114757537841797
1608519587.5984871,8899,1.2897803783416748
1608519588.0611618,8949,1.268858551979065
1608519588.5217195,8999,1.24842369556427
1608519589.4447348,9049,1.2287787199020386
1608519589.904922,9099,1.2094011306762695
1608519590.3648283,9149,1.1905958652496338
1608519590.824496,9199,1.1713812351226807
1608519591.2846391,9249,1.1520378589630127
1608519591.745217,9299,1.133570671081543
1608519592.206058,9349,1.1156063079833984
1608519592.6698973,9399,1.0973923206329346
1608519593.1301458,9449,1.0798852443695068
1608519593.5907636,9499,1.0628185272216797
1608519594.5116422,9549,1.0459893941879272
1608519595.0395782,9599,1.0295825004577637
1608519595.504229,9649,1.0136468410491943
1608519595.9645088,9699,0.9979095458984375
1608519596.424711,9749,0.9827293157577515
1608519596.8917828,9799,0.9678012132644653
1608519597.350274,9849,0.9532192945480347
1608519597.8091395,9899,0.9388240575790405
1608519598.2674348,9949,0.9245457649230957
1608519598.7294714,9999,0.9105652570724487
1608519599.6485763,10049,0.8967270851135254
1608519600.1073365,10099,0.8837187886238098
1608519600.5659986,10149,0.8704413771629333
1608519601.024647,10199,0.8573695421218872
1608519601.488872,10249,0.8443533778190613
1608519601.9537547,10299,0.8317245244979858
1608519602.413426,10349,0.8194007873535156
1608519602.871831,10399,0.8073058128356934
1608519603.3305888,10449,0.7952690720558167
1608519603.7896888,10499,0.7834635972976685
1608519604.709392,10549,0.7717074155807495
1608519605.1682746,10599,0.7601742744445801
1608519605.627008,10649,0.749130368232727
1608519606.0854607,10699,0.738088846206665
1608519606.5433295,10749,0.7272719144821167
1608519607.0058875,10799,0.716727077960968
1608519607.4656346,10849,0.7062350511550903
1608519607.9214451,10899,0.696074903011322
1608519608.3765724,10949,0.6863976716995239
1608519608.832397,10999,0.6766567230224609
1608519609.8036764,11049,0.6673571467399597
1608519610.2596705,11099,0.6583330631256104
1608519610.7205937,11149,0.6497081518173218
1608519611.1796293,11199,0.6408841609954834
1608519611.63553,11249,0.6319288015365601
1608519612.092324,11299,0.6232764720916748
1608519612.5474703,11349,0.6145910620689392
1608519613.00342,11399,0.6060559153556824
1608519613.4594288,11449,0.5976176261901855
1608519613.9187381,11499,0.5896366834640503
1608519614.8328476,11549,0.5817674398422241
1608519615.2895138,11599,0.5740927457809448
1608519615.7455368,11649,0.5663486123085022
1608519616.2011938,11699,0.5588498115539551
1608519616.6603854,11749,0.5516406297683716
1608519617.120765,11799,0.54433274269104
1608519617.5769517,11849,0.5370781421661377
1608519618.0328343,11899,0.5302392244338989
1608519618.4885454,11949,0.5235698223114014
1608519618.9438865,11999,0.5171805620193481
1608519619.920696,12049,0.5105050802230835
1608519620.3767169,12099,0.5039501190185547
1608519620.833255,12149,0.4977375864982605
1608519621.2899675,12199,0.49167904257774353
1608519621.746681,12249,0.48553645610809326
1608519622.2032244,12299,0.47939005494117737
1608519622.6592073,12349,0.4735443890094757
1608519623.1194255,12399,0.46779245138168335
1608519623.5756967,12449,0.4620809555053711
1608519624.03153,12499,0.45669397711753845
1608519624.9460819,12549,0.4514591097831726
1608519625.402527,12599,0.4462275505065918
1608519625.8628178,12649,0.4412326216697693
1608519626.3221483,12699,0.4363078474998474
1608519626.7788382,12749,0.4315698742866516
1608519627.2355392,12799,0.4268777668476105
1608519627.6917388,12849,0.4222652316093445
1608519628.1475723,12899,0.41776126623153687
1608519628.6034539,12949,0.4133286476135254
1608519629.0627792,12999,0.4088834822177887
1608519630.0509665,13049,0.40459805727005005
1608519630.5076659,13099,0.40058574080467224
1608519630.9646373,13149,0.39658084511756897
1608519631.4220037,13199,0.3924877345561981
1608519631.883245,13249,0.3886437714099884
1608519632.3395991,13299,0.38497763872146606
1608519632.7968242,13349,0.38127830624580383
1608519633.2537537,13399,0.37765562534332275
1608519633.7104058,13449,0.3739505112171173
1608519634.1664715,13499,0.37034690380096436
1608519635.0829072,13549,0.36690279841423035
1608519635.538888,13599,0.3633464574813843
1608519635.994745,13649,0.36004558205604553
1608519636.4503696,13699,0.35688516497612
1608519636.906983,13749,0.3535594046115875
1608519637.3630972,13799,0.350127637386322
1608519637.818981,13849,0.34682899713516235
1608519638.2792115,13899,0.3436923921108246
1608519638.7348437,13949,0.34040743112564087
1608519639.1899664,13999,0.3372398912906647
1608519640.1047695,14049,0.334328830242157
1608519640.6284425,14099,0.3314831554889679
1608519641.0881324,14149,0.3287181854248047
1608519641.5511944,14199,0.3260457217693329
1608519642.0065098,14249,0.32335835695266724
1608519642.4615643,14299,0.3208160698413849
1608519642.9167645,14349,0.318261057138443
1608519643.372269,14399,0.31578701734542847
1608519643.8285186,14449,0.31332093477249146
1608519644.2843263,14499,0.310989648103714
1608519645.2010205,14549,0.30875399708747864
1608519645.657685,14599,0.30656009912490845
1608519646.114104,14649,0.3044026792049408
1608519646.5715897,14699,0.30227065086364746
1608519647.0294018,14749,0.3002528250217438
1608519647.490542,14799,0.29823264479637146
1608519647.9469767,14849,0.296299010515213
1608519648.4039404,14899,0.294391930103302
1608519648.860194,14949,0.29255789518356323
1608519649.3163342,14999,0.29058656096458435
1608519650.2299109,15049,0.28883036971092224
1608519650.6902363,15099,0.28775572776794434
1608519651.1463497,15149,0.2853182852268219
1608519651.6022503,15199,0.28368955850601196
1608519652.0583858,15249,0.28221291303634644
1608519652.5145304,15299,0.2804715633392334
1608519652.9700682,15349,0.2787535488605499
1608519653.429872,15399,0.2771308422088623
1608519653.8855572,15449,0.2756267189979553
1608519654.3413699,15499,0.2742619514465332
1608519655.3122497,15549,0.27264195680618286
1608519655.768749,15599,0.2712423503398895
1608519656.2247427,15649,0.2701067328453064
1608519656.6847665,15699,0.2684655785560608
1608519657.140973,15749,0.2671646475791931
1608519657.5972722,15799,0.2659214735031128
1608519658.053185,15849,0.26463568210601807
1608519658.508792,15899,0.26346731185913086
1608519658.964878,15949,0.2624160051345825
1608519659.4255254,15999,0.2610851228237152
1608519660.3362787,16049,0.2599939703941345
1608519660.7925959,16099,0.2589626908302307
1608519661.2485409,16149,0.2578244209289551
1608519661.706525,16199,0.25690972805023193
1608519662.162427,16249,0.25575223565101624
1608519662.6221392,16299,0.2547290325164795
1608519663.0778291,16349,0.25394052267074585
1608519663.533674,16399,0.25296294689178467
1608519663.989121,16449,0.2518714666366577
1608519664.4447181,16499,0.2509920001029968
1608519665.4179492,16549,0.25008508563041687
1608519665.877133,16599,0.24905455112457275
1608519666.3336725,16649,0.24814525246620178
1608519666.7908914,16699,0.24733611941337585
1608519667.2475154,16749,0.24644988775253296
1608519667.7045984,16799,0.24576951563358307
1608519668.161404,16849,0.24480432271957397
1608519668.6218045,16899,0.24396632611751556
1608519669.07801,16949,0.2431304156780243
1608519669.5345087,16999,0.24241678416728973
1608519670.448975,17049,0.2416950762271881
1608519670.9052784,17099,0.24117723107337952
1608519671.3631864,17149,0.24034418165683746
1608519671.8285823,17199,0.23962494730949402
1608519672.2883444,17249,0.2389150857925415
1608519672.7436879,17299,0.2381126880645752
1608519673.1997082,17349,0.2374703586101532
1608519673.6554766,17399,0.23694798350334167
1608519674.111212,17449,0.23613116145133972
1608519674.5673397,17499,0.2356109321117401
1608519675.5511281,17549,0.23501117527484894
1608519676.0072486,17599,0.23436826467514038
1608519676.463041,17649,0.23366115987300873
1608519676.9211202,17699,0.23314225673675537
1608519677.377941,17749,0.23241491615772247
1608519677.8346229,17799,0.23180356621742249
1608519678.2954514,17849,0.2312876582145691
1608519678.752593,17899,0.2309759110212326
1608519679.2088163,17949,0.23019105195999146
1608519679.6651196,17999,0.22964216768741608
1608519680.5801468,18049,0.22904613614082336
1608519681.041124,18099,0.2285608947277069
1608519681.4978464,18149,0.2280482053756714
1608519681.954231,18199,0.22755078971385956
1608519682.4107554,18249,0.22706474363803864
1608519682.8668709,18299,0.22653986513614655
1608519683.3228557,18349,0.22614970803260803
1608519683.779322,18399,0.22565880417823792
1608519684.23917,18449,0.22524096071720123
1608519684.6952345,18499,0.2248450219631195
1608519685.6105802,18549,0.22438690066337585
1608519686.1348763,18599,0.22402572631835938
1608519686.5912032,18649,0.22384792566299438
1608519687.0516565,18699,0.2232712209224701
1608519687.5082278,18749,0.22300617396831512
1608519687.9642458,18799,0.22264009714126587
1608519688.4200299,18849,0.22226637601852417
1608519688.8763714,18899,0.22188258171081543
1608519689.3323226,18949,0.2216520756483078
1608519689.7886083,18999,0.22126251459121704
1608519690.7050629,19049,0.2209431529045105
1608519691.1617262,19099,0.22064346075057983
1608519691.6184046,19149,0.22042346000671387
1608519692.0746105,19199,0.21997322142124176
1608519692.5307107,19249,0.2198251336812973
1608519692.9910562,19299,0.21949273347854614
1608519693.4475157,19349,0.21908092498779297
1608519693.9034922,19399,0.21897366642951965
1608519694.3620474,19449,0.21893765032291412
1608519694.8178837,19499,0.21829475462436676
1608519695.7346554,19549,0.21812096238136292
1608519696.1943395,19599,0.21776767075061798
1608519696.650151,19649,0.21791812777519226
1608519697.1060321,19699,0.21732103824615479
1608519697.5622168,19749,0.21718910336494446
1608519698.0180595,19799,0.21708691120147705
1608519698.4737902,19849,0.21671810746192932
1608519698.9294071,19899,0.21663720905780792
1608519699.388756,19949,0.21632394194602966
1608519699.8447008,19999,0.2161797285079956
1608519700.8289046,20049,0.21608880162239075
1608519701.2856092,20099,0.21588578820228577
1608519701.742237,20149,0.2158699482679367
1608519702.2036312,20199,0.21551169455051422
1608519702.6676307,20249,0.21546703577041626
1608519703.1237135,20299,0.21523123979568481
1608519703.5802665,20349,0.2151149958372116
1608519704.036303,20399,0.21503916382789612
1608519704.4923456,20449,0.21484830975532532
1608519704.948184,20499,0.2148081213235855
1608519705.8676095,20549,0.21461133658885956
1608519706.3238013,20599,0.21460291743278503
1608519706.7812047,20649,0.21440817415714264
1608519707.236988,20699,0.21438878774642944
1608519707.6922853,20749,0.21420548856258392
1608519708.1477304,20799,0.21406130492687225
1608519708.6069674,20849,0.21450436115264893
1608519709.0627952,20899,0.21386978030204773
1608519709.5179408,20949,0.21384821832180023
1608519709.97285,20999,0.21376177668571472
1608519710.944036,21049,0.21362155675888062
1608519711.4009163,21099,0.21355758607387543
1608519711.8617477,21149,0.21352750062942505
1608519712.318201,21199,0.21344879269599915
1608519712.7745974,21249,0.21337628364562988
1608519713.231029,21299,0.21334987878799438
1608519713.6878142,21349,0.2132166475057602
1608519714.1440675,21399,0.21328580379486084
1608519714.6042702,21449,0.21309277415275574
1608519715.0603673,21499,0.2131052017211914
1608519715.9738472,21549,0.2129661738872528
1608519716.430089,21599,0.2130126953125
1608519716.886255,21649,0.21297743916511536
1608519717.3427184,21699,0.2128206491470337
1608519717.8034894,21749,0.21278679370880127
1608519718.2599728,21799,0.21277812123298645
1608519718.7162557,21849,0.2127310037612915
1608519719.1721785,21899,0.2127121239900589
1608519719.6285,21949,0.21286682784557343
1608519720.0844111,21999,0.2125847339630127
1608519721.0617757,22049,0.2125876247882843
1608519721.5193343,22099,0.21254390478134155
1608519721.9796681,22149,0.21252159774303436
1608519722.436113,22199,0.21270805597305298
1608519722.8921452,22249,0.21242883801460266
1608519723.3484938,22299,0.21239396929740906
1608519723.8092291,22349,0.21249744296073914
1608519724.2652075,22399,0.2124434858560562
1608519724.7210643,22449,0.21238306164741516
1608519725.1772223,22499,0.21244680881500244
1608519726.090283,22549,0.21227246522903442
1608519726.550702,22599,0.21237945556640625
1608519727.0068352,22649,0.21228107810020447
1608519727.4633112,22699,0.21224680542945862
1608519727.919962,22749,0.21231703460216522
1608519728.3760178,22799,0.21243879199028015
1608519728.8318617,22849,0.212161585688591
1608519729.2877948,22899,0.21238204836845398
1608519729.7479434,22949,0.21212682127952576
1608519730.2038064,22999,0.21211814880371094
1608519731.11926,23049,0.21228808164596558
1608519731.6445038,23099,0.21209192276000977
1608519732.1006243,23149,0.21211636066436768
1608519732.5554543,23199,0.21208015084266663
1608519733.0172794,23249,0.21244460344314575
1608519733.475354,23299,0.21204476058483124
1608519733.930509,23349,0.2120637595653534
1608519734.385874,23399,0.21205195784568787
1608519734.8408136,23449,0.21208876371383667
1608519735.296736,23499,0.21205025911331177
1608519736.2151277,23549,0.21200327575206757
1608519736.6732647,23599,0.2121720314025879
1608519737.129093,23649,0.21197344362735748
1608519737.5852222,23699,0.2120184600353241
1608519738.041066,23749,0.21195757389068604
1608519738.4968445,23799,0.21200069785118103
1608519738.953226,23849,0.21193549036979675
1608519739.415062,23899,0.212263822555542
1608519739.87109,23949,0.21192359924316406
1608519740.3268416,23999,0.21192869544029236
1608519741.2377584,24049,0.2119583934545517
1608519741.694097,24099,0.21195165812969208
1608519742.1538496,24149,0.21191993355751038
1608519742.609739,24199,0.21190930902957916
1608519743.0655835,24249,0.2121313214302063
1608519743.5217087,24299,0.21195271611213684
1608519743.9775565,24349,0.21197451651096344
1608519744.4333446,24399,0.21189498901367188
1608519744.8892763,24449,0.21220171451568604
1608519745.3495097,24499,0.21186628937721252
1608519746.3220577,24549,0.21185365319252014
1608519746.7792268,24599,0.21186061203479767
1608519747.2355509,24649,0.21186429262161255
1608519747.6917112,24699,0.2119707465171814
1608519748.151809,24749,0.21189555525779724
1608519748.6078317,24799,0.21187791228294373
1608519749.0639148,24849,0.2118927538394928
1608519749.5203564,24899,0.21184763312339783
1608519749.9757109,24949,0.21185913681983948
1608519750.432015,24999,0.2120036780834198
1608519751.326927,25049,0.2118472158908844
1608519751.783322,25099,0.21221444010734558
1608519752.2389057,25149,0.21181745827198029
1608519752.6944106,25199,0.21180015802383423
1608519753.150315,25249,0.21269437670707703
1608519753.6062295,25299,0.2117973268032074
1608519754.0617979,25349,0.21180620789527893
1608519754.5216153,25399,0.21182741224765778
1608519754.9768107,25449,0.2118690460920334
1608519755.4334216,25499,0.2120092213153839
1608519756.386967,25549,0.21178323030471802
1608519756.8430748,25599,0.21178409457206726
1608519757.303408,25649,0.21183288097381592
1608519757.759598,25699,0.21182075142860413
1608519758.2155764,25749,0.211808443069458
1608519758.6718228,25799,0.21180224418640137
1608519759.1280954,25849,0.21254444122314453
1608519759.5843306,25899,0.2117661088705063
1608519760.0403419,25949,0.21176207065582275
1608519760.5001254,25999,0.21189194917678833
1608519761.3964667,26049,0.21176111698150635
1608519761.8532674,26099,0.21175608038902283
1608519762.3095615,26149,0.21184861660003662
1608519762.7656837,26199,0.211787611246109
1608519763.2246344,26249,0.21178478002548218
1608519763.6893938,26299,0.21178695559501648
1608519764.1454458,26349,0.21175861358642578
1608519764.6016881,26399,0.2119355946779251
1608519765.0579116,26449,0.21179336309432983
1608519765.5140812,26499,0.21180355548858643
1608519766.503413,26549,0.2118147611618042
1608519766.9681761,26599,0.2123355120420456
1608519767.427441,26649,0.2117447406053543
1608519767.8841827,26699,0.21173879504203796
1608519768.3404799,26749,0.21176178753376007
1608519768.7970483,26799,0.21183177828788757
1608519769.2536085,26849,0.21180382370948792
1608519769.71513,26899,0.21186232566833496
1608519770.171707,26949,0.21173715591430664
1608519770.6282995,26999,0.21180394291877747
1608519771.524732,27049,0.21173398196697235
1608519771.9805422,27099,0.21197053790092468
1608519772.436996,27149,0.21172869205474854
1608519772.8970673,27199,0.21188847720623016
1608519773.3526053,27249,0.21172583103179932
1608519773.8087597,27299,0.21173277497291565
1608519774.2639306,27349,0.21173438429832458
1608519774.719729,27399,0.211867094039917
1608519775.1758096,27449,0.21172547340393066
1608519775.6358159,27499,0.21212399005889893
1608519776.5285575,27549,0.2117244005203247
1608519777.0550475,27599,0.2119981050491333
1608519777.5108109,27649,0.2117224931716919
1608519777.965852,27699,0.21174436807632446
1608519778.4210575,27749,0.21173392236232758
1608519778.8804145,27799,0.21172460913658142
1608519779.335612,27849,0.21173131465911865
1608519779.7912824,27899,0.21174535155296326
1608519780.2462068,27949,0.2118017077445984
1608519780.701165,27999,0.21181362867355347
1608519781.592701,28049,0.21175605058670044
1608519782.0526133,28099,0.2117423117160797
1608519782.5084925,28149,0.2117813527584076
1608519782.9639869,28199,0.2117266058921814
1608519783.4202645,28249,0.21182456612586975
1608519783.8767443,28299,0.21171605587005615
1608519784.3327215,28349,0.21177226305007935
1608519784.7929869,28399,0.2117486149072647
1608519785.24859,28449,0.21172469854354858
1608519785.7044451,28499,0.2117713987827301
1608519786.6162007,28549,0.2117239236831665
1608519787.072461,28599,0.21177321672439575
1608519787.5290697,28649,0.21188971400260925
1608519787.9892626,28699,0.21188484132289886
1608519788.4452925,28749,0.21181835234165192
1608519788.9013114,28799,0.2117137461900711
1608519789.3573885,28849,0.2117878794670105
1608519789.8134701,28899,0.2118377387523651
1608519790.269665,28949,0.21173375844955444
1608519790.7291381,28999,0.2121477723121643
1608519791.6816537,29049,0.21170693635940552
1608519792.1376371,29099,0.21181893348693848
1608519792.5936165,29149,0.21176521480083466
1608519793.0491269,29199,0.2117341160774231
1608519793.5055387,29249,0.21180963516235352
1608519793.9659007,29299,0.2117823362350464
1608519794.4261196,29349,0.21182012557983398
1608519794.8825104,29399,0.21178412437438965
1608519795.3382769,29449,0.21175611019134521
1608519795.794388,29499,0.21184104681015015
1608519796.6891222,29549,0.21170535683631897
1608519797.1494124,29599,0.21170973777770996
1608519797.6056712,29649,0.21178309619426727
1608519798.0611618,29699,0.21172046661376953
1608519798.516676,29749,0.21181192994117737
1608519798.9726539,29799,0.21172507107257843
1608519799.429121,29849,0.21179234981536865
1608519799.8860302,29899,0.21171173453330994
1608519800.3457487,29949,0.2117639183998108
1608519800.8115144,29999,0.2117624580860138
1608519801.785508,30049,0.2118493616580963
1608519802.2419019,30099,0.2117493748664856
1608519802.6981153,30149,0.2118941843509674
1608519803.1586504,30199,0.21170423924922943
1608519803.6153936,30249,0.21170586347579956
1608519804.0714333,30299,0.2117934674024582
1608519804.5274205,30349,0.2116980254650116
1608519804.983347,30399,0.2117874026298523
1608519805.439755,30449,0.21171167492866516
1608519805.8964221,30499,0.2117970585823059
1608519806.7933383,30549,0.2117341011762619
1608519807.2491982,30599,0.2118784487247467
1608519807.705097,30649,0.21170160174369812
1608519808.1606605,30699,0.21171784400939941
1608519808.6162894,30749,0.21192218363285065
1608519809.0719984,30799,0.21171391010284424
1608519809.5319762,30849,0.21174341440200806
1608519809.9874556,30899,0.21198579668998718
1608519810.4431372,30949,0.21169860661029816
1608519810.8993416,30999,0.21176160871982574
1608519811.8722076,31049,0.21210628747940063
1608519812.332822,31099,0.2117006480693817
1608519812.7893174,31149,0.21172833442687988
1608519813.2453625,31199,0.21189865469932556
1608519813.7020345,31249,0.2117295265197754
1608519814.1581461,31299,0.2118595540523529
1608519814.6144161,31349,0.21172618865966797
1608519815.0706177,31399,0.2119043469429016
1608519815.5311882,31449,0.21181273460388184
1608519815.9876668,31499,0.21174408495426178
1608519816.8977537,31549,0.21189838647842407
1608519817.3546798,31599,0.21170678734779358
1608519817.8112898,31649,0.21188847720623016
1608519818.2714782,31699,0.21170562505722046
1608519818.727942,31749,0.21176846325397491
1608519819.1840892,31799,0.2117125242948532
1608519819.6406224,31849,0.21173813939094543
1608519820.0967088,31899,0.21170583367347717
1608519820.5525606,31949,0.21175675094127655
1608519821.0082812,31999,0.2117612063884735
1608519821.9050336,32049,0.21172843873500824
1608519822.4305236,32099,0.21189215779304504
1608519822.885803,32149,0.21179702877998352
1608519823.3408878,32199,0.21169555187225342
1608519823.7966177,32249,0.2117244303226471
1608519824.2530217,32299,0.21175621449947357
1608519824.7155187,32349,0.21171608567237854
1608519825.1700583,32399,0.21171113848686218
1608519825.6252203,32449,0.2119491696357727
1608519826.0799315,32499,0.21172265708446503
1608519826.9890292,32549,0.21177509427070618
1608519827.4457636,32599,0.21175894141197205
1608519827.906457,32649,0.21170562505722046
1608519828.3655534,32699,0.2117031067609787
1608519828.8221157,32749,0.21188178658485413
1608519829.2780151,32799,0.21171940863132477
1608519829.7344565,32849,0.2117186337709427
1608519830.1908855,32899,0.21171057224273682
1608519830.65042,32949,0.21171928942203522
1608519831.1069715,32999,0.21173909306526184
1608519832.0038798,33049,0.21221253275871277
1608519832.4597955,33099,0.211704820394516
1608519832.9155734,33149,0.21174201369285583
1608519833.3717616,33199,0.2120729684829712
1608519833.8323812,33249,0.21169234812259674
1608519834.288117,33299,0.21169942617416382
1608519834.7439284,33349,0.21173802018165588
1608519835.1991699,33399,0.2117709517478943
1608519835.654936,33449,0.2117166370153427
1608519836.1103806,33499,0.21169501543045044
1608519837.0974965,33549,0.21177484095096588
1608519837.5538309,33599,0.21175341308116913
1608519838.0095577,33649,0.21171247959136963
1608519838.4652798,33699,0.21169880032539368
1608519838.920649,33749,0.21178115904331207
1608519839.3771443,33799,0.21172019839286804
1608519839.8374577,33849,0.21171729266643524
1608519840.2928112,33899,0.211706280708313
1608519840.748693,33949,0.21176470816135406
1608519841.2046971,33999,0.2118181586265564
1608519842.1012743,34049,0.21179279685020447
1608519842.5574384,34099,0.2117188572883606
1608519843.0171897,34149,0.21182163059711456
1608519843.4733562,34199,0.21177329123020172
1608519843.9292262,34249,0.21173541247844696
1608519844.3849301,34299,0.21177947521209717
1608519844.8408048,34349,0.2117234766483307
1608519845.297394,34399,0.21174366772174835
1608519845.7573943,34449,0.21176978945732117
1608519846.21296,34499,0.21176791191101074
1608519847.166484,34549,0.211752250790596
1608519847.623179,34599,0.21170607209205627
1608519848.079235,34649,0.21173706650733948
1608519848.5350494,34699,0.21172314882278442
1608519848.995129,34749,0.2117360681295395
1608519849.451378,34799,0.2118684947490692
1608519849.9070897,34849,0.21177878975868225
1608519850.3639445,34899,0.21175441145896912
1608519850.8200638,34949,0.21182674169540405
1608519851.276045,34999,0.2117099016904831
1608519852.1720755,35049,0.21169212460517883
1608519852.6277766,35099,0.21170783042907715
1608519853.083244,35149,0.21175101399421692
1608519853.5389984,35199,0.21168962121009827
1608519853.9945173,35249,0.2117021083831787
1608519854.4502647,35299,0.2117181122303009
1608519854.9087276,35349,0.21173489093780518
1608519855.3722448,35399,0.21187525987625122
1608519855.8276637,35449,0.21171975135803223
1608519856.2833927,35499,0.2117040604352951
1608519857.2523453,35549,0.2117057889699936
1608519857.7090364,35599,0.21177226305007935
1608519858.1647658,35649,0.2117004543542862
1608519858.6249743,35699,0.21170273423194885
1608519859.0810635,35749,0.21173620223999023
1608519859.5372837,35799,0.21170619130134583
1608519859.9935737,35849,0.21174146234989166
1608519860.4504635,35899,0.2116990089416504
1608519860.9063926,35949,0.21189959347248077
1608519861.367053,35999,0.21169134974479675
1608519862.2795765,36049,0.2116878628730774
1608519862.7359562,36099,0.21172598004341125
1608519863.192001,36149,0.21180039644241333
1608519863.6486623,36199,0.21179112792015076
1608519864.1047966,36249,0.21176815032958984
1608519864.5655541,36299,0.2117278277873993
1608519865.0218794,36349,0.21177509427070618
1608519865.4780796,36399,0.21176432073116302
1608519865.9337811,36449,0.21169903874397278
1608519866.3898199,36499,0.21175748109817505
1608519867.2880683,36549,0.21169711649417877
1608519867.8142583,36599,0.21178823709487915
1608519868.2693808,36649,0.21168775856494904
1608519868.724868,36699,0.21177621185779572
1608519869.1800947,36749,0.21177439391613007
1608519869.635668,36799,0.21169531345367432
1608519870.0908263,36849,0.21174384653568268
1608519870.5504377,36899,0.21179677546024323
1608519871.0056138,36949,0.21172955632209778
1608519871.4614415,36999,0.21171532571315765
1608519872.3535511,37049,0.21176394820213318
1608519872.8100772,37099,0.21170952916145325
1608519873.270313,37149,0.21171605587005615
1608519873.7267215,37199,0.21172302961349487
1608519874.1824443,37249,0.21170355379581451
1608519874.6381254,37299,0.21176201105117798
1608519875.0937366,37349,0.2117328643798828
1608519875.5496778,37399,0.2117471992969513
1608519876.0051932,37449,0.21173006296157837
1608519876.4646375,37499,0.21169671416282654
1608519877.3567665,37549,0.2116987407207489
1608519877.8124182,37599,0.21177756786346436
1608519878.267652,37649,0.21169841289520264
1608519878.7236729,37699,0.21187882125377655
1608519879.1792073,37749,0.21169134974479675
1608519879.639098,37799,0.21186065673828125
1608519880.0942454,37849,0.2116980254650116
1608519880.5496378,37899,0.21175473928451538
1608519881.0046299,37949,0.2118190973997116
1608519881.4602735,37999,0.21172693371772766
1608519882.4158976,38049,0.21171122789382935
1608519882.8721066,38099,0.21172305941581726
1608519883.3282557,38149,0.21171896159648895
1608519883.7841663,38199,0.21176159381866455
1608519884.2406611,38249,0.21173319220542908
1608519884.6965034,38299,0.21173521876335144
1608519885.1520326,38349,0.21173809468746185
1608519885.6130974,38399,0.21173584461212158
1608519886.0716844,38449,0.21181072294712067
1608519886.5272357,38499,0.21174034476280212
1608519887.4223177,38549,0.21173474192619324
1608519887.8778563,38599,0.21178889274597168
1608519888.3333147,38649,0.21170948445796967
1608519888.7928352,38699,0.2117440402507782
1608519889.2484155,38749,0.21171161532402039
1608519889.704756,38799,0.21171130239963531
1608519890.1600091,38849,0.21175594627857208
1608519890.6167176,38899,0.21179206669330597
1608519891.0720623,38949,0.21169739961624146
1608519891.5276053,38999,0.21172931790351868
1608519892.4850197,39049,0.21172527968883514
1608519892.9412792,39099,0.21170194447040558
1608519893.3973477,39149,0.21170151233673096
1608519893.8535247,39199,0.21172252297401428
1608519894.3096633,39249,0.2117367684841156
1608519894.7697837,39299,0.21169428527355194
1608519895.2282934,39349,0.2117173969745636
1608519895.6851006,39399,0.21191179752349854
1608519896.1407204,39449,0.21169549226760864
1608519896.5963824,39499,0.21170824766159058
1608519897.497639,39549,0.21178221702575684
1608519897.9578633,39599,0.21169185638427734
1608519898.414286,39649,0.21169647574424744
1608519898.87021,39699,0.21171687543392181
1608519899.326489,39749,0.21172532439231873
1608519899.7829897,39799,0.2117508053779602
1608519900.2387025,39849,0.21181006729602814
1608519900.694256,39899,0.21173757314682007
1608519901.1548834,39949,0.21168823540210724
1608519901.6114984,39999,0.21170112490653992
1608519902.5938146,40049,0.21171152591705322
1608519903.0512397,40099,0.21173322200775146
1608519903.50758,40149,0.21175417304039001
1608519903.9672716,40199,0.2118469476699829
1608519904.4230416,40249,0.2117750644683838
1608519904.8790133,40299,0.21168921887874603
1608519905.3347423,40349,0.21172788739204407
1608519905.7909884,40399,0.2117541879415512
1608519906.2466228,40449,0.21174705028533936
1608519906.7025046,40499,0.21181493997573853
1608519907.59947,40549,0.21169206500053406
1608519908.055174,40599,0.21170711517333984
1608519908.511056,40649,0.21175135672092438
1608519908.9667294,40699,0.21178394556045532
1608519909.4226422,40749,0.21169604361057281
1608519909.8830378,40799,0.21170461177825928
1608519910.339128,40849,0.2116972655057907
1608519910.7953808,40899,0.2117711901664734
1608519911.2514071,40949,0.21171033382415771
1608519911.707363,40999,0.21174296736717224


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/args.json <==
{
    "json_file": "./args.json",
    "output_size": 64,
    "batch_size": 1,
    "epochs": 100000,
    "viscid": false,
    "proj_opt": true,
    "pdetype": "linear_poisson",
    "gen_steps": 2,
    "proj_steps": 5,
    "ktype": "fdm",
    "l1_coeff": 0.0,
    "l2_coeff": 1.0,
    "stencil_len": 3,
    "nu_case": "harmonic",
    "n_sum_nu": 4,
    "n_sum_sol": 3,
    "var_coeff": false,
    "log_K": true,
    "KL_sum": true,
    "eta_x": 0.5,
    "eta_y": 0.5,
    "eta_z": 0.5,
    "manufactured_sol": 0,
    "exact_sol_type": "cos",
    "file_write_freq": 10,
    "poisson_alpha1": 0.0,
    "poisson_alpha2": 0.5,
    "ltr_neumann_cf": 0.0,
    "ltr_c1": 0.0,
    "ltr_c2": 0.0,
    "nsd": 2,
    "d2_calc_type": 0,
    "n_samples_1d": 16,
    "sampling_method": "random",
    "n_samples": 500,
    "sobol_sequence_file": "/work/baskarg/bkhara/pde_sampler/random_coefficient_samples/sobol.npy",
    "loss_calc_type": "fdm",
    "learning_rate": 0.001,
    "boundary_opt": 0,
    "fem_basis_deg": 1,
    "ngp_1d": 2,
    "optimize_single_problem": 1,
    "single_problem_coeff_file": "./coefficients.txt",
    "nl_poisson": false,
    "resmin": false,
    "reaction_coeff_kappa": 50.0,
    "Pe_global": 40.0,
    "model_dir": "/work/baskarg/bkhara/pde_sampler/test-0",
    "gpu": 0,
    "ndof": 1,
    "log_dir": "/work/baskarg/bkhara/pde_sampler/test-0/res_64/version_5"
}

==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/run-version_5-tag-PDE_loss.csv <==
Wall time,Step,Value
1608541412.5874026,99,25082.9609375
1608541413.3728573,199,18301.33984375
1608541414.1585813,299,14215.30859375
1608541414.5568757,349,13769.564453125
1608541415.3418546,449,11606.4296875
1608541416.617773,549,7353.0869140625
1608541417.0106704,599,6136.18994140625
1608541417.4113793,649,5467.25927734375
1608541417.7950268,699,5666.9775390625
1608541418.1819887,749,4757.61474609375
1608541418.5649748,799,4084.077880859375
1608541418.9526682,849,4393.31640625
1608541419.3359404,899,4043.1435546875
1608541419.7213757,949,3670.44775390625
1608541420.10625,999,3739.114990234375
1608541421.0267942,1049,3722.94384765625
1608541421.4104576,1099,3445.92529296875
1608541421.7978263,1149,3437.181396484375
1608541422.2043793,1199,3276.835693359375
1608541422.5923252,1249,3103.240478515625
1608541422.9756775,1299,2953.685302734375
1608541423.7500367,1399,2716.96337890625
1608541425.3790073,1549,2754.157470703125
1608541425.7616465,1599,2768.051513671875
1608541426.1519701,1649,2611.94580078125
1608541426.5413337,1699,2711.02099609375
1608541426.9302049,1749,2426.388427734375
1608541427.7221966,1849,2519.998291015625
1608541428.8789253,1999,2361.9638671875
1608541429.734346,2049,2403.729736328125
1608541430.507082,2149,2384.577880859375
1608541430.8911028,2199,2264.591796875
1608541431.2793746,2249,2217.441650390625
1608541431.6633732,2299,2240.458251953125
1608541432.052504,2349,2193.3564453125
1608541432.4574735,2399,2226.379150390625
1608541433.231942,2499,2142.34765625
1608541434.1657155,2549,1872.8477783203125
1608541435.3218284,2699,2049.931396484375
1608541435.7130804,2749,2025.7603759765625
1608541436.0971124,2799,1865.94140625
1608541436.4850194,2849,1994.2548828125
1608541436.868884,2899,1919.1995849609375
1608541438.5090322,3049,1893.393798828125
1608541438.8968189,3099,1846.61181640625
1608541439.2852125,3149,1882.29541015625
1608541439.6722584,3199,1873.96142578125
1608541440.059516,3249,1807.8253173828125
1608541440.4431741,3299,1734.2821044921875
1608541440.8306034,3349,1794.39111328125
1608541441.2177124,3399,1760.8916015625
1608541441.6112385,3449,1697.9068603515625
1608541441.995253,3499,1699.06689453125
1608541443.310369,3599,1756.6092529296875
1608541443.7283883,3649,1606.38525390625
1608541444.111317,3699,1679.3892822265625
1608541444.4989972,3749,1461.7115478515625
1608541445.2782278,3849,1545.6932373046875
1608541445.6629934,3899,1506.3057861328125
1608541446.0510676,3949,1488.8525390625
1608541446.437278,3999,1477.3148193359375
1608541447.676918,4099,1421.0240478515625
1608541448.0649354,4149,1423.9287109375
1608541448.8474207,4249,1330.64892578125
1608541449.241921,4299,1242.46875
1608541449.6310852,4349,1319.1619873046875
1608541450.0150092,4399,1301.6123046875
1608541450.4028947,4449,1220.6539306640625
1608541450.790948,4499,1269.224853515625
1608541452.022677,4599,1360.0264892578125
1608541452.4102736,4649,1141.2989501953125
1608541452.7952929,4699,1205.7657470703125
1608541453.1829932,4749,1132.2794189453125
1608541453.9806855,4849,1120.24365234375
1608541454.3648915,4899,1075.666015625
1608541455.1409528,4999,1046.78173828125
1608541456.0775216,5049,1075.80224609375
1608541456.4613783,5099,1016.385009765625
1608541456.8545585,5149,1014.90966796875
1608541457.2401645,5199,955.385009765625
1608541457.6281445,5249,983.6244506835938
1608541458.0125825,5299,965.2815551757812
1608541458.39982,5349,932.6410522460938
1608541459.5766916,5499,914.848388671875
1608541460.4286387,5549,887.8378295898438
1608541461.5877512,5699,880.4276733398438
1608541462.3599572,5799,864.7618408203125
1608541462.7498405,5849,866.0170288085938
1608541463.138324,5899,847.5470581054688
1608541463.527746,5949,827.70361328125
1608541463.9120526,5999,833.5545654296875
1608541464.8482397,6049,813.311767578125
1608541465.233153,6099,819.381591796875
1608541466.011002,6199,803.5692749023438
1608541466.4004369,6249,765.7660522460938
1608541466.7849693,6299,777.9561157226562
1608541467.174175,6349,773.4650268554688
1608541467.557847,6399,761.6187744140625
1608541468.3316162,6499,750.01025390625
1608541469.1799233,6549,770.2494506835938
1608541470.3624434,6699,740.33642578125
1608541470.7510056,6749,723.4884643554688
1608541471.5239315,6849,719.9476928710938
1608541471.911039,6899,716.1387939453125
1608541472.686389,6999,693.3844604492188
1608541473.923554,7099,677.926025390625
1608541474.3125236,7149,681.98388671875
1608541474.7175143,7199,673.4342041015625
1608541475.1131322,7249,687.72998046875
1608541475.4985342,7299,678.0154418945312
1608541475.8892708,7349,694.2525634765625
1608541476.6634216,7449,641.0255126953125
1608541477.0475051,7499,649.7097778320312
1608541477.992533,7549,646.905517578125
1608541478.3765087,7599,643.287841796875
1608541479.150858,7699,622.3413696289062
1608541479.5417037,7749,626.8965454101562
1608541479.9337952,7799,620.2194213867188
1608541480.7251997,7899,611.2608032226562
1608541481.1167617,7949,608.00830078125
1608541481.5003552,7999,598.7359619140625
1608541482.7354996,8099,595.3360595703125
1608541483.1257055,8149,596.0300903320312
1608541483.8998878,8249,589.878173828125
1608541484.2877119,8299,583.4955444335938
1608541485.0824587,8399,577.4370727539062
1608541485.4739115,8449,565.9227294921875
1608541485.8586638,8499,567.1990966796875
1608541487.1695008,8599,569.29541015625
1608541487.5601635,8649,561.7490234375
1608541487.9437327,8699,558.466064453125
1608541488.7191877,8799,553.7372436523438
1608541489.1081774,8849,538.4802856445312
1608541489.4923801,8899,542.40576171875
1608541489.882293,8949,542.11767578125
1608541491.1387298,9049,525.0750732421875
1608541491.5233214,9099,526.2970581054688
1608541491.913186,9149,528.9531860351562
1608541492.2979221,9199,516.5799560546875
1608541492.6870458,9249,520.7548217773438
1608541493.0709517,9299,505.4651184082031
1608541493.4640634,9349,504.0174255371094
1608541493.849033,9399,508.061279296875
1608541494.2387621,9449,506.77874755859375
1608541495.478107,9549,494.88421630859375
1608541495.8715262,9599,481.2351989746094
1608541497.066089,9749,483.34893798828125
1608541498.61512,9949,476.032470703125
1608541498.9991927,9999,469.1522216796875
1608541500.3111522,10099,464.49945068359375
1608541500.7010703,10149,456.3238220214844
1608541501.085637,10199,466.5621032714844
1608541501.8897533,10299,445.7643737792969
1608541502.2870216,10349,463.2634582519531
1608541502.67259,10399,449.9063720703125
1608541503.0638442,10449,436.6828308105469
1608541503.4485588,10499,432.1329345703125
1608541505.0716364,10649,432.20281982421875
1608541505.4609857,10699,440.2307434082031
1608541505.8508687,10749,437.3882141113281
1608541506.2359455,10799,429.95294189453125
1608541507.4206629,10949,421.3895263671875
1608541507.8059978,10999,411.5090637207031
1608541508.727919,11049,414.1720275878906
1608541509.1130033,11099,406.3589172363281
1608541509.5022671,11149,437.5039978027344
1608541509.887546,11199,406.6623229980469
1608541510.6632333,11299,398.15093994140625
1608541511.0527165,11349,398.451416015625
1608541511.441786,11399,395.02703857421875
1608541512.2365663,11499,391.90557861328125
1608541513.0869832,11549,388.45477294921875
1608541513.4735794,11599,387.5865783691406
1608541513.8623893,11649,383.8679504394531
1608541514.2480392,11699,380.5980529785156
1608541514.6417844,11749,380.9175720214844
1608541515.027616,11799,376.6037902832031
1608541515.8053246,11899,372.84307861328125
1608541516.1965957,11949,371.1810607910156
1608541517.453156,12049,365.55810546875
1608541517.8397892,12099,375.61383056640625
1608541518.2287629,12149,360.4261474609375
1608541519.003031,12249,357.19085693359375
1608541519.3883061,12299,356.9426574707031
1608541519.7791433,12349,351.6552734375
1608541520.1628687,12399,349.8983459472656
1608541520.5560381,12449,347.7928771972656
1608541520.941147,12499,347.0895690917969
1608541521.866744,12549,343.7148742675781
1608541522.2801757,12599,342.6832275390625
1608541522.6710691,12649,338.7583312988281
1608541523.0569239,12699,338.3406982421875
1608541523.4465613,12749,340.2018737792969
1608541523.8351955,12799,320.34130859375
1608541525.0001054,12949,325.88372802734375
1608541525.3856237,12999,325.4074401855469
1608541526.23201,13049,326.3934326171875
1608541526.6220593,13099,326.2142333984375
1608541527.4176168,13199,331.2257080078125
1608541528.192527,13299,312.6102600097656
1608541528.9668121,13399,313.8340759277344
1608541529.744729,13499,318.0693359375
1608541531.049233,13599,308.12530517578125
1608541531.440127,13649,311.2584228515625
1608541531.8252008,13699,300.3196105957031
1608541532.216011,13749,298.38946533203125
1608541532.621637,13799,301.4646911621094
1608541533.399763,13899,297.49114990234375
1608541533.7910755,13949,293.32470703125
1608541534.175838,13999,292.61151123046875
1608541535.0276685,14049,293.5168762207031
1608541535.413901,14099,290.8250427246094
1608541535.8071384,14149,288.2588806152344
1608541536.191544,14199,285.6955261230469
1608541536.5808938,14249,284.99462890625
1608541538.538345,14499,283.92388916015625
1608541539.775331,14599,275.817626953125
1608541540.1642342,14649,273.0084533691406
1608541540.938905,14749,272.35906982421875
1608541541.323648,14799,269.9629821777344
1608541541.7181113,14849,268.8797912597656
1608541542.1031017,14899,269.734619140625
1608541542.4960701,14949,268.9068908691406
1608541542.9010923,14999,267.993408203125
1608541543.8373272,15049,263.0913391113281
1608541544.2225032,15099,267.7088928222656
1608541544.6166003,15149,261.7058410644531
1608541545.0010872,15199,257.7931213378906
1608541545.3932548,15249,261.3272399902344
1608541546.553172,15399,256.01263427734375
1608541546.944482,15449,259.3161926269531
1608541548.2046406,15549,252.2158203125
1608541549.3693879,15699,266.6663818359375
1608541549.7594502,15749,248.9237823486328
1608541550.5355241,15849,249.5263671875
1608541550.9246113,15899,247.3387908935547
1608541552.61431,15949,251.19891357421875
1608541553.6704557,15999,243.99478149414062
1608541554.6212366,16049,240.51429748535156
1608541555.0438752,16099,241.99331665039062
1608541555.4377096,16149,241.18759155273438
1608541555.8230562,16199,239.0789337158203
1608541556.2145057,16249,237.6878662109375
1608541556.599863,16299,236.37904357910156
1608541556.9959338,16349,233.98284912109375
1608541557.3816588,16399,234.39129638671875
1608541557.772519,16449,236.38768005371094
1608541559.0170941,16549,231.65663146972656
1608541559.42899,16599,232.61778259277344
1608541560.2082767,16699,230.6306915283203
1608541560.9835284,16799,226.55535888671875
1608541561.763353,16899,227.2132110595703
1608541562.54,16999,223.66452026367188
1608541563.3925667,17049,224.7470703125
1608541563.7781506,17099,227.5723419189453
1608541564.167205,17149,220.41111755371094
1608541564.5724719,17199,222.3448486328125
1608541564.962069,17249,219.8289794921875
1608541565.347096,17299,218.38323974609375
1608541565.7369206,17349,211.95021057128906
1608541566.1244893,17399,217.88404846191406
1608541566.5169275,17449,215.78887939453125
1608541566.9017906,17499,213.36460876464844
1608541567.8285613,17549,215.93238830566406
1608541568.2141025,17599,221.02944946289062
1608541568.6093879,17649,212.42669677734375
1608541568.996818,17699,219.96731567382812
1608541569.3863523,17749,213.47787475585938
1608541570.179327,17849,210.09996032714844
1608541570.562446,17899,212.37571716308594
1608541570.9515088,17949,210.8481903076172
1608541571.3354197,17999,208.8555145263672
1608541572.188013,18049,214.7996826171875
1608541572.5711448,18099,206.997314453125
1608541572.9602659,18149,214.31507873535156
1608541573.344155,18199,205.44952392578125
1608541573.733798,18249,205.75860595703125
1608541574.117606,18299,207.6793975830078
1608541574.5085597,18349,204.91534423828125
1608541574.9161336,18399,200.48980712890625
1608541575.3072906,18449,203.32568359375
1608541576.6088438,18549,204.49331665039062
1608541576.9915557,18599,197.33277893066406
1608541577.7642214,18699,198.87632751464844
1608541578.156824,18749,198.0114288330078
1608541578.5479875,18799,198.94061279296875
1608541578.9364884,18849,202.3886260986328
1608541579.3182466,18899,196.2536163330078
1608541579.7039082,18949,197.60882568359375
1608541580.1041412,18999,195.08364868164062
1608541581.3314145,19099,194.71632385253906
1608541581.7186375,19149,193.4910125732422
1608541582.487773,19249,194.6422576904297
1608541582.868393,19299,192.32350158691406
1608541583.2554922,19349,193.16526794433594
1608541583.6363487,19399,191.31568908691406
1608541584.024613,19449,190.3508758544922
1608541585.281058,19549,191.04910278320312
1608541585.6627784,19599,188.1302490234375
1608541586.0479877,19649,190.86822509765625
1608541586.4288888,19699,188.64720153808594
1608541587.5876474,19849,187.30787658691406
1608541588.365806,19949,188.45745849609375
1608541588.7464476,19999,178.38963317871094
1608541590.0484364,20099,183.93267822265625
1608541590.457172,20149,182.84620666503906
1608541590.8373442,20199,182.71897888183594
1608541591.6047978,20299,183.47872924804688
1608541591.9920185,20349,183.01336669921875
1608541592.7609072,20449,185.1512451171875
1608541593.9684823,20549,181.80853271484375
1608541594.3494117,20599,180.44888305664062
1608541595.5238156,20749,177.39694213867188
1608541595.904355,20799,179.7435760498047
1608541596.2946298,20849,177.25830078125
1608541597.443236,20999,170.26036071777344
1608541598.3723533,21049,174.6949920654297
1608541598.7541792,21099,173.7538299560547
1608541599.1417625,21149,176.28489685058594
1608541599.526661,21199,173.45411682128906
1608541599.9135764,21249,174.02490234375
1608541600.701965,21349,172.58602905273438
1608541601.4708755,21449,170.9908447265625
1608541602.681438,21549,172.71051025390625
1608541603.4501371,21649,172.51654052734375
1608541604.5991004,21799,170.301025390625
1608541604.986125,21849,170.67581176757812
1608541605.7789273,21949,169.25038146972656
1608541606.1588316,21999,168.2506103515625
1608541607.0013156,22049,167.15853881835938
1608541607.382803,22099,168.36134338378906
1608541607.7698176,22149,165.68515014648438
1608541608.5440922,22249,165.7517852783203
1608541608.9263747,22299,166.75637817382812
1608541609.3148053,22349,164.75830078125
1608541609.6969461,22399,170.14620971679688
1608541610.0849507,22449,164.6736297607422
1608541610.4661987,22499,164.76754760742188
1608541611.4094224,22549,166.6776580810547
1608541611.7941508,22599,164.52540588378906
1608541612.181473,22649,163.8912811279297
1608541612.563463,22699,168.48727416992188
1608541612.9508948,22749,162.4364013671875
1608541613.3330696,22799,163.36953735351562
1608541614.1008513,22899,160.35708618164062
1608541614.4884326,22949,163.236083984375
1608541614.872999,22999,163.1422576904297
1608541615.715408,23049,162.6708526611328
1608541616.1234658,23099,157.54730224609375
1608541616.510308,23149,161.32745361328125
1608541616.891396,23199,159.58140563964844
1608541617.2780743,23249,161.28807067871094
1608541617.6629348,23299,159.26904296875
1608541618.0491748,23349,158.92933654785156
1608541618.431256,23399,160.94728088378906
1608541618.8190627,23449,160.571044921875
1608541619.2005777,23499,159.5173797607422
1608541620.1134791,23549,159.17294311523438
1608541620.495841,23599,159.24993896484375
1608541620.8863232,23649,157.46925354003906
1608541621.2768912,23699,160.46717834472656
1608541621.6717455,23749,156.06036376953125
1608541622.8406682,23899,159.9434051513672
1608541623.2280235,23949,155.34109497070312
1608541625.224937,24149,157.02777099609375
1608541625.9938838,24249,155.97044372558594
1608541626.3755941,24299,154.0457305908203
1608541626.767183,24349,153.6492462158203
1608541627.1559558,24399,154.22618103027344
1608541627.555569,24449,152.92893981933594
1608541627.9359865,24499,151.52047729492188
1608541629.1622617,24599,155.71922302246094
1608541629.5498745,24649,153.7760772705078
1608541629.9354486,24699,152.9393310546875
1608541631.0940115,24849,151.63999938964844
1608541631.4758139,24899,154.33123779296875
1608541632.2540293,24999,151.35641479492188
1608541634.3450909,25199,153.95115661621094
1608541634.734028,25249,151.137939453125
1608541635.117079,25299,150.65805053710938
1608541635.5040977,25349,149.73333740234375
1608541635.8893623,25399,149.9464111328125
1608541636.275754,25449,148.75851440429688
1608541636.6572642,25499,154.4972381591797
1608541637.5093145,25549,155.89556884765625
1608541637.891165,25599,149.00936889648438
1608541638.2780576,25649,151.4730987548828
1608541639.0506997,25749,148.17364501953125
1608541639.4322805,25799,149.26882934570312
1608541639.8194177,25849,146.63731384277344
1608541640.2006953,25899,148.424072265625
1608541640.588313,25949,148.18051147460938
1608541640.969578,25999,144.87112426757812
1608541641.8875105,26049,149.80047607421875
1608541643.0585814,26199,149.0445098876953
1608541643.44534,26249,146.7243194580078
1608541643.826421,26299,146.7810516357422
1608541646.5976012,26599,145.85577392578125
1608541647.3684943,26699,139.5009002685547
1608541647.7752953,26749,143.11705017089844
1608541648.1605983,26799,144.95091247558594
1608541648.5483553,26849,143.70053100585938
1608541648.930658,26899,147.30870056152344
1608541649.3199322,26949,144.15667724609375
1608541649.700583,26999,144.9521942138672
1608541650.5261214,27049,144.13450622558594
1608541650.9114084,27099,144.13075256347656
1608541651.2992272,27149,143.0140838623047
1608541651.681414,27199,142.29486083984375
1608541652.0697632,27249,145.9834442138672
1608541652.4517453,27299,143.75352478027344
1608541652.8599696,27349,143.09091186523438
1608541653.241256,27399,142.6723175048828
1608541653.6292853,27449,142.15884399414062
1608541654.0144138,27499,145.48838806152344
1608541655.298915,27599,139.5961456298828
1608541655.6860487,27649,141.3267822265625
1608541656.0678408,27699,141.3900604248047
1608541656.8402734,27799,139.8710479736328
1608541657.6090574,27899,138.37911987304688
1608541658.3980818,27999,140.10682678222656
1608541659.2433116,28049,139.8949432373047
1608541659.6287882,28099,139.4374542236328
1608541660.4040275,28199,139.0267333984375
1608541660.7934241,28249,140.0078125
1608541661.1752946,28299,139.85433959960938
1608541661.5639713,28349,142.7138671875
1608541661.9461143,28399,138.9950408935547
1608541662.333429,28449,137.49940490722656
1608541662.7140183,28499,133.3145751953125
1608541663.6666903,28549,137.9997100830078
1608541664.0484595,28599,137.44012451171875
1608541664.4373927,28649,139.45196533203125
1608541664.8195324,28699,137.76614379882812
1608541665.2103004,28749,138.29843139648438
1608541665.9824812,28849,139.203125
1608541666.364583,28899,136.8660125732422
1608541666.752407,28949,135.8297882080078
1608541667.1334276,28999,138.42454528808594
1608541667.9587536,29049,136.13319396972656
1608541668.3446088,29099,137.52760314941406
1608541668.7533174,29149,135.93702697753906
1608541669.1407835,29199,135.8123779296875
1608541669.5294895,29249,140.34518432617188
1608541669.9112084,29299,136.5383758544922
1608541670.2999623,29349,136.23789978027344
1608541670.681076,29399,135.5332794189453
1608541671.070823,29449,135.68666076660156
1608541671.4537416,29499,135.31642150878906
1608541672.6655977,29599,132.9389190673828
1608541673.0533874,29649,135.72190856933594
1608541673.4359906,29699,132.858642578125
1608541674.2199104,29799,134.0091094970703
1608541674.6094003,29849,134.63232421875
1608541674.9903202,29899,133.56396484375
1608541675.3824286,29949,134.11843872070312
1608541676.6708763,30049,133.80531311035156
1608541677.0531435,30099,130.50425720214844
1608541677.4420981,30149,132.94097900390625
1608541677.8243778,30199,134.01904296875
1608541678.2172174,30249,133.65093994140625
1608541678.6198256,30299,131.52630615234375
1608541679.105016,30349,131.64332580566406
1608541679.876301,30449,133.44491577148438
1608541681.0867946,30549,134.42868041992188
1608541681.475923,30599,132.3741455078125
1608541681.8656878,30649,132.88534545898438
1608541683.0187035,30799,133.4158477783203
1608541684.6053739,30999,133.29617309570312
1608541685.5226748,31049,131.2945556640625
1608541685.9060137,31099,130.36813354492188
1608541686.295736,31149,131.8094482421875
1608541686.6787608,31199,130.38475036621094
1608541687.0686681,31249,128.4610137939453
1608541687.4543772,31299,132.53659057617188
1608541687.8446562,31349,132.44102478027344
1608541688.9991252,31499,129.63682556152344
1608541689.8645427,31549,131.67942810058594
1608541690.2513213,31599,130.69216918945312
1608541690.6417077,31649,129.41793823242188
1608541691.4128773,31749,128.61778259277344
1608541691.7961504,31799,128.75918579101562
1608541692.1858022,31849,128.99996948242188
1608541692.9566905,31949,128.09774780273438
1608541693.3433025,31999,128.0465850830078
1608541694.189031,32049,128.09869384765625
1608541694.5980947,32099,127.25812530517578
1608541694.9869747,32149,128.18809509277344
1608541695.3719347,32199,130.87660217285156
1608541695.7615705,32249,127.43852233886719
1608541696.1598687,32299,127.50702667236328
1608541696.5530143,32349,127.08256530761719
1608541696.935817,32399,128.322021484375
1608541697.3258793,32449,127.43830108642578
1608541697.7152574,32499,127.35482025146484
1608541698.6626992,32549,128.44003295898438
1608541699.0456731,32599,128.59329223632812
1608541699.4375002,32649,126.98290252685547
1608541699.84101,32699,125.58979034423828
1608541701.0011768,32849,126.10513305664062
1608541701.3831928,32899,125.7993392944336
1608541702.1574614,32999,123.54564666748047
1608541703.0066397,33049,126.89028930664062
1608541703.390596,33099,124.62816619873047
1608541703.779656,33149,123.80065155029297
1608541704.1613586,33199,126.2734603881836
1608541704.5497904,33249,125.4600830078125
1608541704.9517944,33299,126.35320281982422
1608541705.3400984,33349,126.96099853515625
1608541705.7259655,33399,125.13642120361328
1608541706.1152813,33449,124.68624877929688
1608541706.4971352,33499,124.91893005371094
1608541707.774855,33599,123.84664154052734
1608541708.165617,33649,124.13545227050781
1608541708.5518806,33699,121.35631561279297
1608541708.9417706,33749,122.83438873291016
1608541709.322743,33799,123.9736328125
1608541710.1178937,33899,124.3964614868164
1608541710.5080268,33949,123.28180694580078
1608541710.8893275,33999,126.47319793701172
1608541711.7216182,34049,124.59867095947266
1608541712.1049054,34099,123.97492218017578
1608541712.4927523,34149,123.76167297363281
1608541712.8741252,34199,123.9969253540039
1608541713.2627242,34249,123.81687927246094
1608541713.644446,34299,122.58867645263672
1608541714.034631,34349,121.88050079345703
1608541714.4188106,34399,120.70758819580078
1608541714.81425,34449,121.71944427490234
1608541715.2181396,34499,122.30208587646484
1608541716.8416445,34649,122.91368865966797
1608541717.6177802,34749,132.9265594482422
1608541718.3908722,34849,123.5029067993164
1608541719.5466044,34999,125.4251937866211
1608541720.4803896,35049,121.5273666381836
1608541720.8666236,35099,123.49002075195312
1608541721.257558,35149,119.72007751464844
1608541721.6402946,35199,119.69300842285156
1608541722.030229,35249,120.77290344238281
1608541722.4111464,35299,120.46907043457031
1608541722.800331,35349,119.1892318725586
1608541723.1834903,35399,119.720458984375
1608541723.5777352,35449,120.3257064819336
1608541723.9610944,35499,120.53166961669922
1608541724.8158376,35549,119.71907806396484
1608541725.2023287,35599,117.50221252441406
1608541726.3856568,35749,120.0716781616211
1608541726.7727864,35799,118.921630859375
1608541727.163695,35849,118.35569763183594
1608541727.934758,35949,121.2063217163086
1608541728.316655,35999,118.78215789794922
1608541729.63214,36099,118.68307495117188
1608541730.0240946,36149,114.185791015625
1608541730.4067445,36199,117.91419982910156
1608541730.8175797,36249,118.79914093017578
1608541731.1993856,36299,117.5139389038086
1608541731.5893452,36349,118.90959930419922
1608541732.7468662,36499,115.79671478271484
1608541733.5949366,36549,117.68836212158203
1608541733.9785552,36599,116.56351470947266
1608541734.3669617,36649,117.3205337524414
1608541735.1413755,36749,119.76998901367188
1608541735.5232935,36799,117.3639144897461
1608541735.9369414,36849,116.15216827392578
1608541736.7083344,36949,116.14092254638672
1608541737.0906298,36999,115.80850982666016
1608541737.9183793,37049,115.60456848144531
1608541738.3014095,37099,116.33645629882812
1608541738.6913688,37149,114.63786315917969
1608541739.0775437,37199,114.17121887207031
1608541739.4665537,37249,116.2455062866211
1608541739.8484123,37299,115.38481903076172
1608541740.2384768,37349,115.17149353027344
1608541740.6212072,37399,116.68737030029297
1608541741.4146845,37499,113.3638916015625
1608541742.3459015,37549,115.79611206054688
1608541742.7282128,37599,115.90847778320312
1608541743.1181238,37649,114.88350677490234
1608541743.5011072,37699,114.88459777832031
1608541743.8923037,37749,114.79864501953125
1608541744.2750156,37799,114.77935791015625
1608541744.6643612,37849,114.1940689086914
1608541745.821094,37999,113.353515625
1608541746.6816807,38049,113.69622039794922
1608541747.4799612,38149,112.6968765258789
1608541747.865703,38199,114.77676391601562
1608541748.2558637,38249,112.29832458496094
1608541748.6387403,38299,114.07611846923828
1608541749.0276887,38349,112.95329284667969
1608541749.4097223,38399,114.86355590820312
1608541750.1835592,38499,113.48250579833984
1608541751.0850368,38549,112.67401123046875
1608541751.4680274,38599,112.29743957519531
1608541751.8583205,38649,112.93843841552734
1608541752.2626228,38699,111.37713623046875
1608541752.653699,38749,111.99816131591797
1608541753.0377526,38799,111.09818267822266
1608541753.42835,38849,112.36427307128906
1608541754.2050066,38949,111.33856201171875
1608541754.5877092,38999,112.41116333007812
1608541755.4368827,39049,110.22895050048828
1608541756.210718,39149,110.69829559326172
1608541756.5942607,39199,111.52960968017578
1608541756.9891436,39249,109.71818542480469
1608541757.3913321,39299,111.19696044921875
1608541757.7826664,39349,110.56987762451172
1608541758.166093,39399,111.82865142822266
1608541758.9415407,39499,111.44190979003906
1608541759.7895248,39549,109.9549331665039
1608541760.1837158,39599,109.6683120727539
1608541760.5746498,39649,111.12322235107422
1608541760.9579515,39699,110.0680160522461
1608541761.3496716,39749,108.96514892578125
1608541761.7338681,39799,111.55140686035156
1608541762.1258888,39849,109.95108795166016
1608541762.5300791,39899,110.8761215209961
1608541762.9218287,39949,107.97293090820312
1608541763.3081727,39999,109.71141052246094
1608541764.2361891,40049,111.15619659423828
1608541765.00959,40149,108.45618438720703
1608541765.7833357,40249,109.15946960449219
1608541766.1706622,40299,110.12903594970703
1608541766.5628433,40349,109.2442626953125
1608541766.9451146,40399,109.54074096679688
1608541767.3369796,40449,109.11957550048828
1608541767.740094,40499,109.13793182373047
1608541768.9714012,40599,107.4740982055664
1608541769.3650734,40649,108.29822540283203
1608541769.748357,40699,108.41570281982422
1608541770.139564,40749,107.27622985839844
1608541770.5217276,40799,108.56817626953125
1608541770.9111109,40849,107.82280731201172
1608541771.6865056,40949,107.16059112548828
1608541773.0147614,41049,106.7297134399414
1608541773.3986003,41099,107.7710952758789
1608541774.1740632,41199,109.02751922607422
1608541774.5639396,41249,109.31688690185547
1608541774.946802,41299,105.97522735595703
1608541776.1152875,41449,106.51289367675781
1608541776.497743,41499,108.93975830078125
1608541777.3249776,41549,107.3570556640625
1608541777.7276988,41599,105.41236877441406
1608541778.118892,41649,106.87024688720703
1608541778.8961155,41749,105.76996612548828
1608541779.2796113,41799,106.55020904541016
1608541779.6708465,41849,103.31546020507812
1608541780.0534685,41899,106.1971664428711
1608541780.445877,41949,104.03009033203125
1608541780.828226,41999,104.85091400146484
1608541781.681846,42049,107.06810760498047
1608541782.4568388,42149,105.74675750732422
1608541782.8583548,42199,105.76457977294922
1608541783.6329477,42299,105.7252426147461
1608541784.022864,42349,105.26612854003906
1608541784.4090946,42399,107.48637390136719
1608541784.8009288,42449,104.86316680908203
1608541786.0935404,42549,104.07787322998047
1608541786.4771392,42599,99.13896942138672
1608541786.8686328,42649,104.42491149902344
1608541787.2555525,42699,104.39625549316406
1608541788.0494587,42799,104.7711181640625
1608541788.8233767,42899,103.72692108154297
1608541789.6010087,42999,106.53401184082031
1608541790.437748,43049,104.7951889038086
1608541790.8234682,43099,103.04138946533203
1608541791.2156894,43149,103.56250762939453
1608541791.598481,43199,102.73914337158203
1608541793.153138,43399,107.94478607177734
1608541793.5633464,43449,101.84963989257812
1608541793.9457207,43499,102.29664611816406
1608541794.8786712,43549,102.47542572021484
1608541795.2629974,43599,101.98684692382812
1608541796.0386693,43699,102.89344024658203
1608541796.4307725,43749,101.1413345336914
1608541796.8171272,43799,101.39936828613281
1608541797.20857,43849,102.3254165649414
1608541797.5919278,43899,102.6736068725586
1608541797.982652,43949,102.93622589111328
1608541798.3850987,43999,101.15818786621094
1608541799.23035,44049,101.41839599609375
1608541799.6183422,44099,101.91913604736328
1608541800.0111158,44149,101.50977325439453
1608541800.7852106,44249,101.2511978149414
1608541801.1683657,44299,101.81917572021484
1608541801.5647695,44349,101.7315444946289
1608541801.9481926,44399,100.28106689453125
1608541802.3406227,44449,101.4935073852539
1608541802.7279387,44499,100.74237823486328
1608541803.6083038,44549,99.99817657470703
1608541803.991878,44599,102.5761489868164
1608541804.3855813,44649,101.301513671875
1608541804.7698584,44699,100.29053497314453
1608541805.1612606,44749,100.3000259399414
1608541805.548654,44799,99.63093566894531
1608541805.9408512,44849,100.19973754882812
1608541806.3245575,44899,100.89643096923828
1608541806.7168741,44949,100.97708892822266
1608541807.101317,44999,99.84320831298828
1608541808.0320215,45049,100.74850463867188
1608541808.8209872,45149,99.9633560180664
1608541809.6138322,45249,97.93585205078125
1608541810.0082998,45299,102.00939178466797
1608541810.3994794,45349,100.1407699584961
1608541810.7831402,45399,100.50952911376953
1608541811.1759346,45449,100.72947692871094
1608541811.5630152,45499,99.66961669921875
1608541812.4101343,45549,99.50590515136719
1608541812.7950234,45599,98.8045654296875
1608541813.1863792,45649,98.7228012084961
1608541813.5700572,45699,100.42355346679688
1608541814.3473,45799,99.52388763427734
1608541814.7629476,45849,98.39727020263672
1608541815.1483302,45899,99.50082397460938
1608541815.539483,45949,96.94152069091797
1608541816.8411524,46049,98.99693298339844
1608541817.2242596,46099,99.95925903320312
1608541817.6198714,46149,100.01951599121094
1608541818.0038705,46199,98.70172882080078
1608541818.3957107,46249,101.6624526977539
1608541818.7790346,46299,99.09014892578125
1608541819.552157,46399,96.6147232055664
1608541819.9637887,46449,97.02550506591797
1608541821.2006075,46549,96.8774185180664
1608541821.5843217,46599,97.79268646240234
1608541821.9751656,46649,97.611572265625
1608541822.3584862,46699,97.37118530273438
1608541822.7518466,46749,96.45140075683594
1608541823.1349766,46799,94.83781433105469
1608541823.914842,46899,98.03579711914062
1608541824.690612,46999,96.68368530273438
1608541826.334,47149,96.48059844970703
1608541826.7181313,47199,96.91618347167969
1608541827.1133175,47249,94.26451873779297
1608541827.4979625,47299,97.4011001586914
1608541828.274997,47399,95.54227447509766
1608541828.6694467,47449,97.03096771240234
1608541829.0528789,47499,97.19392395019531
1608541830.3772583,47599,96.1628646850586
1608541830.768696,47649,97.67985534667969
1608541831.1526463,47699,96.5185317993164
1608541831.5447152,47749,97.89385223388672
1608541832.3212361,47849,96.43702697753906
1608541832.7049544,47899,96.65438842773438
1608541833.1010637,47949,94.74742126464844
1608541833.4845827,47999,98.52365112304688
1608541834.3128731,48049,96.2143783569336
1608541834.6966982,48099,96.43215942382812
1608541835.0902274,48149,95.78975677490234
1608541835.493271,48199,98.61053466796875
1608541835.8898113,48249,96.94439697265625
1608541836.664855,48349,96.49596405029297
1608541837.0480564,48399,94.7601318359375
1608541837.824793,48499,97.34347534179688
1608541839.1143837,48599,96.6458969116211
1608541839.5057511,48649,96.28065490722656
1608541840.2811902,48749,92.15333557128906
1608541840.6844301,48799,95.46823120117188
1608541841.0752697,48849,96.63188171386719
1608541841.4585226,48899,95.8140869140625
1608541841.8501372,48949,95.87036895751953
1608541842.2369692,48999,95.2831802368164
1608541843.0872586,49049,93.03225708007812
1608541843.471909,49099,95.23539733886719
1608541843.8653522,49149,95.7071304321289
1608541844.2496011,49199,95.11186218261719
1608541844.642612,49249,95.75580596923828
1608541845.0293283,49299,94.30821228027344
1608541845.8283238,49399,92.2400131225586
1608541846.2215133,49449,95.53728485107422
1608541846.6045442,49499,94.81641387939453
1608541847.454876,49549,95.85613250732422
1608541847.839309,49599,95.16207885742188
1608541848.2356195,49649,95.89533233642578
1608541849.0117204,49749,95.50228881835938
1608541849.789249,49849,93.29986572265625
1608541850.1724224,49899,94.22249603271484
1608541850.9704902,49999,93.93293762207031
1608541851.9042966,50049,94.09536743164062
1608541852.6804004,50149,93.22835540771484
1608541853.0646904,50199,94.83287048339844
1608541853.4600267,50249,98.42931365966797
1608541853.8452227,50299,93.65560913085938
1608541854.6261158,50399,95.48919677734375
1608541855.02127,50449,93.71721649169922
1608541855.404848,50499,94.00852966308594
1608541856.6521325,50599,93.93231964111328
1608541857.0444965,50649,93.3416976928711
1608541857.431826,50699,94.08848571777344
1608541857.824089,50749,92.95625305175781
1608541858.599577,50849,92.87680053710938
1608541858.983441,50899,94.10453033447266
1608541859.7639825,50999,92.14224243164062
1608541861.0966446,51099,93.19435119628906
1608541861.5017016,51149,94.62515258789062
1608541862.2779558,51249,92.45504760742188
1608541862.6624737,51299,91.73087310791016
1608541863.0547287,51349,93.89987182617188
1608541863.4411423,51399,92.83935546875
1608541864.2194538,51499,94.29444885253906
1608541865.4324844,51599,92.38645935058594
1608541865.8262587,51649,92.82455444335938
1608541866.2237074,51699,91.55912017822266
1608541866.6276033,51749,92.17344665527344
1608541867.0114887,51799,92.48455810546875
1608541867.4055042,51849,92.60733032226562
1608541867.7895234,51899,92.68429565429688
1608541868.1826954,51949,90.82770538330078
1608541868.5663848,51999,93.54894256591797
1608541869.4013782,52049,92.68217468261719
1608541870.1796896,52149,91.89593505859375
1608541870.564211,52199,91.5821762084961
1608541870.957761,52249,91.67578125
1608541871.3461378,52299,91.36958312988281
1608541872.5518968,52449,91.29378509521484
1608541872.935626,52499,92.35688018798828
1608541873.8467011,52549,90.56331634521484
1608541874.2317183,52599,93.32472229003906
1608541874.6265235,52649,91.108154296875
1608541875.4082909,52749,91.70909118652344
1608541875.7933884,52799,89.67529296875
1608541876.1876588,52849,91.2667007446289
1608541876.5713844,52899,90.64680480957031
1608541876.965426,52949,91.52460479736328
1608541879.3818479,53199,90.31546020507812
1608541879.7766728,53249,90.2764663696289
1608541880.160453,53299,90.5909194946289
1608541880.5539148,53349,89.64348602294922
1608541880.9380713,53399,91.71317291259766
1608541881.3351884,53449,89.6463394165039
1608541881.7208438,53499,91.28746795654297
1608541882.675005,53549,91.39407348632812
1608541883.060171,53599,91.02360534667969
1608541883.4526114,53649,86.6025390625
1608541883.8361106,53699,91.16590881347656
1608541884.2299752,53749,90.93418884277344
1608541884.6183746,53799,89.67278289794922
1608541885.010837,53849,89.54231262207031
1608541885.3951967,53899,90.6786880493164
1608541885.788614,53949,90.01074981689453
1608541886.1716793,53999,90.98467254638672
1608541887.0207267,54049,89.94281768798828
1608541887.4088807,54099,89.92345428466797
1608541887.823422,54149,89.3719482421875
1608541888.2073894,54199,89.00165557861328
1608541888.6034038,54249,90.16007232666016
1608541888.9871926,54299,90.3060073852539
1608541889.3811774,54349,89.34537506103516
1608541890.1588285,54449,90.06178283691406
1608541891.396061,54549,89.00696563720703
1608541891.7800572,54599,89.95382690429688
1608541892.1741028,54649,89.9482421875
1608541892.558253,54699,90.19284057617188
1608541892.9726071,54749,88.98330688476562
1608541893.7531157,54849,90.24058532714844
1608541894.531318,54949,89.88763427734375
1608541894.91543,54999,88.51936340332031
1608541895.847759,55049,89.51792907714844
1608541896.2332208,55099,89.76921081542969
1608541897.0166578,55199,90.11021423339844
1608541897.4111333,55249,89.12574768066406
1608541897.8011956,55299,88.58734893798828
1608541898.2083879,55349,89.2445068359375
1608541898.592927,55399,86.86881256103516
1608541900.205317,55549,89.06909942626953
1608541900.5897114,55599,90.38008117675781
1608541901.7644932,55749,88.75054931640625
1608541902.1488388,55799,88.85800170898438
1608541902.5475016,55849,88.0592269897461
1608541903.7304912,55999,88.16895294189453
1608541904.6543353,56049,90.03573608398438
1608541905.4397042,56149,89.24069213867188
1608541905.8237355,56199,87.75565338134766
1608541906.218559,56249,86.93098449707031
1608541906.6029348,56299,89.18804168701172
1608541906.9958756,56349,88.13159942626953
1608541907.3802524,56399,89.19776916503906
1608541907.7738533,56449,88.6460952758789
1608541908.1800914,56499,88.57329559326172
1608541909.0157137,56549,87.01738739013672
1608541909.4010017,56599,87.7565689086914
1608541910.180597,56699,91.10418701171875
1608541910.5734906,56749,89.05226135253906
1608541910.9576676,56799,87.92659759521484
1608541911.7436147,56899,88.16661071777344
1608541912.1394413,56949,88.54198455810547
1608541912.5237238,56999,88.30488586425781
1608541913.381411,57049,86.9200210571289
1608541913.767557,57099,89.63107299804688
1608541914.1599972,57149,87.93611145019531
1608541914.544061,57199,87.53582000732422
1608541914.941925,57249,85.5831298828125
1608541915.7205248,57349,87.58866882324219
1608541916.104898,57399,88.12642669677734
1608541916.8842463,57499,91.36036682128906
1608541917.8023434,57549,86.91981506347656
1608541918.1913044,57599,88.22113800048828
1608541918.5994785,57649,87.31053924560547
1608541918.995401,57699,87.49029541015625
1608541919.3882833,57749,87.30630493164062
1608541919.7727094,57799,87.02397918701172
1608541920.1667953,57849,87.46199798583984
1608541920.5512815,57899,87.2156753540039
1608541920.949121,57949,86.87752532958984
1608541921.3363855,57999,87.81864929199219
1608541922.1910758,58049,86.7083740234375
1608541922.576542,58099,87.23629760742188
1608541922.9702444,58149,87.58610534667969
1608541923.7700264,58249,86.37334442138672
1608541924.1582837,58299,88.01399230957031
1608541924.552454,58349,87.02946472167969
1608541924.937227,58399,88.22567749023438
1608541925.7155702,58499,85.58324432373047
1608541926.6529076,58549,86.8407211303711
1608541928.2145784,58749,86.14839172363281
1608541929.0149388,58849,86.19556427001953
1608541929.39996,58899,86.88912200927734
1608541930.1826618,58999,82.97355651855469
1608541931.0334516,59049,88.4716796875
1608541931.4202359,59099,86.49771881103516
1608541931.815613,59149,87.00154876708984
1608541932.2012756,59199,87.15328979492188
1608541932.9847422,59299,85.63013458251953
1608541933.3794632,59349,86.79358673095703
1608541933.7661784,59399,86.5396728515625
1608541934.167753,59449,85.50646209716797
1608541934.5597756,59499,86.03531646728516
1608541935.4178593,59549,84.9974594116211
1608541935.803896,59599,85.68488311767578
1608541936.2019966,59649,86.03496551513672
1608541936.5872924,59699,86.39378356933594
1608541936.9815829,59749,86.12572479248047
1608541937.3662078,59799,86.29744720458984
1608541937.7609468,59849,86.15045166015625
1608541938.1455045,59899,85.35326385498047
1608541938.541688,59949,86.5218276977539
1608541938.9297774,59999,85.1407470703125
1608541939.8445158,60049,86.1237564086914
1608541940.255402,60099,85.69183349609375
1608541941.0391397,60199,86.89865112304688
1608541941.435179,60249,86.53963470458984
1608541942.2249684,60349,86.10302734375
1608541942.6114366,60399,85.68769073486328
1608541943.007777,60449,88.3292007446289
1608541944.2334795,60549,87.04776763916016
1608541944.6199145,60599,85.6888198852539
1608541945.0182624,60649,85.38488006591797
1608541945.424384,60699,83.9981689453125
1608541945.8185513,60749,86.89347076416016
1608541946.2033715,60799,84.97015380859375
1608541946.9824493,60899,85.4478530883789
1608541947.7623398,60999,85.91674041748047
1608541949.057117,61099,84.62407684326172
1608541950.2311049,61249,85.93276977539062
1608541950.637578,61299,85.25840759277344
1608541951.0364795,61349,85.17658996582031
1608541951.4219408,61399,85.15969848632812
1608541951.8163788,61449,86.27812194824219
1608541952.2011433,61499,85.87828826904297
1608541953.4218748,61599,84.81499481201172
1608541953.8169703,61649,86.11763763427734
1608541954.2062137,61699,86.83737182617188
1608541954.600489,61749,85.26828002929688
1608541954.9848993,61799,84.85223388671875
1608541955.3807888,61849,85.67344665527344
1608541955.7873776,61899,87.76712799072266
1608541956.1807067,61949,86.32276153564453
1608541956.5656273,61999,85.2659683227539
1608541957.4005573,62049,84.73738098144531
1608541958.1835537,62149,84.30519104003906
1608541958.5680695,62199,84.58441925048828
1608541958.9633994,62249,84.75202178955078
1608541959.7459211,62349,85.01884460449219
1608541960.1356156,62399,85.86225128173828
1608541960.5311458,62449,84.78021240234375
1608541960.936631,62499,84.9367904663086
1608541961.8490908,62549,85.9148178100586
1608541962.2347865,62599,85.867919921875
1608541962.6316817,62649,84.36788177490234
1608541963.0213022,62699,85.128662109375
1608541963.4171832,62749,84.79459381103516
1608541963.8027024,62799,85.06930541992188
1608541964.1979892,62849,84.91937255859375
1608541964.5837731,62899,84.01249694824219
1608541964.979032,62949,84.9548568725586
1608541965.3658066,62999,84.51282501220703
1608541966.6060798,63099,84.64739227294922
1608541966.9991775,63149,85.14693450927734
1608541967.384057,63199,84.52948760986328
1608541967.7785835,63249,84.36913299560547
1608541968.163824,63299,85.05625915527344
1608541968.5588715,63349,84.07754516601562
1608541968.9422345,63399,84.42239379882812
1608541969.3391438,63449,84.61946868896484
1608541969.723663,63499,83.5887680053711
1608541971.0360806,63599,86.43743133544922
1608541971.4306853,63649,84.85653686523438
1608541972.2168386,63749,84.42051696777344
1608541973.3856788,63899,83.78260040283203
1608541973.7812278,63949,85.04170989990234
1608541974.1663706,63999,84.98774719238281


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.868996739387512207e-01
1.538461538461538547e-02,9.868996739387512207e-01
3.076923076923077094e-02,9.863022565841674805e-01
4.615384615384615641e-02,9.867128133773803711e-01
6.153846153846154188e-02,9.865010380744934082e-01
7.692307692307692735e-02,9.866756796836853027e-01
9.230769230769231282e-02,9.856483936309814453e-01
1.076923076923076983e-01,9.866010546684265137e-01
1.230769230769230838e-01,9.858464598655700684e-01
1.384615384615384692e-01,9.854801297187805176e-01
1.538461538461538547e-01,9.849992394447326660e-01
1.692307692307692402e-01,9.853869676589965820e-01
1.846153846153846256e-01,9.838384389877319336e-01
2.000000000000000111e-01,9.832716584205627441e-01
2.153846153846153966e-01,9.826613068580627441e-01
2.307692307692307820e-01,9.815512895584106445e-01
2.461538461538461675e-01,9.788352251052856445e-01
2.615384615384615530e-01,9.778173565864562988e-01
2.769230769230769384e-01,9.751095175743103027e-01
2.923076923076923239e-01,9.712285995483398438e-01
3.076923076923077094e-01,9.662829637527465820e-01
3.230769230769230949e-01,9.628722071647644043e-01
3.384615384615384803e-01,9.542354941368103027e-01
3.538461538461538658e-01,9.457745552062988281e-01
3.692307692307692513e-01,9.368693232536315918e-01
3.846153846153846367e-01,9.244147539138793945e-01
4.000000000000000222e-01,9.082987904548645020e-01
4.153846153846154077e-01,8.938451409339904785e-01
4.307692307692307931e-01,8.747272491455078125e-01
4.461538461538461786e-01,8.531454205513000488e-01
4.615384615384615641e-01,8.313124179840087891e-01
4.769230769230769496e-01,8.098734021186828613e-01
4.923076923076923350e-01,7.842796444892883301e-01
5.076923076923076650e-01,7.607401609420776367e-01
5.230769230769231060e-01,7.404182553291320801e-01
5.384615384615385469e-01,7.172945737838745117e-01
5.538461538461538769e-01,6.978673934936523438e-01
5.692307692307692069e-01,6.816251873970031738e-01
5.846153846153846478e-01,6.679150462150573730e-01
6.000000000000000888e-01,6.542020440101623535e-01
6.153846153846154188e-01,6.463202238082885742e-01
6.307692307692307487e-01,6.417545676231384277e-01
6.461538461538461897e-01,6.369876861572265625e-01
6.615384615384616307e-01,6.375175714492797852e-01
6.769230769230769607e-01,6.416993141174316406e-01
6.923076923076922906e-01,6.479842662811279297e-01
7.076923076923077316e-01,6.555115580558776855e-01
7.230769230769231726e-01,6.703592538833618164e-01
7.384615384615385025e-01,6.843464374542236328e-01
7.538461538461538325e-01,6.998890638351440430e-01
7.692307692307692735e-01,7.213399410247802734e-01
7.846153846153847145e-01,7.411969304084777832e-01
8.000000000000000444e-01,7.602468729019165039e-01
8.153846153846153744e-01,7.833086848258972168e-01
8.307692307692308153e-01,8.025629520416259766e-01
8.461538461538462563e-01,8.215519189834594727e-01
8.615384615384615863e-01,8.384726047515869141e-01
8.769230769230769162e-01,8.555679917335510254e-01
8.923076923076923572e-01,8.671147823333740234e-01
9.076923076923077982e-01,8.781465291976928711e-01
9.230769230769231282e-01,8.889551162719726562e-01
9.384615384615384581e-01,8.926156163215637207e-01
9.538461538461538991e-01,8.994432687759399414e-01
9.692307692307693401e-01,9.017387032508850098e-01
9.846153846153846700e-01,9.027900695800781250e-01
1.000000000000000000e+00,9.027900695800781250e-01


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,9.256146550178527832e-01
1.538461538461538547e-02,9.256146550178527832e-01
3.076923076923077094e-02,9.242203235626220703e-01
4.615384615384615641e-02,9.204277396202087402e-01
6.153846153846154188e-02,9.135378599166870117e-01
7.692307692307692735e-02,9.033377766609191895e-01
9.230769230769231282e-02,8.924787640571594238e-01
1.076923076923076983e-01,8.757569789886474609e-01
1.230769230769230838e-01,8.571095466613769531e-01
1.384615384615384692e-01,8.354730606079101562e-01
1.538461538461538547e-01,8.130649924278259277e-01
1.692307692307692402e-01,7.863447070121765137e-01
1.846153846153846256e-01,7.601947784423828125e-01
2.000000000000000111e-01,7.338036298751831055e-01
2.153846153846153966e-01,7.084471583366394043e-01
2.307692307692307820e-01,6.818315386772155762e-01
2.461538461538461675e-01,6.595656871795654297e-01
2.615384615384615530e-01,6.378038525581359863e-01
2.769230769230769384e-01,6.185238957405090332e-01
2.923076923076923239e-01,6.006466746330261230e-01
3.076923076923077094e-01,5.858965516090393066e-01
3.230769230769230949e-01,5.726524591445922852e-01
3.384615384615384803e-01,5.605636239051818848e-01
3.538461538461538658e-01,5.503504276275634766e-01
3.692307692307692513e-01,5.424745082855224609e-01
3.846153846153846367e-01,5.335430502891540527e-01
4.000000000000000222e-01,5.279070734977722168e-01
4.153846153846154077e-01,5.206316113471984863e-01
4.307692307692307931e-01,5.161415934562683105e-01
4.461538461538461786e-01,5.114426612854003906e-01
4.615384615384615641e-01,5.048107504844665527e-01
4.769230769230769496e-01,5.029801726341247559e-01
4.923076923076923350e-01,4.977738261222839355e-01
5.076923076923076650e-01,4.925826787948608398e-01
5.230769230769231060e-01,4.887365698814392090e-01
5.384615384615385469e-01,4.854352176189422607e-01
5.538461538461538769e-01,4.780685603618621826e-01
5.692307692307692069e-01,4.735797941684722900e-01
5.846153846153846478e-01,4.683066904544830322e-01
6.000000000000000888e-01,4.600985050201416016e-01
6.153846153846154188e-01,4.524252414703369141e-01
6.307692307692307487e-01,4.432218372821807861e-01
6.461538461538461897e-01,4.332320392131805420e-01
6.615384615384616307e-01,4.200213253498077393e-01
6.769230769230769607e-01,4.051764905452728271e-01
6.923076923076922906e-01,3.905358910560607910e-01
7.076923076923077316e-01,3.705935776233673096e-01
7.230769230769231726e-01,3.488313853740692139e-01
7.384615384615385025e-01,3.271891772747039795e-01
7.538461538461538325e-01,3.005023002624511719e-01
7.692307692307692735e-01,2.728361189365386963e-01
7.846153846153847145e-01,2.452033013105392456e-01
8.000000000000000444e-01,2.153960168361663818e-01
8.153846153846153744e-01,1.858386546373367310e-01
8.307692307692308153e-01,1.580734401941299438e-01
8.461538461538462563e-01,1.310983151197433472e-01
8.615384615384615863e-01,1.063863039016723633e-01
8.769230769230769162e-01,8.496222645044326782e-02
8.923076923076923572e-01,6.583950668573379517e-02
9.076923076923077982e-01,5.033391341567039490e-02
9.230769230769231282e-01,3.820092231035232544e-02
9.384615384615384581e-01,2.849602326750755310e-02
9.538461538461538991e-01,2.243071049451828003e-02
9.692307692307693401e-01,1.888521388173103333e-02
9.846153846153846700e-01,1.661941967904567719e-02
1.000000000000000000e+00,1.661941967904567719e-02


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,8.239234983921051025e-02
1.538461538461538547e-02,8.239234983921051025e-02
3.076923076923077094e-02,8.546555042266845703e-02
4.615384615384615641e-02,8.675938099622726440e-02
6.153846153846154188e-02,9.179847687482833862e-02
7.692307692307692735e-02,9.767714887857437134e-02
9.230769230769231282e-02,1.093696877360343933e-01
1.076923076923076983e-01,1.166895702481269836e-01
1.230769230769230838e-01,1.315466016530990601e-01
1.384615384615384692e-01,1.485086828470230103e-01
1.538461538461538547e-01,1.641328036785125732e-01
1.692307692307692402e-01,1.845164149999618530e-01
1.846153846153846256e-01,2.061097174882888794e-01
2.000000000000000111e-01,2.270361930131912231e-01
2.153846153846153966e-01,2.489588558673858643e-01
2.307692307692307820e-01,2.709691822528839111e-01
2.461538461538461675e-01,2.910426855087280273e-01
2.615384615384615530e-01,3.091120123863220215e-01
2.769230769230769384e-01,3.258143365383148193e-01
2.923076923076923239e-01,3.395529985427856445e-01
3.076923076923077094e-01,3.496662378311157227e-01
3.230769230769230949e-01,3.569652140140533447e-01
3.384615384615384803e-01,3.609929382801055908e-01
3.538461538461538658e-01,3.632744848728179932e-01
3.692307692307692513e-01,3.583203554153442383e-01
3.846153846153846367e-01,3.544729351997375488e-01
4.000000000000000222e-01,3.460496962070465088e-01
4.153846153846154077e-01,3.334488272666931152e-01
4.307692307692307931e-01,3.183146715164184570e-01
4.461538461538461786e-01,3.022027909755706787e-01
4.615384615384615641e-01,2.809517383575439453e-01
4.769230769230769496e-01,2.591474354267120361e-01
4.923076923076923350e-01,2.372312545776367188e-01
5.076923076923076650e-01,2.109260410070419312e-01
5.230769230769231060e-01,1.885816454887390137e-01
5.384615384615385469e-01,1.641389727592468262e-01
5.538461538461538769e-01,1.408449709415435791e-01
5.692307692307692069e-01,1.211022734642028809e-01
5.846153846153846478e-01,1.007137820124626160e-01
6.000000000000000888e-01,8.482635021209716797e-02
6.153846153846154188e-01,6.983016431331634521e-02
6.307692307692307487e-01,5.765645951032638550e-02
6.461538461538461897e-01,4.695974290370941162e-02
6.615384615384616307e-01,3.911354765295982361e-02
6.769230769230769607e-01,3.161851689219474792e-02
6.923076923076922906e-01,2.634784206748008728e-02
7.076923076923077316e-01,2.172705531120300293e-02
7.230769230769231726e-01,1.853920519351959229e-02
7.384615384615385025e-01,1.523114647716283798e-02
7.538461538461538325e-01,1.324776280671358109e-02
7.692307692307692735e-01,1.151925884187221527e-02
7.846153846153847145e-01,9.961363859474658966e-03
8.000000000000000444e-01,8.680416271090507507e-03
8.153846153846153744e-01,7.961893454194068909e-03
8.307692307692308153e-01,7.117734756320714951e-03
8.461538461538462563e-01,6.342262495309114456e-03
8.615384615384615863e-01,5.969460587948560715e-03
8.769230769230769162e-01,5.452609155327081680e-03
8.923076923076923572e-01,5.133704282343387604e-03
9.076923076923077982e-01,4.728214349597692490e-03
9.230769230769231282e-01,4.521801136434078217e-03
9.384615384615384581e-01,4.373891744762659073e-03
9.538461538461538991e-01,4.105456173419952393e-03
9.692307692307693401e-01,4.009904805570840836e-03
9.846153846153846700e-01,3.987408243119716644e-03
1.000000000000000000e+00,3.987408243119716644e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,9.984987974166870117e-01
1.538461538461538547e-02,9.984987974166870117e-01
3.076923076923077094e-02,9.975107908248901367e-01
4.615384615384615641e-02,9.962006211280822754e-01
6.153846153846154188e-02,9.949975013732910156e-01
7.692307692307692735e-02,9.937327504158020020e-01
9.230769230769231282e-02,9.927996397018432617e-01
1.076923076923076983e-01,9.916931986808776855e-01
1.230769230769230838e-01,9.903123378753662109e-01
1.384615384615384692e-01,9.890314936637878418e-01
1.538461538461538547e-01,9.883019328117370605e-01
1.692307692307692402e-01,9.863271713256835938e-01
1.846153846153846256e-01,9.851614236831665039e-01
2.000000000000000111e-01,9.832716584205627441e-01
2.153846153846153966e-01,9.821168780326843262e-01
2.307692307692307820e-01,9.793694615364074707e-01
2.461538461538461675e-01,9.767782688140869141e-01
2.615384615384615530e-01,9.754431247711181641e-01
2.769230769230769384e-01,9.704322814941406250e-01
2.923076923076923239e-01,9.666305184364318848e-01
3.076923076923077094e-01,9.632203578948974609e-01
3.230769230769230949e-01,9.548391103744506836e-01
3.384615384615384803e-01,9.494422674179077148e-01
3.538461538461538658e-01,9.390463232994079590e-01
3.692307692307692513e-01,9.293219447135925293e-01
3.846153846153846367e-01,9.152230024337768555e-01
4.000000000000000222e-01,9.015375971794128418e-01
4.153846153846154077e-01,8.816477656364440918e-01
4.307692307692307931e-01,8.639187812805175781e-01
4.461538461538461786e-01,8.398267626762390137e-01
4.615384615384615641e-01,8.150439858436584473e-01
4.769230769230769496e-01,7.901380658149719238e-01
4.923076923076923350e-01,7.616028785705566406e-01
5.076923076923076650e-01,7.338036298751831055e-01
5.230769230769231060e-01,7.049623727798461914e-01
5.384615384615385469e-01,6.783302426338195801e-01
5.538461538461538769e-01,6.498006582260131836e-01
5.692307692307692069e-01,6.241195201873779297e-01
5.846153846153846478e-01,5.976509451866149902e-01
6.000000000000000888e-01,5.757939815521240234e-01
6.153846153846154188e-01,5.479556322097778320e-01
6.307692307692307487e-01,5.287749767303466797e-01
6.461538461538461897e-01,5.015556216239929199e-01
6.615384615384616307e-01,4.811160862445831299e-01
6.769230769230769607e-01,4.547701179981231689e-01
6.923076923076922906e-01,4.309938848018646240e-01
7.076923076923077316e-01,4.024714231491088867e-01
7.230769230769231726e-01,3.775857985019683838e-01
7.384615384615385025e-01,3.465092182159423828e-01
7.538461538461538325e-01,3.169459700584411621e-01
7.692307692307692735e-01,2.892183661460876465e-01
7.846153846153847145e-01,2.554039359092712402e-01
8.000000000000000444e-01,2.270361930131912231e-01
8.153846153846153744e-01,2.002487480640411377e-01
8.307692307692308153e-01,1.704206615686416626e-01
8.461538461538462563e-01,1.459203809499740601e-01
8.615384615384615863e-01,1.239284723997116089e-01
8.769230769230769162e-01,1.027617901563644409e-01
8.923076923076923572e-01,8.141478151082992554e-02
9.076923076923077982e-01,7.033059746026992798e-02
9.230769230769231282e-01,5.020942911505699158e-02
9.384615384615384581e-01,4.126238450407981873e-02
9.538461538461538991e-01,2.800549753010272980e-02
9.692307692307693401e-01,1.884102635085582733e-02
9.846153846153846700e-01,8.687229827046394348e-03
1.000000000000000000e+00,8.687229827046394348e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,9.924198985099792480e-01
1.538461538461538547e-02,9.924198985099792480e-01
3.076923076923077094e-02,9.813590645790100098e-01
4.615384615384615641e-02,9.690842032432556152e-01
6.153846153846154188e-02,9.574221968650817871e-01
7.692307692307692735e-02,9.433414340019226074e-01
9.230769230769231282e-02,9.264934659004211426e-01
1.076923076923076983e-01,9.087215662002563477e-01
1.230769230769230838e-01,8.870278596878051758e-01
1.384615384615384692e-01,8.664267659187316895e-01
1.538461538461538547e-01,8.403960466384887695e-01
1.692307692307692402e-01,8.135882019996643066e-01
1.846153846153846256e-01,7.904411554336547852e-01
2.000000000000000111e-01,7.607401609420776367e-01
2.153846153846153966e-01,7.336992025375366211e-01
2.307692307692307820e-01,7.113909721374511719e-01
2.461538461538461675e-01,6.848607659339904785e-01
2.615384615384615530e-01,6.632002592086791992e-01
2.769230769230769384e-01,6.423709392547607422e-01
2.923076923076923239e-01,6.254972815513610840e-01
3.076923076923077094e-01,6.071307063102722168e-01
3.230769230769230949e-01,5.929875373840332031e-01
3.384615384615384803e-01,5.803892612457275391e-01
3.538461538461538658e-01,5.689768791198730469e-01
3.692307692307692513e-01,5.569570660591125488e-01
3.846153846153846367e-01,5.490940213203430176e-01
4.000000000000000222e-01,5.406297445297241211e-01
4.153846153846154077e-01,5.315016508102416992e-01
4.307692307692307931e-01,5.254986882209777832e-01
4.461538461538461786e-01,5.190325379371643066e-01
4.615384615384615641e-01,5.110669136047363281e-01
4.769230769230769496e-01,5.062835216522216797e-01
4.923076923076923350e-01,4.996498823165893555e-01
5.076923076923076650e-01,4.925826787948608398e-01
5.230769230769231060e-01,4.887912571430206299e-01
5.384615384615385469e-01,4.790991246700286865e-01
5.538461538461538769e-01,4.752201437950134277e-01
5.692307692307692069e-01,4.667403101921081543e-01
5.846153846153846478e-01,4.598025977611541748e-01
6.000000000000000888e-01,4.497694671154022217e-01
6.153846153846154188e-01,4.433685243129730225e-01
6.307692307692307487e-01,4.302793443202972412e-01
6.461538461538461897e-01,4.202193915843963623e-01
6.615384615384616307e-01,4.062424004077911377e-01
6.769230769230769607e-01,3.927784860134124756e-01
6.923076923076922906e-01,3.755528032779693604e-01
7.076923076923077316e-01,3.560203909873962402e-01
7.230769230769231726e-01,3.379106223583221436e-01
7.384615384615385025e-01,3.148486912250518799e-01
7.538461538461538325e-01,2.888934016227722168e-01
7.692307692307692735e-01,2.662715315818786621e-01
7.846153846153847145e-01,2.393928766250610352e-01
8.000000000000000444e-01,2.109260410070419312e-01
8.153846153846153744e-01,1.858596354722976685e-01
8.307692307692308153e-01,1.610543131828308105e-01
8.461538461538462563e-01,1.351098269224166870e-01
8.615384615384615863e-01,1.133024021983146667e-01
8.769230769230769162e-01,9.395999461412429810e-02
8.923076923076923572e-01,7.502312213182449341e-02
9.076923076923077982e-01,5.903269350528717041e-02
9.230769230769231282e-01,4.630855470895767212e-02
9.384615384615384581e-01,3.401068598031997681e-02
9.538461538461538991e-01,2.391489595174789429e-02
9.692307692307693401e-01,1.508863456547260284e-02
9.846153846153846700e-01,7.405004464089870453e-03
1.000000000000000000e+00,7.405004464089870453e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,9.908582568168640137e-01
1.538461538461538547e-02,9.908582568168640137e-01
3.076923076923077094e-02,9.788036942481994629e-01
4.615384615384615641e-02,9.685182571411132812e-01
6.153846153846154188e-02,9.559143185615539551e-01
7.692307692307692735e-02,9.438692927360534668e-01
9.230769230769231282e-02,9.263781309127807617e-01
1.076923076923076983e-01,9.098752737045288086e-01
1.230769230769230838e-01,8.924401402473449707e-01
1.384615384615384692e-01,8.684431910514831543e-01
1.538461538461538547e-01,8.448176980018615723e-01
1.692307692307692402e-01,8.201311230659484863e-01
1.846153846153846256e-01,7.913083434104919434e-01
2.000000000000000111e-01,7.602468729019165039e-01
2.153846153846153966e-01,7.320013046264648438e-01
2.307692307692307820e-01,6.996284723281860352e-01
2.461538461538461675e-01,6.683357357978820801e-01
2.615384615384615530e-01,6.388890743255615234e-01
2.769230769230769384e-01,6.096133589744567871e-01
2.923076923076923239e-01,5.803291201591491699e-01
3.076923076923077094e-01,5.556637644767761230e-01
3.230769230769230949e-01,5.271046757698059082e-01
3.384615384615384803e-01,5.048646330833435059e-01
3.538461538461538658e-01,4.795942008495330811e-01
3.692307692307692513e-01,4.550313353538513184e-01
3.846153846153846367e-01,4.314572215080261230e-01
4.000000000000000222e-01,4.077763259410858154e-01
4.153846153846154077e-01,3.800231516361236572e-01
4.307692307692307931e-01,3.561798930168151855e-01
4.461538461538461786e-01,3.276257514953613281e-01
4.615384615384615641e-01,3.007588386535644531e-01
4.769230769230769496e-01,2.718955874443054199e-01
4.923076923076923350e-01,2.433867901563644409e-01
5.076923076923076650e-01,2.153960168361663818e-01
5.230769230769231060e-01,1.876862645149230957e-01
5.384615384615385469e-01,1.627795994281768799e-01
5.538461538461538769e-01,1.367385536432266235e-01
5.692307692307692069e-01,1.179549917578697205e-01
5.846153846153846478e-01,9.513513743877410889e-02
6.000000000000000888e-01,8.172095566987991333e-02
6.153846153846154188e-01,6.478680670261383057e-02
6.307692307692307487e-01,5.486946925520896912e-02
6.461538461538461897e-01,4.363344237208366394e-02
6.615384615384616307e-01,3.679083660244941711e-02
6.769230769230769607e-01,2.953458577394485474e-02
6.923076923076922906e-01,2.520683966577053070e-02
7.076923076923077316e-01,2.050234004855155945e-02
7.230769230769231726e-01,1.788565702736377716e-02
7.384615384615385025e-01,1.480760984122753143e-02
7.538461538461538325e-01,1.312281470745801926e-02
7.692307692307692735e-01,1.123082730919122696e-02
7.846153846153847145e-01,9.987864643335342407e-03
8.000000000000000444e-01,8.680416271090507507e-03
8.153846153846153744e-01,7.860550656914710999e-03
8.307692307692308153e-01,6.875297054648399353e-03
8.461538461538462563e-01,6.139380857348442078e-03
8.615384615384615863e-01,5.438666325062513351e-03
8.769230769230769162e-01,4.881726112216711044e-03
8.923076923076923572e-01,4.087629262357950211e-03
9.076923076923077982e-01,3.724660724401473999e-03
9.230769230769231282e-01,2.919739577919244766e-03
9.384615384615384581e-01,2.584550064057111740e-03
9.538461538461538991e-01,1.783121144399046898e-03
9.692307692307693401e-01,1.308848732151091099e-03
9.846153846153846700e-01,6.411948124878108501e-04
1.000000000000000000e+00,6.411948124878108501e-04


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/args.json <==
{
    "json_file": "./args.json",
    "output_size": 64,
    "batch_size": 1,
    "epochs": 100000,
    "viscid": false,
    "proj_opt": true,
    "pdetype": "linear_poisson",
    "gen_steps": 2,
    "proj_steps": 5,
    "ktype": "fdm",
    "l1_coeff": 0.0,
    "l2_coeff": 1.0,
    "stencil_len": 3,
    "nu_case": "harmonic",
    "n_sum_nu": 4,
    "n_sum_sol": 3,
    "var_coeff": false,
    "log_K": true,
    "KL_sum": true,
    "eta_x": 0.5,
    "eta_y": 0.5,
    "eta_z": 0.5,
    "manufactured_sol": 0,
    "exact_sol_type": "cos",
    "file_write_freq": 10,
    "poisson_alpha1": 0.0,
    "poisson_alpha2": 0.5,
    "ltr_neumann_cf": 0.0,
    "ltr_c1": 0.0,
    "ltr_c2": 0.0,
    "nsd": 2,
    "d2_calc_type": 0,
    "n_samples_1d": 16,
    "sampling_method": "random",
    "n_samples": 500,
    "sobol_sequence_file": "/work/baskarg/bkhara/pde_sampler/random_coefficient_samples/sobol.npy",
    "loss_calc_type": "fem",
    "learning_rate": 1e-05,
    "boundary_opt": 0,
    "fem_basis_deg": 1,
    "ngp_1d": 2,
    "optimize_single_problem": 1,
    "single_problem_coeff_file": "./coefficients.txt",
    "nl_poisson": false,
    "resmin": false,
    "reaction_coeff_kappa": 50.0,
    "Pe_global": 40.0,
    "model_dir": "/work/baskarg/bkhara/pde_sampler/test-0",
    "gpu": 0,
    "ndof": 1,
    "log_dir": "/work/baskarg/bkhara/pde_sampler/test-0/res_64/version_0"
}

==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/run-version_0-tag-PDE_loss.csv <==
Wall time,Step,Value
1608538811.5962145,49,427.6812438964844
1608538812.0733736,99,316.7913513183594
1608538812.5499697,149,271.8503723144531
1608538813.0227854,199,231.75076293945312
1608538813.4975252,249,207.7780303955078
1608538813.970154,299,188.9218292236328
1608538814.446446,349,168.8329620361328
1608538814.9225223,399,154.15045166015625
1608538815.4013586,449,139.88645935058594
1608538815.8739605,499,138.52401733398438
1608538816.826275,549,96.7857437133789
1608538817.2920952,599,86.260986328125
1608538817.7651863,649,78.35248565673828
1608538818.2310827,699,71.99716186523438
1608538818.699382,749,66.83866882324219
1608538819.1660564,799,62.627655029296875
1608538819.635617,849,59.01329803466797
1608538820.1012785,899,55.884490966796875
1608538820.5730114,949,53.151878356933594
1608538821.0429642,999,50.74802017211914
1608538822.051309,1049,48.58452606201172
1608538822.517506,1099,46.61811828613281
1608538822.9873853,1149,44.79810333251953
1608538823.453819,1199,43.104652404785156
1608538823.9292424,1249,41.5567741394043
1608538824.399015,1299,40.11381149291992
1608538824.8700604,1349,38.75019073486328
1608538825.3363278,1399,37.46501159667969
1608538825.805969,1449,36.265052795410156
1608538826.272513,1499,35.13356018066406
1608538827.210895,1549,34.04667663574219
1608538827.6775415,1599,33.00838851928711
1608538828.1472323,1649,32.00794219970703
1608538828.6143882,1699,31.03976821899414
1608538829.0850618,1749,30.10866928100586
1608538829.5506456,1799,29.20718765258789
1608538830.024207,1849,28.33653450012207
1608538830.490783,1899,27.49899673461914
1608538830.9608836,1949,26.68503189086914
1608538831.4277108,1999,25.901281356811523
1608538832.3612046,2049,25.12978744506836
1608538832.8270874,2099,24.368640899658203
1608538833.2997577,2149,23.668983459472656
1608538833.76676,2199,23.014408111572266
1608538834.2371154,2249,22.396854400634766
1608538834.704146,2299,21.815343856811523
1608538835.1750925,2349,21.268280029296875
1608538835.642993,2399,20.734148025512695
1608538836.1203566,2449,20.214038848876953
1608538836.5863945,2499,19.704078674316406
1608538837.6124368,2549,19.204456329345703
1608538838.080556,2599,18.727130889892578
1608538838.5525453,2649,18.264923095703125
1608538839.019171,2699,17.788005828857422
1608538839.4937406,2749,17.310386657714844
1608538839.9612107,2799,16.85832977294922
1608538840.4334881,2849,16.43255615234375
1608538840.9006119,2899,16.029895782470703
1608538841.3711808,2949,15.649234771728516
1608538841.8380783,2999,15.285565376281738
1608538842.7741454,3049,14.93303108215332
1608538843.2406597,3099,14.587669372558594
1608538843.712261,3149,14.242936134338379
1608538844.1782985,3199,13.913264274597168
1608538844.6485238,3249,13.586393356323242
1608538845.1195588,3299,13.261592864990234
1608538845.5893517,3349,12.954352378845215
1608538846.0558083,3399,12.656254768371582
1608538846.5271034,3449,12.344005584716797
1608538846.9932003,3499,12.054023742675781
1608538847.997204,3549,11.769344329833984
1608538848.469889,3599,11.479862213134766
1608538848.9419115,3649,11.20750904083252
1608538849.4091249,3699,10.949567794799805
1608538849.8801293,3749,10.699300765991211
1608538850.3482368,3799,10.457986831665039
1608538850.8204236,3849,10.223388671875
1608538851.2908692,3899,9.993846893310547
1608538851.7619793,3949,9.77647590637207
1608538852.230079,3999,9.565476417541504
1608538853.1638436,4049,9.36063003540039
1608538853.6296458,4099,9.159374237060547
1608538854.1018655,4149,8.952567100524902
1608538854.5736146,4199,8.751863479614258
1608538855.043098,4249,8.562179565429688
1608538855.5081413,4299,8.379616737365723
1608538855.9781005,4349,8.203697204589844
1608538856.4447162,4399,8.030705451965332
1608538856.917357,4449,7.863617897033691
1608538857.3838768,4499,7.690685272216797
1608538858.317816,4549,7.511341094970703
1608538858.78392,4599,7.332714557647705
1608538859.2531543,4649,7.156566619873047
1608538859.718636,4699,6.988799095153809
1608538860.1884537,4749,6.82619571685791
1608538860.6581686,4799,6.66994571685791
1608538861.1318235,4849,6.520244598388672
1608538861.598509,4899,6.373963356018066
1608538862.0672762,4949,6.225321292877197
1608538862.5325491,4999,6.070298194885254
1608538863.5578823,5049,5.924182891845703
1608538864.0238657,5099,5.7806196212768555
1608538864.4947028,5149,5.641956329345703
1608538864.9618757,5199,5.508298397064209
1608538865.433564,5249,5.378457069396973
1608538865.900479,5299,5.247265815734863
1608538866.3714972,5349,5.122110366821289
1608538866.8417177,5399,4.995762348175049
1608538867.3117805,5449,4.8689398765563965
1608538867.7825317,5499,4.740732192993164
1608538868.7123117,5549,4.618734359741211
1608538869.1761782,5599,4.502987861633301
1608538869.648796,5649,4.386713981628418
1608538870.1134055,5699,4.274322509765625
1608538870.5817864,5749,4.167496681213379
1608538871.045224,5799,4.060463905334473
1608538871.515698,5849,3.9609923362731934
1608538871.980164,5899,3.865355968475342
1608538872.4511383,5949,3.7735233306884766
1608538872.9189816,5999,3.687124729156494
1608538873.9209504,6049,3.602205753326416
1608538874.387174,6099,3.520416259765625
1608538874.8568416,6149,3.4421603679656982
1608538875.323576,6199,3.3668980598449707
1608538875.7982123,6249,3.295469284057617
1608538876.2637463,6299,3.225733518600464
1608538876.7335758,6349,3.157972812652588
1608538877.198693,6399,3.0923147201538086
1608538877.6744037,6449,3.0299906730651855
1608538878.1378284,6499,2.9695961475372314
1608538879.0669315,6549,2.9116463661193848
1608538879.529051,6599,2.8555750846862793
1608538879.99469,6649,2.8013453483581543
1608538880.45736,6699,2.7492775917053223
1608538880.924578,6749,2.698946952819824
1608538881.3882804,6799,2.6498985290527344
1608538881.8596613,6849,2.602180004119873
1608538882.3221216,6899,2.5550875663757324
1608538882.7894833,6949,2.509045124053955
1608538883.252781,6999,2.4638357162475586
1608538884.1786203,7049,2.4194393157958984
1608538884.6459322,7099,2.3757338523864746
1608538885.1163685,7149,2.33355450630188
1608538885.5795622,7199,2.292001247406006
1608538886.0464954,7249,2.2487401962280273
1608538886.5099208,7299,2.2069807052612305
1608538886.9776926,7349,2.16709566116333
1608538887.4422712,7399,2.1282854080200195
1608538887.9165916,7449,2.0905914306640625
1608538888.3784142,7499,2.0533313751220703
1608538889.3787286,7549,2.0172476768493652
1608538889.8410707,7599,1.9824550151824951
1608538890.3094172,7649,1.9492084980010986
1608538890.7761338,7699,1.9171619415283203
1608538891.2431827,7749,1.8857334852218628
1608538891.705613,7799,1.8553383350372314
1608538892.1735458,7849,1.8256504535675049
1608538892.6371703,7899,1.7960139513015747
1608538893.103643,7949,1.7668579816818237
1608538893.5658119,7999,1.7380907535552979
1608538894.4926825,8049,1.7098722457885742
1608538894.954216,8099,1.6816959381103516
1608538895.4206533,8149,1.653404951095581
1608538895.8829327,8199,1.6258325576782227
1608538896.3507338,8249,1.5986863374710083
1608538896.8169646,8299,1.5723252296447754
1608538897.2842693,8349,1.5466861724853516
1608538897.7457962,8399,1.5217077732086182
1608538898.212772,8449,1.4970178604125977
1608538898.6783123,8499,1.4733034372329712
1608538899.6867936,8549,1.4495829343795776
1608538900.153881,8599,1.4259560108184814
1608538900.6217327,8649,1.4026808738708496
1608538901.0846612,8699,1.3800208568572998
1608538901.552409,8749,1.3573294878005981
1608538902.015843,8799,1.334104061126709
1608538902.483976,8849,1.3114757537841797
1608538902.9498918,8899,1.2897803783416748
1608538903.4170215,8949,1.268858551979065
1608538903.8791475,8999,1.24842369556427
1608538904.8020184,9049,1.2287787199020386
1608538905.2654746,9099,1.2094011306762695
1608538905.7324579,9149,1.1905958652496338
1608538906.1978471,9199,1.1713812351226807
1608538906.664522,9249,1.1520378589630127
1608538907.1272566,9299,1.133570671081543
1608538907.5959728,9349,1.1156063079833984
1608538908.0580053,9399,1.0973923206329346
1608538908.5239756,9449,1.0798852443695068
1608538908.9888923,9499,1.0628185272216797
1608538909.9127622,9549,1.0459893941879272
1608538910.3746061,9599,1.0295825004577637
1608538910.8416398,9649,1.0136468410491943
1608538911.3037047,9699,0.9979095458984375
1608538911.7706053,9749,0.9827293157577515
1608538912.2363057,9799,0.9678012132644653
1608538912.7037232,9849,0.9532192945480347
1608538913.1652179,9899,0.9388240575790405
1608538913.6311288,9949,0.9245457649230957
1608538914.0935252,9999,0.9105652570724487
1608538915.0976214,10049,0.8967270851135254
1608538915.562346,10099,0.8837187886238098
1608538916.0290182,10149,0.8704413771629333
1608538916.4900181,10199,0.8573695421218872
1608538916.956002,10249,0.8443533778190613
1608538917.4183137,10299,0.8317245244979858
1608538917.8876395,10349,0.8194007873535156
1608538918.35263,10399,0.8073058128356934
1608538918.8204176,10449,0.7952690720558167
1608538919.28301,10499,0.7834635972976685
1608538920.20847,10549,0.7717074155807495
1608538920.6714158,10599,0.7601742744445801
1608538921.1379685,10649,0.749130368232727
1608538921.6061504,10699,0.738088846206665
1608538922.073282,10749,0.7272719144821167
1608538922.5352395,10799,0.716727077960968
1608538923.0018559,10849,0.7062350511550903
1608538923.463792,10899,0.696074903011322
1608538923.930078,10949,0.6863976716995239
1608538924.3952754,10999,0.6766567230224609
1608538925.3891473,11049,0.6673571467399597
1608538925.8515627,11099,0.6583330631256104
1608538926.3201668,11149,0.6497081518173218
1608538926.7817829,11199,0.6408841609954834
1608538927.2534342,11249,0.6319288015365601
1608538927.7171495,11299,0.6232764720916748
1608538928.1848645,11349,0.6145910620689392
1608538928.647295,11399,0.6060559153556824
1608538929.1148016,11449,0.5976176261901855
1608538929.5773864,11499,0.5896366834640503
1608538930.5055764,11549,0.5817674398422241
1608538930.968116,11599,0.5740927457809448
1608538931.4348867,11649,0.5663486123085022
1608538931.8972113,11699,0.5588498115539551
1608538932.3657002,11749,0.5516406297683716
1608538932.8269434,11799,0.54433274269104
1608538933.2972362,11849,0.5370781421661377
1608538933.7587912,11899,0.5302392244338989
1608538934.2249753,11949,0.5235698223114014
1608538934.6862466,11999,0.5171805620193481
1608538935.6092067,12049,0.5105050802230835
1608538936.0703607,12099,0.5039501190185547
1608538936.5415454,12149,0.4977375864982605
1608538937.0032887,12199,0.49167904257774353
1608538937.4699364,12249,0.48553645610809326
1608538937.931597,12299,0.47939005494117737
1608538938.3985193,12349,0.4735443890094757
1608538938.8601735,12399,0.46779245138168335
1608538939.331007,12449,0.4620809555053711
1608538939.7929335,12499,0.45669397711753845
1608538940.7944877,12549,0.4514591097831726
1608538941.2570913,12599,0.4462275505065918
1608538941.7249408,12649,0.4412326216697693
1608538942.1883185,12699,0.4363078474998474
1608538942.6595194,12749,0.4315698742866516
1608538943.1226914,12799,0.4268777668476105
1608538943.5916615,12849,0.4222652316093445
1608538944.054397,12899,0.41776126623153687
1608538944.523064,12949,0.4133286476135254
1608538944.987167,12999,0.4088834822177887
1608538945.9138741,13049,0.40459805727005005
1608538946.3756337,13099,0.40058574080467224
1608538946.8434405,13149,0.39658084511756897
1608538947.3064659,13199,0.3924877345561981
1608538947.7722201,13249,0.3886437714099884
1608538948.234248,13299,0.38497763872146606
1608538948.7061062,13349,0.38127830624580383
1608538949.168054,13399,0.37765562534332275
1608538949.6351278,13449,0.3739505112171173
1608538950.0978591,13499,0.37034690380096436
1608538951.0934367,13549,0.36690279841423035
1608538951.5597138,13599,0.3633464574813843
1608538952.0277772,13649,0.36004558205604553
1608538952.4932895,13699,0.35688516497612
1608538952.96148,13749,0.3535594046115875
1608538953.4254348,13799,0.350127637386322
1608538953.892115,13849,0.34682899713516235
1608538954.3538928,13899,0.3436923921108246
1608538954.8258784,13949,0.34040743112564087
1608538955.2876008,13999,0.3372398912906647
1608538956.2162695,14049,0.334328830242157
1608538956.6778624,14099,0.3314831554889679
1608538957.1450899,14149,0.3287181854248047
1608538957.611706,14199,0.3260457217693329
1608538958.0800004,14249,0.32335835695266724
1608538958.5421631,14299,0.3208160698413849
1608538959.0082626,14349,0.318261057138443
1608538959.4710681,14399,0.31578701734542847
1608538959.9385977,14449,0.31332093477249146
1608538960.401413,14499,0.310989648103714
1608538961.3286822,14549,0.30875399708747864
1608538961.7910762,14599,0.30656009912490845
1608538962.2580466,14649,0.3044026792049408
1608538962.7205732,14699,0.30227065086364746
1608538963.1874018,14749,0.3002528250217438
1608538963.6535604,14799,0.29823264479637146
1608538964.1212506,14849,0.296299010515213
1608538964.583862,14899,0.294391930103302
1608538965.0511515,14949,0.29255789518356323
1608538965.5148485,14999,0.29058656096458435
1608538966.5309281,15049,0.28883036971092224
1608538966.9942853,15099,0.28775572776794434
1608538967.4629657,15149,0.2853182852268219
1608538967.9264586,15199,0.28368955850601196
1608538968.3934186,15249,0.28221291303634644
1608538968.8559406,15299,0.2804715633392334
1608538969.3244104,15349,0.2787535488605499
1608538969.7904348,15399,0.2771308422088623
1608538970.2587957,15449,0.2756267189979553
1608538970.7212212,15499,0.2742619514465332
1608538971.6446164,15549,0.27264195680618286
1608538972.1078126,15599,0.2712423503398895
1608538972.5805979,15649,0.2701067328453064
1608538973.0428886,15699,0.2684655785560608
1608538973.5097413,15749,0.2671646475791931
1608538973.9719608,15799,0.2659214735031128
1608538974.4402862,15849,0.26463568210601807
1608538974.9016497,15899,0.26346731185913086
1608538975.3676329,15949,0.2624160051345825
1608538975.8340995,15999,0.2610851228237152
1608538976.8294015,16049,0.2599939703941345
1608538977.2919567,16099,0.2589626908302307
1608538977.7608147,16149,0.2578244209289551
1608538978.2245057,16199,0.25690972805023193
1608538978.6924756,16249,0.25575223565101624
1608538979.1603506,16299,0.2547290325164795
1608538979.6278436,16349,0.25394052267074585
1608538980.0906641,16399,0.25296294689178467
1608538980.5584993,16449,0.2518714666366577
1608538981.0224378,16499,0.2509920001029968
1608538981.950264,16549,0.25008508563041687
1608538982.4133112,16599,0.24905455112457275
1608538982.881435,16649,0.24814525246620178
1608538983.3430328,16699,0.24733611941337585
1608538983.8112319,16749,0.24644988775253296
1608538984.2738354,16799,0.24576951563358307
1608538984.7397745,16849,0.24480432271957397
1608538985.2047074,16899,0.24396632611751556
1608538985.6738482,16949,0.2431304156780243
1608538986.1368535,16999,0.24241678416728973
1608538987.0620584,17049,0.2416950762271881
1608538987.5258443,17099,0.24117723107337952
1608538987.9975953,17149,0.24034418165683746
1608538988.4594772,17199,0.23962494730949402
1608538988.9287112,17249,0.2389150857925415
1608538989.3917732,17299,0.2381126880645752
1608538989.8598073,17349,0.2374703586101532
1608538990.3221164,17399,0.23694798350334167
1608538990.7899287,17449,0.23613116145133972
1608538991.2554371,17499,0.2356109321117401
1608538992.2618356,17549,0.23501117527484894
1608538992.7243629,17599,0.23436826467514038
1608538993.1934092,17649,0.23366115987300873
1608538993.656089,17699,0.23314225673675537
1608538994.1293116,17749,0.23241491615772247
1608538994.5936651,17799,0.23180356621742249
1608538995.0614314,17849,0.2312876582145691
1608538995.524904,17899,0.2309759110212326
1608538995.9931462,17949,0.23019105195999146
1608538996.456599,17999,0.22964216768741608
1608538997.3825877,18049,0.22904613614082336
1608538997.8446887,18099,0.2285608947277069
1608538998.3129973,18149,0.2280482053756714
1608538998.7748687,18199,0.22755078971385956
1608538999.2421546,18249,0.22706474363803864
1608538999.7044797,18299,0.22653986513614655
1608539000.1761224,18349,0.22614970803260803
1608539000.638771,18399,0.22565880417823792
1608539001.107516,18449,0.22524096071720123
1608539001.5704312,18499,0.2248450219631195
1608539002.567682,18549,0.22438690066337585
1608539003.0354784,18599,0.22402572631835938
1608539003.504823,18649,0.22384792566299438
1608539003.9689512,18699,0.2232712209224701
1608539004.4381359,18749,0.22300617396831512
1608539004.9017096,18799,0.22264009714126587
1608539005.371254,18849,0.22226637601852417
1608539005.8347714,18899,0.22188258171081543
1608539006.3085923,18949,0.2216520756483078
1608539006.7724683,18999,0.22126251459121704
1608539007.6956043,19049,0.2209431529045105
1608539008.157592,19099,0.22064346075057983
1608539008.6267462,19149,0.22042346000671387
1608539009.089155,19199,0.21997322142124176
1608539009.56114,19249,0.2198251336812973
1608539010.0243864,19299,0.21949273347854614
1608539010.4936435,19349,0.21908092498779297
1608539010.9557545,19399,0.21897366642951965
1608539011.4234774,19449,0.21893765032291412
1608539011.88612,19499,0.21829475462436676
1608539012.8118486,19549,0.21812096238136292
1608539013.2738423,19599,0.21776767075061798
1608539013.7430596,19649,0.21791812777519226
1608539014.2053893,19699,0.21732103824615479
1608539014.6744118,19749,0.21718910336494446
1608539015.137543,19799,0.21708691120147705
1608539015.6096656,19849,0.21671810746192932
1608539016.0728261,19899,0.21663720905780792
1608539016.5420432,19949,0.21632394194602966
1608539017.0049644,19999,0.2161797285079956
1608539018.0072155,20049,0.21608880162239075
1608539018.47455,20099,0.21588578820228577
1608539018.9432895,20149,0.2158699482679367
1608539019.4060967,20199,0.21551169455051422
1608539019.8747149,20249,0.21546703577041626
1608539020.338981,20299,0.21523123979568481
1608539020.813101,20349,0.2151149958372116
1608539021.2771082,20399,0.21503916382789612
1608539021.7505128,20449,0.21484830975532532
1608539022.213998,20499,0.2148081213235855
1608539023.1462219,20549,0.21461133658885956
1608539023.6083436,20599,0.21460291743278503
1608539024.0770237,20649,0.21440817415714264
1608539024.5437663,20699,0.21438878774642944
1608539025.012914,20749,0.21420548856258392
1608539025.4771416,20799,0.21406130492687225
1608539025.9464304,20849,0.21450436115264893
1608539026.4091349,20899,0.21386978030204773
1608539026.8765886,20949,0.21384821832180023
1608539027.3394449,20999,0.21376177668571472
1608539028.3554134,21049,0.21362155675888062
1608539028.8196385,21099,0.21355758607387543
1608539029.290299,21149,0.21352750062942505
1608539029.7541676,21199,0.21344879269599915
1608539030.2239704,21249,0.21337628364562988
1608539030.6913767,21299,0.21334987878799438
1608539031.1611478,21349,0.2132166475057602
1608539031.6252306,21399,0.21328580379486084
1608539032.0954528,21449,0.21309277415275574
1608539032.5590096,21499,0.2131052017211914
1608539033.488138,21549,0.2129661738872528
1608539033.95,21599,0.2130126953125
1608539034.4196181,21649,0.21297743916511536
1608539034.8819366,21699,0.2128206491470337
1608539035.35066,21749,0.21278679370880127
1608539035.8134873,21799,0.21277812123298645
1608539036.2830262,21849,0.2127310037612915
1608539036.7511182,21899,0.2127121239900589
1608539037.2209263,21949,0.21286682784557343
1608539037.6825478,21999,0.2125847339630127
1608539038.605244,22049,0.2125876247882843
1608539039.067718,22099,0.21254390478134155
1608539039.5363271,22149,0.21252159774303436
1608539040.0019343,22199,0.21270805597305298
1608539040.471296,22249,0.21242883801460266
1608539040.9344015,22299,0.21239396929740906
1608539041.4048145,22349,0.21249744296073914
1608539041.8691926,22399,0.2124434858560562
1608539042.339492,22449,0.21238306164741516
1608539042.8066883,22499,0.21244680881500244
1608539043.8103797,22549,0.21227246522903442
1608539044.2736557,22599,0.21237945556640625
1608539044.7437317,22649,0.21228107810020447
1608539045.2063086,22699,0.21224680542945862
1608539045.6765606,22749,0.21231703460216522
1608539046.1434221,22799,0.21243879199028015
1608539046.6124573,22849,0.212161585688591
1608539047.0764153,22899,0.21238204836845398
1608539047.5463147,22949,0.21212682127952576
1608539048.0088348,22999,0.21211814880371094
1608539048.936789,23049,0.21228808164596558
1608539049.3991065,23099,0.21209192276000977
1608539049.868896,23149,0.21211636066436768
1608539050.3321924,23199,0.21208015084266663
1608539050.8015914,23249,0.21244460344314575
1608539051.2646499,23299,0.21204476058483124
1608539051.7348783,23349,0.2120637595653534
1608539052.202539,23399,0.21205195784568787
1608539052.672784,23449,0.21208876371383667
1608539053.1373482,23499,0.21205025911331177
1608539054.1334367,23549,0.21200327575206757
1608539054.5972629,23599,0.2121720314025879
1608539055.0707521,23649,0.21197344362735748
1608539055.5360138,23699,0.2120184600353241
1608539056.0074096,23749,0.21195757389068604
1608539056.472805,23799,0.21200069785118103
1608539056.943081,23849,0.21193549036979675
1608539057.4064555,23899,0.212263822555542
1608539057.8801394,23949,0.21192359924316406
1608539058.4447958,23999,0.21192869544029236
1608539059.5180032,24049,0.2119583934545517
1608539059.9896743,24099,0.21195165812969208
1608539060.4676993,24149,0.21191993355751038
1608539060.9454587,24199,0.21190930902957916
1608539061.4351869,24249,0.2121313214302063
1608539061.9276123,24299,0.21195271611213684
1608539062.4042222,24349,0.21197451651096344
1608539062.875513,24399,0.21189498901367188
1608539063.3516319,24449,0.21220171451568604
1608539063.8211863,24499,0.21186628937721252
1608539064.7704945,24549,0.21185365319252014
1608539065.2421088,24599,0.21186061203479767
1608539065.7195148,24649,0.21186429262161255
1608539066.1904545,24699,0.2119707465171814
1608539066.667819,24749,0.21189555525779724
1608539067.141271,24799,0.21187791228294373
1608539067.6206958,24849,0.2118927538394928
1608539068.094173,24899,0.21184763312339783
1608539068.5732315,24949,0.21185913681983948
1608539069.0438855,24999,0.2120036780834198
1608539070.0395544,25049,0.2118472158908844
1608539070.515699,25099,0.21221444010734558
1608539071.000832,25149,0.21181745827198029
1608539071.4768898,25199,0.21180015802383423
1608539071.960033,25249,0.21269437670707703
1608539072.4355376,25299,0.2117973268032074
1608539072.9142268,25349,0.21180620789527893
1608539073.3938804,25399,0.21182741224765778
1608539073.8755817,25449,0.2118690460920334
1608539074.3515687,25499,0.2120092213153839
1608539075.274613,25549,0.21178323030471802
1608539075.7489936,25599,0.21178409457206726
1608539076.2366471,25649,0.21183288097381592
1608539076.71189,25699,0.21182075142860413
1608539077.1940117,25749,0.211808443069458
1608539077.6684833,25799,0.21180224418640137
1608539078.150646,25849,0.21254444122314453
1608539078.6293519,25899,0.2117661088705063
1608539079.1115975,25949,0.21176207065582275
1608539079.5865273,25999,0.21189194917678833
1608539080.5767918,26049,0.21176111698150635
1608539081.0483396,26099,0.21175608038902283
1608539081.526723,26149,0.21184861660003662
1608539082.0023665,26199,0.211787611246109
1608539082.4890823,26249,0.21178478002548218
1608539082.9658854,26299,0.21178695559501648
1608539083.4449348,26349,0.21175861358642578
1608539083.9164834,26399,0.2119355946779251
1608539084.3954885,26449,0.21179336309432983
1608539084.8724775,26499,0.21180355548858643
1608539085.8295653,26549,0.2118147611618042
1608539086.311972,26599,0.2123355120420456
1608539086.8734565,26649,0.2117447406053543
1608539087.3475096,26699,0.21173879504203796
1608539087.8237486,26749,0.21176178753376007
1608539088.3048904,26799,0.21183177828788757
1608539088.8197286,26849,0.21180382370948792
1608539089.3107677,26899,0.21186232566833496
1608539089.8088896,26949,0.21173715591430664
1608539090.2987509,26999,0.21180394291877747
1608539091.2535064,27049,0.21173398196697235
1608539091.74492,27099,0.21197053790092468
1608539092.243864,27149,0.21172869205474854
1608539092.730963,27199,0.21188847720623016
1608539093.2319508,27249,0.21172583103179932
1608539093.7231402,27299,0.21173277497291565
1608539094.2170413,27349,0.21173438429832458
1608539094.782406,27399,0.211867094039917
1608539095.2997549,27449,0.21172547340393066
1608539095.790302,27499,0.21212399005889893
1608539096.8317955,27549,0.2117244005203247
1608539097.3262439,27599,0.2119981050491333
1608539097.827783,27649,0.2117224931716919
1608539098.3221276,27699,0.21174436807632446
1608539098.8194277,27749,0.21173392236232758
1608539099.309957,27799,0.21172460913658142
1608539099.8115623,27849,0.21173131465911865
1608539100.2992697,27899,0.21174535155296326
1608539100.8541884,27949,0.2118017077445984
1608539101.465649,27999,0.21181362867355347
1608539102.6087527,28049,0.21175605058670044
1608539103.0994282,28099,0.2117423117160797
1608539103.5995991,28149,0.2117813527584076
1608539104.0918493,28199,0.2117266058921814
1608539104.5867968,28249,0.21182456612586975
1608539105.0792506,28299,0.21171605587005615
1608539105.5736253,28349,0.21177226305007935
1608539106.0613914,28399,0.2117486149072647
1608539106.5656974,28449,0.21172469854354858
1608539107.0533857,28499,0.2117713987827301
1608539108.3382137,28549,0.2117239236831665
1608539108.820654,28599,0.21177321672439575
1608539109.344909,28649,0.21188971400260925
1608539109.8362575,28699,0.21188484132289886
1608539110.335889,28749,0.21181835234165192
1608539110.826278,28799,0.2117137461900711
1608539111.3239603,28849,0.2117878794670105
1608539111.8143244,28899,0.2118377387523651
1608539112.3122854,28949,0.21173375844955444
1608539112.8103714,28999,0.2121477723121643
1608539113.7669835,29049,0.21170693635940552
1608539114.260265,29099,0.21181893348693848
1608539114.8073916,29149,0.21176521480083466
1608539115.287793,29199,0.2117341160774231
1608539115.788653,29249,0.21180963516235352
1608539116.419552,29299,0.2117823362350464
1608539117.0902472,29349,0.21182012557983398
1608539117.6354287,29399,0.21178412437438965
1608539118.1447592,29449,0.21175611019134521
1608539118.6250315,29499,0.21184104681015015
1608539119.5472171,29549,0.21170535683631897
1608539120.0231347,29599,0.21170973777770996
1608539120.5031462,29649,0.21178309619426727
1608539120.9752088,29699,0.21172046661376953
1608539121.454933,29749,0.21181192994117737
1608539121.930794,29799,0.21172507107257843
1608539122.4096754,29849,0.21179234981536865
1608539122.8869207,29899,0.21171173453330994
1608539123.3670526,29949,0.2117639183998108
1608539123.8433068,29999,0.2117624580860138
1608539124.8723001,30049,0.2118493616580963
1608539125.349314,30099,0.2117493748664856
1608539125.8337693,30149,0.2118941843509674
1608539126.3110528,30199,0.21170423924922943
1608539126.7951186,30249,0.21170586347579956
1608539127.2697096,30299,0.2117934674024582
1608539127.7544913,30349,0.2116980254650116
1608539128.232485,30399,0.2117874026298523
1608539128.711795,30449,0.21171167492866516
1608539129.1856902,30499,0.2117970585823059
1608539130.106766,30549,0.2117341011762619
1608539130.5806665,30599,0.2118784487247467
1608539131.0638106,30649,0.21170160174369812
1608539131.5375886,30699,0.21171784400939941
1608539132.0193167,30749,0.21192218363285065
1608539132.4927833,30799,0.21171391010284424
1608539132.978033,30849,0.21174341440200806
1608539133.459341,30899,0.21198579668998718
1608539133.946422,30949,0.21169860661029816
1608539134.4226456,30999,0.21176160871982574
1608539135.5526152,31049,0.21210628747940063
1608539136.1295233,31099,0.2117006480693817
1608539136.6204474,31149,0.21172833442687988
1608539137.1254733,31199,0.21189865469932556
1608539137.6111364,31249,0.2117295265197754
1608539138.0888336,31299,0.2118595540523529
1608539138.5798874,31349,0.21172618865966797
1608539139.0632071,31399,0.2119043469429016
1608539139.5538611,31449,0.21181273460388184
1608539140.0413122,31499,0.21174408495426178
1608539140.9881234,31549,0.21189838647842407
1608539141.4699502,31599,0.21170678734779358
1608539141.9583712,31649,0.21188847720623016
1608539142.4411538,31699,0.21170562505722046
1608539142.9332764,31749,0.21176846325397491
1608539143.41578,31799,0.2117125242948532
1608539143.905809,31849,0.21173813939094543
1608539144.3882353,31899,0.21170583367347717
1608539144.8713307,31949,0.21175675094127655
1608539145.354803,31999,0.2117612063884735
1608539146.4724393,32049,0.21172843873500824
1608539146.9557934,32099,0.21189215779304504
1608539147.477618,32149,0.21179702877998352
1608539147.9751682,32199,0.21169555187225342
1608539148.4678628,32249,0.2117244303226471
1608539148.954964,32299,0.21175621449947357
1608539149.4457328,32349,0.21171608567237854
1608539149.9365542,32399,0.21171113848686218
1608539150.4339666,32449,0.2119491696357727
1608539150.9236188,32499,0.21172265708446503
1608539151.9753473,32549,0.21177509427070618
1608539152.4591706,32599,0.21175894141197205
1608539152.970316,32649,0.21170562505722046
1608539153.6323164,32699,0.2117031067609787
1608539154.3039513,32749,0.21188178658485413
1608539154.768476,32799,0.21171940863132477
1608539155.2433884,32849,0.2117186337709427
1608539155.7079136,32899,0.21171057224273682
1608539156.1787338,32949,0.21171928942203522
1608539156.64329,32999,0.21173909306526184
1608539157.5491996,33049,0.21221253275871277
1608539158.0142605,33099,0.211704820394516
1608539158.4894717,33149,0.21174201369285583
1608539158.9535184,33199,0.2120729684829712
1608539159.4233613,33249,0.21169234812259674
1608539159.8901324,33299,0.21169942617416382
1608539160.3626869,33349,0.21173802018165588
1608539160.8266356,33399,0.2117709517478943
1608539161.3033283,33449,0.2117166370153427
1608539161.768269,33499,0.21169501543045044
1608539162.7826037,33549,0.21177484095096588
1608539163.248544,33599,0.21175341308116913
1608539163.7204077,33649,0.21171247959136963
1608539164.189651,33699,0.21169880032539368
1608539164.662539,33749,0.21178115904331207
1608539165.1267257,33799,0.21172019839286804
1608539165.5980158,33849,0.21171729266643524
1608539166.0629983,33899,0.211706280708313
1608539166.5367436,33949,0.21176470816135406
1608539167.0015533,33999,0.2118181586265564
1608539167.9119022,34049,0.21179279685020447
1608539168.3763878,34099,0.2117188572883606
1608539168.8487625,34149,0.21182163059711456
1608539169.3130276,34199,0.21177329123020172
1608539169.7839663,34249,0.21173541247844696
1608539170.2516437,34299,0.21177947521209717
1608539170.723789,34349,0.2117234766483307
1608539171.1874352,34399,0.21174366772174835
1608539171.6588533,34449,0.21176978945732117
1608539172.1228912,34499,0.21176791191101074
1608539173.0293422,34549,0.211752250790596
1608539173.4973688,34599,0.21170607209205627
1608539173.9684553,34649,0.21173706650733948
1608539174.4327283,34699,0.21172314882278442
1608539174.9029684,34749,0.2117360681295395
1608539175.3697627,34799,0.2118684947490692
1608539175.8410048,34849,0.21177878975868225
1608539176.309485,34899,0.21175441145896912
1608539176.7825902,34949,0.21182674169540405
1608539177.24694,34999,0.2117099016904831
1608539178.2362087,35049,0.21169212460517883
1608539178.7005377,35099,0.21170783042907715
1608539179.1726842,35149,0.21175101399421692
1608539179.6407433,35199,0.21168962121009827
1608539180.11248,35249,0.2117021083831787
1608539180.577093,35299,0.2117181122303009
1608539181.0551116,35349,0.21173489093780518
1608539181.519699,35399,0.21187525987625122
1608539181.9914334,35449,0.21171975135803223
1608539182.4605768,35499,0.2117040604352951
1608539183.3701098,35549,0.2117057889699936
1608539183.835079,35599,0.21177226305007935
1608539184.3098419,35649,0.2117004543542862
1608539184.7742915,35699,0.21170273423194885
1608539185.249904,35749,0.21173620223999023
1608539185.7146811,35799,0.21170619130134583
1608539186.1871495,35849,0.21174146234989166
1608539186.6544497,35899,0.2116990089416504
1608539187.1271977,35949,0.21189959347248077
1608539187.591831,35999,0.21169134974479675
1608539188.5997758,36049,0.2116878628730774
1608539189.0658188,36099,0.21172598004341125
1608539189.539139,36149,0.21180039644241333
1608539190.0037,36199,0.21179112792015076
1608539190.4768229,36249,0.21176815032958984
1608539190.9415054,36299,0.2117278277873993
1608539191.415044,36349,0.21177509427070618
1608539191.8828962,36399,0.21176432073116302
1608539192.356846,36449,0.21169903874397278
1608539192.8225029,36499,0.21175748109817505
1608539193.7374663,36549,0.21169711649417877
1608539194.2022512,36599,0.21178823709487915
1608539194.6792755,36649,0.21168775856494904
1608539195.1436558,36699,0.21177621185779572
1608539195.6160927,36749,0.21177439391613007
1608539196.080889,36799,0.21169531345367432
1608539196.55195,36849,0.21174384653568268
1608539197.016175,36899,0.21179677546024323
1608539197.488053,36949,0.21172955632209778
1608539197.9560902,36999,0.21171532571315765
1608539198.8634315,37049,0.21176394820213318
1608539199.332374,37099,0.21170952916145325
1608539199.8039598,37149,0.21171605587005615
1608539200.2689052,37199,0.21172302961349487
1608539200.7472942,37249,0.21170355379581451
1608539201.2113214,37299,0.21176201105117798
1608539201.6827464,37349,0.2117328643798828
1608539202.147985,37399,0.2117471992969513
1608539202.61901,37449,0.21173006296157837
1608539203.0822408,37499,0.21169671416282654
1608539204.0754862,37549,0.2116987407207489
1608539204.5412514,37599,0.21177756786346436
1608539205.0145314,37649,0.21169841289520264
1608539205.480751,37699,0.21187882125377655
1608539205.9529564,37749,0.21169134974479675
1608539206.4182515,37799,0.21186065673828125
1608539206.894981,37849,0.2116980254650116
1608539207.3773296,37899,0.21175473928451538
1608539207.8714108,37949,0.2118190973997116
1608539208.3626127,37999,0.21172693371772766
1608539209.3224087,38049,0.21171122789382935
1608539209.8354158,38099,0.21172305941581726
1608539210.324324,38149,0.21171896159648895
1608539210.81645,38199,0.21176159381866455
1608539211.3074973,38249,0.21173319220542908
1608539211.822681,38299,0.21173521876335144
1608539212.3130007,38349,0.21173809468746185
1608539212.8094778,38399,0.21173584461212158
1608539213.3159628,38449,0.21181072294712067
1608539213.8061094,38499,0.21174034476280212
1608539214.8335972,38549,0.21173474192619324
1608539215.3271837,38599,0.21178889274597168
1608539215.835482,38649,0.21170948445796967
1608539216.3437212,38699,0.2117440402507782
1608539216.8480058,38749,0.21171161532402039
1608539217.3306339,38799,0.21171130239963531
1608539217.815417,38849,0.21175594627857208
1608539218.3057597,38899,0.21179206669330597
1608539218.7939413,38949,0.21169739961624146
1608539219.2808182,38999,0.21172931790351868
1608539220.2132564,39049,0.21172527968883514
1608539220.688168,39099,0.21170194447040558
1608539221.2062635,39149,0.21170151233673096
1608539221.685865,39199,0.21172252297401428
1608539222.1809607,39249,0.2117367684841156
1608539222.662931,39299,0.21169428527355194
1608539223.154102,39349,0.2117173969745636
1608539223.6352553,39399,0.21191179752349854
1608539224.1268475,39449,0.21169549226760864
1608539224.6057472,39499,0.21170824766159058
1608539225.5481284,39549,0.21178221702575684
1608539226.1042328,39599,0.21169185638427734
1608539226.6573155,39649,0.21169647574424744
1608539227.7394147,39699,0.21171687543392181
1608539228.641272,39749,0.21172532439231873
1608539229.245177,39799,0.2117508053779602
1608539229.7190318,39849,0.21181006729602814
1608539230.1838267,39899,0.21173757314682007
1608539230.6566384,39949,0.21168823540210724
1608539231.1258543,39999,0.21170112490653992
1608539232.1275067,40049,0.21171152591705322
1608539232.5923197,40099,0.21173322200775146
1608539233.0664535,40149,0.21175417304039001
1608539233.5310416,40199,0.2118469476699829
1608539234.0187042,40249,0.2117750644683838
1608539234.4835384,40299,0.21168921887874603
1608539234.9567423,40349,0.21172788739204407
1608539235.4243643,40399,0.2117541879415512
1608539235.8978024,40449,0.21174705028533936
1608539236.362521,40499,0.21181493997573853
1608539237.278051,40549,0.21169206500053406
1608539237.743631,40599,0.21170711517333984
1608539238.2163982,40649,0.21175135672092438
1608539238.6808734,40699,0.21178394556045532
1608539239.1668224,40749,0.21169604361057281
1608539239.6317286,40799,0.21170461177825928
1608539240.1089444,40849,0.2116972655057907
1608539240.5746517,40899,0.2117711901664734
1608539241.047377,40949,0.21171033382415771
1608539241.512097,40999,0.21174296736717224


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.740129709243774414e-01
1.538461538461538547e-02,9.740129709243774414e-01
3.076923076923077094e-02,9.740062952041625977e-01
4.615384615384615641e-02,9.739850759506225586e-01
6.153846153846154188e-02,9.739950299263000488e-01
7.692307692307692735e-02,9.740109443664550781e-01
9.230769230769231282e-02,9.739476442337036133e-01
1.076923076923076983e-01,9.738864302635192871e-01
1.230769230769230838e-01,9.738191962242126465e-01
1.384615384615384692e-01,9.736321568489074707e-01
1.538461538461538547e-01,9.734116196632385254e-01
1.692307692307692402e-01,9.730908870697021484e-01
1.846153846153846256e-01,9.725937247276306152e-01
2.000000000000000111e-01,9.718984365463256836e-01
2.153846153846153966e-01,9.709579944610595703e-01
2.307692307692307820e-01,9.697189331054687500e-01
2.461538461538461675e-01,9.680138826370239258e-01
2.615384615384615530e-01,9.658037424087524414e-01
2.769230769230769384e-01,9.629450440406799316e-01
2.923076923076923239e-01,9.592996239662170410e-01
3.076923076923077094e-01,9.546713232994079590e-01
3.230769230769230949e-01,9.489120244979858398e-01
3.384615384615384803e-01,9.417157769203186035e-01
3.538461538461538658e-01,9.330213069915771484e-01
3.692307692307692513e-01,9.225695729255676270e-01
3.846153846153846367e-01,9.100970029830932617e-01
4.000000000000000222e-01,8.956609368324279785e-01
4.153846153846154077e-01,8.791604638099670410e-01
4.307692307692307931e-01,8.607945442199707031e-01
4.461538461538461786e-01,8.407760858535766602e-01
4.615384615384615641e-01,8.193490505218505859e-01
4.769230769230769496e-01,7.969751358032226562e-01
4.923076923076923350e-01,7.746934294700622559e-01
5.076923076923076650e-01,7.524552345275878906e-01
5.230769230769231060e-01,7.311587333679199219e-01
5.384615384615385469e-01,7.114494442939758301e-01
5.538461538461538769e-01,6.938843727111816406e-01
5.692307692307692069e-01,6.785387396812438965e-01
5.846153846153846478e-01,6.660467386245727539e-01
6.000000000000000888e-01,6.559728980064392090e-01
6.153846153846154188e-01,6.492958664894104004e-01
6.307692307692307487e-01,6.456096768379211426e-01
6.461538461538461897e-01,6.447895765304565430e-01
6.615384615384616307e-01,6.471572518348693848e-01
6.769230769230769607e-01,6.527265310287475586e-01
6.923076923076922906e-01,6.614007353782653809e-01
7.076923076923077316e-01,6.729018092155456543e-01
7.230769230769231726e-01,6.872770190238952637e-01
7.384615384615385025e-01,7.041876316070556641e-01
7.538461538461538325e-01,7.229650020599365234e-01
7.692307692307692735e-01,7.432403564453125000e-01
7.846153846153847145e-01,7.645908594131469727e-01
8.000000000000000444e-01,7.861671447753906250e-01
8.153846153846153744e-01,8.075222373008728027e-01
8.307692307692308153e-01,8.281726241111755371e-01
8.461538461538462563e-01,8.472799658775329590e-01
8.615384615384615863e-01,8.645165562629699707e-01
8.769230769230769162e-01,8.797145485877990723e-01
8.923076923076923572e-01,8.927257061004638672e-01
9.076923076923077982e-01,9.035925269126892090e-01
9.230769230769231282e-01,9.122988581657409668e-01
9.384615384615384581e-01,9.189621210098266602e-01
9.538461538461538991e-01,9.238547086715698242e-01
9.692307692307693401e-01,9.270540475845336914e-01
9.846153846153846700e-01,9.287790656089782715e-01
1.000000000000000000e+00,9.287790656089782715e-01


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,8.760734200477600098e-01
1.538461538461538547e-02,8.760734200477600098e-01
3.076923076923077094e-02,8.735662102699279785e-01
4.615384615384615641e-02,8.690231442451477051e-01
6.153846153846154188e-02,8.621534109115600586e-01
7.692307692307692735e-02,8.527783751487731934e-01
9.230769230769231282e-02,8.406419754028320312e-01
1.076923076923076983e-01,8.258959650993347168e-01
1.230769230769230838e-01,8.087531924247741699e-01
1.384615384615384692e-01,7.895169854164123535e-01
1.538461538461538547e-01,7.681815624237060547e-01
1.692307692307692402e-01,7.456110715866088867e-01
1.846153846153846256e-01,7.225884795188903809e-01
2.000000000000000111e-01,6.989074349403381348e-01
2.153846153846153966e-01,6.764564514160156250e-01
2.307692307692307820e-01,6.545906662940979004e-01
2.461538461538461675e-01,6.339300870895385742e-01
2.615384615384615530e-01,6.154296994209289551e-01
2.769230769230769384e-01,5.980012416839599609e-01
2.923076923076923239e-01,5.831605195999145508e-01
3.076923076923077094e-01,5.700194239616394043e-01
3.230769230769230949e-01,5.585017204284667969e-01
3.384615384615384803e-01,5.485360622406005859e-01
3.538461538461538658e-01,5.399544835090637207e-01
3.692307692307692513e-01,5.329176783561706543e-01
3.846153846153846367e-01,5.262352824211120605e-01
4.000000000000000222e-01,5.212764143943786621e-01
4.153846153846154077e-01,5.165339708328247070e-01
4.307692307692307931e-01,5.122012495994567871e-01
4.461538461538461786e-01,5.091245770454406738e-01
4.615384615384615641e-01,5.045619010925292969e-01
4.769230769230769496e-01,5.019372701644897461e-01
4.923076923076923350e-01,4.982956051826477051e-01
5.076923076923076650e-01,4.954208135604858398e-01
5.230769230769231060e-01,4.923592507839202881e-01
5.384615384615385469e-01,4.889942407608032227e-01
5.538461538461538769e-01,4.851652383804321289e-01
5.692307692307692069e-01,4.812892973423004150e-01
5.846153846153846478e-01,4.762251973152160645e-01
6.000000000000000888e-01,4.707092940807342529e-01
6.153846153846154188e-01,4.641423523426055908e-01
6.307692307692307487e-01,4.570214748382568359e-01
6.461538461538461897e-01,4.486519992351531982e-01
6.615384615384616307e-01,4.387530982494354248e-01
6.769230769230769607e-01,4.269070923328399658e-01
6.923076923076922906e-01,4.140892326831817627e-01
7.076923076923077316e-01,3.984385728836059570e-01
7.230769230769231726e-01,3.813956379890441895e-01
7.384615384615385025e-01,3.626062273979187012e-01
7.538461538461538325e-01,3.415388464927673340e-01
7.692307692307692735e-01,3.195684850215911865e-01
7.846153846153847145e-01,2.962040305137634277e-01
8.000000000000000444e-01,2.726085484027862549e-01
8.153846153846153744e-01,2.489334791898727417e-01
8.307692307692308153e-01,2.259273827075958252e-01
8.461538461538462563e-01,2.039205133914947510e-01
8.615384615384615863e-01,1.839164346456527710e-01
8.769230769230769162e-01,1.657787114381790161e-01
8.923076923076923572e-01,1.500349491834640503e-01
9.076923076923077982e-01,1.368165314197540283e-01
9.230769230769231282e-01,1.259997934103012085e-01
9.384615384615384581e-01,1.176555231213569641e-01
9.538461538461538991e-01,1.116522774100303650e-01
9.692307692307693401e-01,1.076270714402198792e-01
9.846153846153846700e-01,1.054602712392807007e-01
1.000000000000000000e+00,1.054602712392807007e-01


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,7.126503437757492065e-02
1.538461538461538547e-02,7.126503437757492065e-02
3.076923076923077094e-02,7.306458055973052979e-02
4.615384615384615641e-02,7.626141607761383057e-02
6.153846153846154188e-02,8.112031966447830200e-02
7.692307692307692735e-02,8.781488239765167236e-02
9.230769230769231282e-02,9.653668850660324097e-02
1.076923076923076983e-01,1.073270812630653381e-01
1.230769230769230838e-01,1.204049736261367798e-01
1.384615384615384692e-01,1.356152147054672241e-01
1.538461538461538547e-01,1.528635323047637939e-01
1.692307692307692402e-01,1.719651371240615845e-01
1.846153846153846256e-01,1.923833787441253662e-01
2.000000000000000111e-01,2.137711048126220703e-01
2.153846153846153966e-01,2.354257702827453613e-01
2.307692307692307820e-01,2.567642629146575928e-01
2.461538461538461675e-01,2.770819962024688721e-01
2.615384615384615530e-01,2.959664463996887207e-01
2.769230769230769384e-01,3.127434551715850830e-01
2.923076923076923239e-01,3.269274234771728516e-01
3.076923076923077094e-01,3.386403918266296387e-01
3.230769230769230949e-01,3.470702469348907471e-01
3.384615384615384803e-01,3.528338074684143066e-01
3.538461538461538658e-01,3.552030622959136963e-01
3.692307692307692513e-01,3.546877801418304443e-01
3.846153846153846367e-01,3.508573174476623535e-01
4.000000000000000222e-01,3.438681364059448242e-01
4.153846153846154077e-01,3.341260850429534912e-01
4.307692307692307931e-01,3.213088214397430420e-01
4.461538461538461786e-01,3.059072494506835938e-01
4.615384615384615641e-01,2.883245050907135010e-01
4.769230769230769496e-01,2.687860429286956787e-01
4.923076923076923350e-01,2.477670609951019287e-01
5.076923076923076650e-01,2.257224917411804199e-01
5.230769230769231060e-01,2.030969262123107910e-01
5.384615384615385469e-01,1.808083504438400269e-01
5.538461538461538769e-01,1.593584716320037842e-01
5.692307692307692069e-01,1.391637325286865234e-01
5.846153846153846478e-01,1.207652613520622253e-01
6.000000000000000888e-01,1.042613014578819275e-01
6.153846153846154188e-01,8.981230109930038452e-02
6.307692307692307487e-01,7.741685211658477783e-02
6.461538461538461897e-01,6.692138314247131348e-02
6.615384615384616307e-01,5.814061686396598816e-02
6.769230769230769607e-01,5.102239921689033508e-02
6.923076923076922906e-01,4.525560513138771057e-02
7.076923076923077316e-01,4.060625284910202026e-02
7.230769230769231726e-01,3.700099512934684753e-02
7.384615384615385025e-01,3.415232524275779724e-02
7.538461538461538325e-01,3.191376104950904846e-02
7.692307692307692735e-01,3.027494810521602631e-02
7.846153846153847145e-01,2.901475317776203156e-02
8.000000000000000444e-01,2.809121273458003998e-02
8.153846153846153744e-01,2.737346664071083069e-02
8.307692307692308153e-01,2.690340764820575714e-02
8.461538461538462563e-01,2.655886299908161163e-02
8.615384615384615863e-01,2.633477933704853058e-02
8.769230769230769162e-01,2.618547528982162476e-02
8.923076923076923572e-01,2.608876675367355347e-02
9.076923076923077982e-01,2.604569867253303528e-02
9.230769230769231282e-01,2.601770684123039246e-02
9.384615384615384581e-01,2.601687237620353699e-02
9.538461538461538991e-01,2.598591707646846771e-02
9.692307692307693401e-01,2.598217315971851349e-02
9.846153846153846700e-01,2.597976103425025940e-02
1.000000000000000000e+00,2.597976103425025940e-02


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,9.976665973663330078e-01
1.538461538461538547e-02,9.976665973663330078e-01
3.076923076923077094e-02,9.954065084457397461e-01
4.615384615384615641e-02,9.932596087455749512e-01
6.153846153846154188e-02,9.911908507347106934e-01
7.692307692307692735e-02,9.892025589942932129e-01
9.230769230769231282e-02,9.871996045112609863e-01
1.076923076923076983e-01,9.852191209793090820e-01
1.230769230769230838e-01,9.832193255424499512e-01
1.384615384615384692e-01,9.811646938323974609e-01
1.538461538461538547e-01,9.790251851081848145e-01
1.692307692307692402e-01,9.767748713493347168e-01
1.846153846153846256e-01,9.744399785995483398e-01
2.000000000000000111e-01,9.718984365463256836e-01
2.153846153846153966e-01,9.691393971443176270e-01
2.307692307692307820e-01,9.660655260086059570e-01
2.461538461538461675e-01,9.625374078750610352e-01
2.615384615384615530e-01,9.586253166198730469e-01
2.769230769230769384e-01,9.539442658424377441e-01
2.923076923076923239e-01,9.485757350921630859e-01
3.076923076923077094e-01,9.422125816345214844e-01
3.230769230769230949e-01,9.346652030944824219e-01
3.384615384615384803e-01,9.256225228309631348e-01
3.538461538461538658e-01,9.150261282920837402e-01
3.692307692307692513e-01,9.025557637214660645e-01
3.846153846153846367e-01,8.878073096275329590e-01
4.000000000000000222e-01,8.711416721343994141e-01
4.153846153846154077e-01,8.518682122230529785e-01
4.307692307692307931e-01,8.304002881050109863e-01
4.461538461538461786e-01,8.070205450057983398e-01
4.615384615384615641e-01,7.813060283660888672e-01
4.769230769230769496e-01,7.548132538795471191e-01
4.923076923076923350e-01,7.270485758781433105e-01
5.076923076923076650e-01,6.989074349403381348e-01
5.230769230769231060e-01,6.711522936820983887e-01
5.384615384615385469e-01,6.437681317329406738e-01
5.538461538461538769e-01,6.175020337104797363e-01
5.692307692307692069e-01,5.920014977455139160e-01
5.846153846153846478e-01,5.675178170204162598e-01
6.000000000000000888e-01,5.439449548721313477e-01
6.153846153846154188e-01,5.211050510406494141e-01
6.307692307692307487e-01,4.990496933460235596e-01
6.461538461538461897e-01,4.764553904533386230e-01
6.615384615384616307e-01,4.539032578468322754e-01
6.769230769230769607e-01,4.307009875774383545e-01
6.923076923076922906e-01,4.063444137573242188e-01
7.076923076923077316e-01,3.812533915042877197e-01
7.230769230769231726e-01,3.549135625362396240e-01
7.384615384615385025e-01,3.275240361690521240e-01
7.538461538461538325e-01,2.992612421512603760e-01
7.692307692307692735e-01,2.706576585769653320e-01
7.846153846153847145e-01,2.419220358133316040e-01
8.000000000000000444e-01,2.137711048126220703e-01
8.153846153846153744e-01,1.865224242210388184e-01
8.307692307692308153e-01,1.608865261077880859e-01
8.461538461538462563e-01,1.369671225547790527e-01
8.615384615384615863e-01,1.151948869228363037e-01
8.769230769230769162e-01,9.561329334974288940e-02
8.923076923076923572e-01,7.817375659942626953e-02
9.076923076923077982e-01,6.277617812156677246e-02
9.230769230769231282e-01,4.922836273908615112e-02
9.384615384615384581e-01,3.725863993167877197e-02
9.538461538461538991e-01,2.663706615567207336e-02
9.692307692307693401e-01,1.703909412026405334e-02
9.846153846153846700e-01,8.375648409128189087e-03
1.000000000000000000e+00,8.375648409128189087e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,9.888328313827514648e-01
1.538461538461538547e-02,9.888328313827514648e-01
3.076923076923077094e-02,9.778372049331665039e-01
4.615384615384615641e-02,9.652894735336303711e-01
6.153846153846154188e-02,9.511356949806213379e-01
7.692307692307692735e-02,9.353277683258056641e-01
9.230769230769231282e-02,9.177880883216857910e-01
1.076923076923076983e-01,8.982406854629516602e-01
1.230769230769230838e-01,8.769320249557495117e-01
1.384615384615384692e-01,8.538274765014648438e-01
1.538461538461538547e-01,8.294253349304199219e-01
1.692307692307692402e-01,8.042324185371398926e-01
1.846153846153846256e-01,7.783367633819580078e-01
2.000000000000000111e-01,7.524552345275878906e-01
2.153846153846153966e-01,7.274401187896728516e-01
2.307692307692307820e-01,7.029864192008972168e-01
2.461538461538461675e-01,6.805243492126464844e-01
2.615384615384615530e-01,6.591727733612060547e-01
2.769230769230769384e-01,6.399462819099426270e-01
2.923076923076923239e-01,6.224819421768188477e-01
3.076923076923077094e-01,6.070035099983215332e-01
3.230769230769230949e-01,5.926114320755004883e-01
3.384615384615384803e-01,5.807226300239562988e-01
3.538461538461538658e-01,5.690722465515136719e-01
3.692307692307692513e-01,5.590090155601501465e-01
3.846153846153846367e-01,5.500439405441284180e-01
4.000000000000000222e-01,5.416601896286010742e-01
4.153846153846154077e-01,5.342920422554016113e-01
4.307692307692307931e-01,5.263110399246215820e-01
4.461538461538461786e-01,5.200635790824890137e-01
4.615384615384615641e-01,5.127580165863037109e-01
4.769230769230769496e-01,5.074154138565063477e-01
4.923076923076923350e-01,5.011936426162719727e-01
5.076923076923076650e-01,4.954208135604858398e-01
5.230769230769231060e-01,4.886179864406585693e-01
5.384615384615385469e-01,4.821957051753997803e-01
5.538461538461538769e-01,4.756202101707458496e-01
5.692307692307692069e-01,4.685452282428741455e-01
5.846153846153846478e-01,4.610346257686614990e-01
6.000000000000000888e-01,4.530946016311645508e-01
6.153846153846154188e-01,4.438967108726501465e-01
6.307692307692307487e-01,4.344023764133453369e-01
6.461538461538461897e-01,4.226425588130950928e-01
6.615384615384616307e-01,4.098800420761108398e-01
6.769230769230769607e-01,3.960898518562316895e-01
6.923076923076922906e-01,3.800998032093048096e-01
7.076923076923077316e-01,3.626138269901275635e-01
7.230769230769231726e-01,3.437058329582214355e-01
7.384615384615385025e-01,3.224198818206787109e-01
7.538461538461538325e-01,2.999472320079803467e-01
7.692307692307692735e-01,2.759132087230682373e-01
7.846153846153847145e-01,2.510477006435394287e-01
8.000000000000000444e-01,2.257224917411804199e-01
8.153846153846153744e-01,1.999237537384033203e-01
8.307692307692308153e-01,1.746093183755874634e-01
8.461538461538462563e-01,1.506945192813873291e-01
8.615384615384615863e-01,1.279843449592590332e-01
8.769230769230769162e-01,1.069610565900802612e-01
8.923076923076923572e-01,8.799833804368972778e-02
9.076923076923077982e-01,7.080391794443130493e-02
9.230769230769231282e-01,5.551568791270256042e-02
9.384615384615384581e-01,4.190212488174438477e-02
9.538461538461538991e-01,2.990508452057838440e-02
9.692307692307693401e-01,1.910547167062759399e-02
9.846153846153846700e-01,9.096149355173110962e-03
1.000000000000000000e+00,9.096149355173110962e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/fem/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,9.917741417884826660e-01
1.538461538461538547e-02,9.917741417884826660e-01
3.076923076923077094e-02,9.828975796699523926e-01
4.615384615384615641e-02,9.733865261077880859e-01
6.153846153846154188e-02,9.627768397331237793e-01
7.692307692307692735e-02,9.508259892463684082e-01
9.230769230769231282e-02,9.372887611389160156e-01
1.076923076923076983e-01,9.218673110008239746e-01
1.230769230769230838e-01,9.043886661529541016e-01
1.384615384615384692e-01,8.847677707672119141e-01
1.538461538461538547e-01,8.630636930465698242e-01
1.692307692307692402e-01,8.390685319900512695e-01
1.846153846153846256e-01,8.133633136749267578e-01
2.000000000000000111e-01,7.861671447753906250e-01
2.153846153846153966e-01,7.580155730247497559e-01
2.307692307692307820e-01,7.293662428855895996e-01
2.461538461538461675e-01,7.008500099182128906e-01
2.615384615384615530e-01,6.725115180015563965e-01
2.769230769230769384e-01,6.452349424362182617e-01
2.923076923076923239e-01,6.188275814056396484e-01
3.076923076923077094e-01,5.936364531517028809e-01
3.230769230769230949e-01,5.692392587661743164e-01
3.384615384615384803e-01,5.463111400604248047e-01
3.538461538461538658e-01,5.237247943878173828e-01
3.692307692307692513e-01,5.012394189834594727e-01
3.846153846153846367e-01,4.789899289608001709e-01
4.000000000000000222e-01,4.559861123561859131e-01
4.153846153846154077e-01,4.324692487716674805e-01
4.307692307692307931e-01,4.079240858554840088e-01
4.461538461538461786e-01,3.824070096015930176e-01
4.615384615384615641e-01,3.558633327484130859e-01
4.769230769230769496e-01,3.282719552516937256e-01
4.923076923076923350e-01,3.005939126014709473e-01
5.076923076923076650e-01,2.726085484027862549e-01
5.230769230769231060e-01,2.448367327451705933e-01
5.384615384615385469e-01,2.182375490665435791e-01
5.538461538461538769e-01,1.928496956825256348e-01
5.692307692307692069e-01,1.694009155035018921e-01
5.846153846153846478e-01,1.480092704296112061e-01
6.000000000000000888e-01,1.287437975406646729e-01
6.153846153846154188e-01,1.118991225957870483e-01
6.307692307692307487e-01,9.720959514379501343e-02
6.461538461538461897e-01,8.470915257930755615e-02
6.615384615384616307e-01,7.417500764131546021e-02
6.769230769230769607e-01,6.526567041873931885e-02
6.923076923076922906e-01,5.774213373661041260e-02
7.076923076923077316e-01,5.137405917048454285e-02
7.230769230769231726e-01,4.599412158131599426e-02
7.384615384615385025e-01,4.142632707953453064e-02
7.538461538461538325e-01,3.746430948376655579e-02
7.692307692307692735e-01,3.397418931126594543e-02
7.846153846153847145e-01,3.090008907020092010e-02
8.000000000000000444e-01,2.809121273458003998e-02
8.153846153846153744e-01,2.552241273224353790e-02
8.307692307692308153e-01,2.316854707896709442e-02
8.461538461538462563e-01,2.094756998121738434e-02
8.615384615384615863e-01,1.880818419158458710e-02
8.769230769230769162e-01,1.678023301064968109e-02
8.923076923076923572e-01,1.476771943271160126e-02
9.076923076923077982e-01,1.278853323310613632e-02
9.230769230769231282e-01,1.080825272947549820e-02
9.384615384615384581e-01,8.803395554423332214e-03
9.538461538461538991e-01,6.743009202182292938e-03
9.692307692307693401e-01,4.594319500029087067e-03
9.846153846153846700e-01,2.319771097972989082e-03
1.000000000000000000e+00,2.319771097972989082e-03


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.745797999999999961e-01
1.538461538461538547e-02,9.745797999999999961e-01
3.076923076923077094e-02,9.745791000000000315e-01
4.615384615384615641e-02,9.745747999999999633e-01
6.153846153846154188e-02,9.745620999999999867e-01
7.692307692307692735e-02,9.745331999999999883e-01
9.230769230769231282e-02,9.744779000000000080e-01
1.076923076923076983e-01,9.743819999999999704e-01
1.230769230769230838e-01,9.742277000000000298e-01
1.384615384615384692e-01,9.739917000000000158e-01
1.538461538461538547e-01,9.736449000000000353e-01
1.692307692307692402e-01,9.731507999999999825e-01
1.846153846153846256e-01,9.724639000000000477e-01
2.000000000000000111e-01,9.715279999999999472e-01
2.153846153846153966e-01,9.702743999999999813e-01
2.307692307692307820e-01,9.686190000000000078e-01
2.461538461538461675e-01,9.664608000000000088e-01
2.615384615384615530e-01,9.636791000000000107e-01
2.769230769230769384e-01,9.601328000000000085e-01
2.923076923076923239e-01,9.556603000000000181e-01
3.076923076923077094e-01,9.500819000000000347e-01
3.230769230769230949e-01,9.432057999999999831e-01
3.384615384615384803e-01,9.348381000000000052e-01
3.538461538461538658e-01,9.247969000000000328e-01
3.692307692307692513e-01,9.129323999999999772e-01
3.846153846153846367e-01,8.991489000000000287e-01
4.000000000000000222e-01,8.834281000000000494e-01
4.153846153846154077e-01,8.658498000000000028e-01
4.307692307692307931e-01,8.466050000000000519e-01
4.461538461538461786e-01,8.259988000000000330e-01
4.615384615384615641e-01,8.044398000000000382e-01
4.769230769230769496e-01,7.824166000000000176e-01
4.923076923076923350e-01,7.604640000000000288e-01
5.076923076923076650e-01,7.391242000000000090e-01
5.230769230769231060e-01,7.189084999999999503e-01
5.384615384615385469e-01,7.002667000000000197e-01
5.538461538461538769e-01,6.835676000000000530e-01
5.692307692307692069e-01,6.690916999999999559e-01
5.846153846153846478e-01,6.570369999999999822e-01
6.000000000000000888e-01,6.475322000000000022e-01
6.153846153846154188e-01,6.406555000000000444e-01
6.307692307692307487e-01,6.364532000000000522e-01
6.461538461538461897e-01,6.349540000000000184e-01
6.615384615384616307e-01,6.361780999999999686e-01
6.769230769230769607e-01,6.401364999999999972e-01
6.923076923076922906e-01,6.468239000000000072e-01
7.076923076923077316e-01,6.562029000000000334e-01
7.230769230769231726e-01,6.681848000000000232e-01
7.384615384615385025e-01,6.826092999999999744e-01
7.538461538461538325e-01,6.992270000000000429e-01
7.692307692307692735e-01,7.176913999999999794e-01
7.846153846153847145e-01,7.375614000000000336e-01
8.000000000000000444e-01,7.583174999999999777e-01
8.153846153846153744e-01,7.793911000000000033e-01
8.307692307692308153e-01,8.002010999999999985e-01
8.461538461538462563e-01,8.201952999999999605e-01
8.615384615384615863e-01,8.388866000000000378e-01
8.769230769230769162e-01,8.558816000000000201e-01
8.923076923076923572e-01,8.708957000000000503e-01
9.076923076923077982e-01,8.837551000000000156e-01
9.230769230769231282e-01,8.943877999999999551e-01
9.384615384615384581e-01,9.028068000000000204e-01
9.538461538461538991e-01,9.090901999999999594e-01
9.692307692307693401e-01,9.133637000000000006e-01
9.846153846153846700e-01,9.157864999999999478e-01
1.000000000000000000e+00,9.165442000000000311e-01


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,8.691702000000000039e-01
1.538461538461538547e-02,8.681986000000000425e-01
3.076923076923077094e-02,8.650769000000000375e-01
4.615384615384615641e-02,8.595747000000000249e-01
6.153846153846154188e-02,8.515319000000000083e-01
7.692307692307692735e-02,8.408704999999999652e-01
9.230769230769231282e-02,8.276078999999999519e-01
1.076923076923076983e-01,8.118697000000000275e-01
1.230769230769230838e-01,7.938965000000000050e-01
1.384615384615384692e-01,7.740417000000000547e-01
1.538461538461538547e-01,7.527568999999999511e-01
1.692307692307692402e-01,7.305654000000000314e-01
1.846153846153846256e-01,7.080246000000000040e-01
2.000000000000000111e-01,6.856851000000000473e-01
2.153846153846153966e-01,6.640496999999999650e-01
2.307692307692307820e-01,6.435404999999999598e-01
2.461538461538461675e-01,6.244773999999999603e-01
2.615384615384615530e-01,6.070693000000000339e-01
2.769230769230769384e-01,5.914186999999999639e-01
2.923076923076923239e-01,5.775346999999999564e-01
3.076923076923077094e-01,5.653521000000000241e-01
3.230769230769230949e-01,5.547528999999999932e-01
3.384615384615384803e-01,5.455860000000000154e-01
3.538461538461538658e-01,5.376840000000000508e-01
3.692307692307692513e-01,5.308764000000000260e-01
3.846153846153846367e-01,5.249981999999999704e-01
4.000000000000000222e-01,5.198952999999999491e-01
4.153846153846154077e-01,5.154265999999999570e-01
4.307692307692307931e-01,5.114642999999999828e-01
4.461538461538461786e-01,5.078926000000000274e-01
4.615384615384615641e-01,5.046062999999999521e-01
4.769230769230769496e-01,5.015072999999999892e-01
4.923076923076923350e-01,4.985029000000000265e-01
5.076923076923076650e-01,4.955028000000000210e-01
5.230769230769231060e-01,4.924160000000000204e-01
5.384615384615385469e-01,4.891486999999999918e-01
5.538461538461538769e-01,4.856015000000000192e-01
5.692307692307692069e-01,4.816664999999999974e-01
5.846153846153846478e-01,4.772254000000000218e-01
6.000000000000000888e-01,4.721474999999999977e-01
6.153846153846154188e-01,4.662884999999999946e-01
6.307692307692307487e-01,4.594908999999999799e-01
6.461538461538461897e-01,4.515865000000000018e-01
6.615384615384616307e-01,4.424011999999999944e-01
6.769230769230769607e-01,4.317643999999999926e-01
6.923076923076922906e-01,4.195211999999999830e-01
7.076923076923077316e-01,4.055498000000000158e-01
7.230769230769231726e-01,3.897806999999999800e-01
7.384615384615385025e-01,3.722184000000000048e-01
7.538461538461538325e-01,3.529596999999999873e-01
7.692307692307692735e-01,3.322069999999999745e-01
7.846153846153847145e-01,3.102723000000000009e-01
8.000000000000000444e-01,2.875681999999999960e-01
8.153846153846153744e-01,2.645863999999999994e-01
8.307692307692308153e-01,2.418644000000000072e-01
8.461538461538462563e-01,2.199454999999999882e-01
8.615384615384615863e-01,1.993370999999999893e-01
8.769230769230769162e-01,1.804756999999999889e-01
8.923076923076923572e-01,1.637007000000000045e-01
9.076923076923077982e-01,1.492421999999999915e-01
9.230769230769231282e-01,1.372219000000000078e-01
9.384615384615384581e-01,1.276634000000000102e-01
9.538461538461538991e-01,1.205085999999999935e-01
9.692307692307693401e-01,1.156356999999999940e-01
9.846153846153846700e-01,1.128732999999999959e-01
1.000000000000000000e+00,1.120106000000000018e-01


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,8.345582999999999474e-02
1.538461538461538547e-02,8.421351000000000531e-02
3.076923076923077094e-02,8.663629999999999942e-02
4.615384615384615641e-02,9.090980999999999368e-02
6.153846153846154188e-02,9.719324999999999493e-02
7.692307692307692735e-02,1.056122000000000033e-01
9.230769230769231282e-02,1.162448999999999982e-01
1.076923076923076983e-01,1.291043000000000052e-01
1.230769230769230838e-01,1.441184000000000076e-01
1.384615384615384692e-01,1.611133999999999900e-01
1.538461538461538547e-01,1.798047000000000117e-01
1.692307692307692402e-01,1.997989000000000015e-01
1.846153846153846256e-01,2.206088999999999967e-01
2.000000000000000111e-01,2.416824999999999946e-01
2.153846153846153966e-01,2.624386000000000219e-01
2.307692307692307820e-01,2.823086000000000206e-01
2.461538461538461675e-01,3.007730000000000126e-01
2.615384615384615530e-01,3.173907000000000256e-01
2.769230769230769384e-01,3.318151999999999768e-01
2.923076923076923239e-01,3.437971000000000221e-01
3.076923076923077094e-01,3.531760999999999928e-01
3.230769230769230949e-01,3.598635000000000028e-01
3.384615384615384803e-01,3.638218999999999759e-01
3.538461538461538658e-01,3.650459999999999816e-01
3.692307692307692513e-01,3.635468000000000033e-01
3.846153846153846367e-01,3.593445000000000111e-01
4.000000000000000222e-01,3.524677999999999978e-01
4.153846153846154077e-01,3.429630000000000178e-01
4.307692307692307931e-01,3.309082999999999886e-01
4.461538461538461786e-01,3.164324000000000026e-01
4.615384615384615641e-01,2.997332999999999803e-01
4.769230769230769496e-01,2.810914999999999941e-01
4.923076923076923350e-01,2.608757999999999910e-01
5.076923076923076650e-01,2.395359999999999989e-01
5.230769230769231060e-01,2.175834000000000101e-01
5.384615384615385469e-01,1.955601999999999896e-01
5.538461538461538769e-01,1.740011999999999948e-01
5.692307692307692069e-01,1.533950000000000036e-01
5.846153846153846478e-01,1.341501999999999972e-01
6.000000000000000888e-01,1.165719000000000061e-01
6.153846153846154188e-01,1.008510999999999991e-01
6.307692307692307487e-01,8.706759999999999500e-02
6.461538461538461897e-01,7.520311999999999830e-02
6.615384615384616307e-01,6.516194999999999626e-02
6.769230769230769607e-01,5.679416000000000325e-02
6.923076923076922906e-01,4.991811000000000165e-02
7.076923076923077316e-01,4.433974999999999722e-02
7.230769230769231726e-01,3.986721000000000015e-02
7.384615384615385025e-01,3.632090999999999792e-02
7.538461538461538325e-01,3.353920999999999986e-02
7.692307692307692735e-01,3.138095999999999941e-02
7.846153846153847145e-01,2.972560999999999953e-02
8.000000000000000444e-01,2.847196000000000102e-02
8.153846153846153744e-01,2.753612000000000073e-02
8.307692307692308153e-01,2.684918999999999847e-02
8.461538461538462563e-01,2.635505000000000139e-02
8.615384615384615863e-01,2.600827000000000000e-02
8.769230769230769162e-01,2.577230000000000146e-02
8.923076923076923572e-01,2.561795999999999865e-02
9.076923076923077982e-01,2.552215000000000039e-02
9.230769230769231282e-01,2.546678000000000136e-02
9.384615384615384581e-01,2.543793999999999916e-02
9.538461538461538991e-01,2.542517000000000041e-02
9.692307692307693401e-01,2.542093999999999951e-02
9.846153846153846700e-01,2.542022000000000032e-02
1.000000000000000000e+00,2.542024999999999840e-02


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.978038000000000185e-01
3.076923076923077094e-02,9.957112999999999658e-01
4.615384615384615641e-02,9.936901999999999680e-01
6.153846153846154188e-02,9.917120000000000379e-01
7.692307692307692735e-02,9.897508000000000417e-01
9.230769230769231282e-02,9.877823999999999494e-01
1.076923076923076983e-01,9.857829999999999648e-01
1.230769230769230838e-01,9.837280999999999942e-01
1.384615384615384692e-01,9.815909999999999913e-01
1.538461538461538547e-01,9.793416999999999817e-01
1.692307692307692402e-01,9.769449000000000050e-01
1.846153846153846256e-01,9.743578999999999990e-01
2.000000000000000111e-01,9.715279999999999472e-01
2.153846153846153966e-01,9.683901999999999788e-01
2.307692307692307820e-01,9.648632000000000319e-01
2.461538461538461675e-01,9.608474999999999655e-01
2.615384615384615530e-01,9.562211000000000460e-01
2.769230769230769384e-01,9.508385999999999783e-01
2.923076923076923239e-01,9.445297000000000276e-01
3.076923076923077094e-01,9.371013999999999733e-01
3.230769230769230949e-01,9.283430999999999766e-01
3.384615384615384803e-01,9.180363000000000273e-01
3.538461538461538658e-01,9.059690999999999717e-01
3.692307692307692513e-01,8.919559999999999711e-01
3.846153846153846367e-01,8.758607000000000475e-01
4.000000000000000222e-01,8.576209000000000193e-01
4.153846153846154077e-01,8.372692000000000467e-01
4.307692307692307931e-01,8.149477000000000526e-01
4.461538461538461786e-01,7.909116000000000479e-01
4.615384615384615641e-01,7.655176000000000203e-01
4.769230769230769496e-01,7.391997000000000151e-01
4.923076923076923350e-01,7.124317999999999484e-01
5.076923076923076650e-01,6.856851000000000473e-01
5.230769230769231060e-01,6.593843999999999816e-01
5.384615384615385469e-01,6.338711000000000206e-01
5.538461538461538769e-01,6.093771999999999522e-01
5.692307692307692069e-01,5.860121999999999831e-01
5.846153846153846478e-01,5.637636999999999787e-01
6.000000000000000888e-01,5.425079999999999902e-01
6.153846153846154188e-01,5.220293000000000294e-01
6.307692307692307487e-01,5.020428999999999586e-01
6.461538461538461897e-01,4.822207000000000021e-01
6.615384615384616307e-01,4.622183000000000264e-01
6.769230769230769607e-01,4.417014000000000218e-01
6.923076923076922906e-01,4.203728999999999938e-01
7.076923076923077316e-01,3.979995000000000061e-01
7.230769230769231726e-01,3.744357999999999853e-01
7.384615384615385025e-01,3.496448999999999807e-01
7.538461538461538325e-01,3.237115999999999882e-01
7.692307692307692735e-01,2.968442000000000025e-01
7.846153846153847145e-01,2.693643000000000010e-01
8.000000000000000444e-01,2.416824999999999946e-01
8.153846153846153744e-01,2.142619000000000051e-01
8.307692307692308153e-01,1.875748000000000137e-01
8.461538461538462563e-01,1.620581000000000105e-01
8.615384615384615863e-01,1.380740000000000023e-01
8.769230769230769162e-01,1.158814999999999984e-01
8.923076923076923572e-01,9.562299999999999967e-02
9.076923076923077982e-01,7.732418000000000624e-02
9.230769230769231282e-01,6.090721999999999803e-02
9.384615384615384581e-01,4.621204999999999757e-02
9.538461538461538991e-01,3.302204000000000250e-02
9.692307692307693401e-01,2.109008999999999884e-02
9.846153846153846700e-01,1.016262000000000068e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.875950999999999480e-01
3.076923076923077094e-02,9.741752000000000189e-01
4.615384615384615641e-02,9.595384000000000135e-01
6.153846153846154188e-02,9.434917999999999916e-01
7.692307692307692735e-02,9.258800999999999837e-01
9.230769230769231282e-02,9.066149999999999487e-01
1.076923076923076983e-01,8.857005999999999490e-01
1.230769230769230838e-01,8.632507999999999848e-01
1.384615384615384692e-01,8.394943999999999740e-01
1.538461538461538547e-01,8.147659999999999902e-01
1.692307692307692402e-01,7.894832000000000516e-01
1.846153846153846256e-01,7.641116000000000019e-01
2.000000000000000111e-01,7.391242000000000090e-01
2.153846153846153966e-01,7.149611999999999634e-01
2.307692307692307820e-01,6.919956000000000440e-01
2.461538461538461675e-01,6.705105000000000093e-01
2.615384615384615530e-01,6.506883999999999446e-01
2.769230769230769384e-01,6.326127999999999751e-01
2.923076923076923239e-01,6.162800999999999974e-01
3.076923076923077094e-01,6.016164000000000511e-01
3.230769230769230949e-01,5.884975999999999541e-01
3.384615384615384803e-01,5.767679999999999474e-01
3.538461538461538658e-01,5.662570000000000103e-01
3.692307692307692513e-01,5.567917000000000005e-01
3.846153846153846367e-01,5.482053000000000065e-01
4.000000000000000222e-01,5.403432999999999709e-01
4.153846153846154077e-01,5.330654999999999699e-01
4.307692307692307931e-01,5.262464999999999504e-01
4.461538461538461786e-01,5.197749999999999870e-01
4.615384615384615641e-01,5.135517000000000554e-01
4.769230769230769496e-01,5.074868000000000157e-01
4.923076923076923350e-01,5.014971000000000290e-01
5.076923076923076650e-01,4.955028000000000210e-01
5.230769230769231060e-01,4.894244999999999846e-01
5.384615384615385469e-01,4.831799999999999984e-01
5.538461538461538769e-01,4.766810000000000214e-01
5.692307692307692069e-01,4.698303999999999814e-01
5.846153846153846478e-01,4.625192000000000192e-01
6.000000000000000888e-01,4.546246999999999927e-01
6.153846153846154188e-01,4.460092999999999974e-01
6.307692307692307487e-01,4.365211999999999981e-01
6.461538461538461897e-01,4.259962999999999944e-01
6.615384615384616307e-01,4.142640000000000211e-01
6.769230769230769607e-01,4.011561000000000154e-01
6.923076923076922906e-01,3.865193000000000101e-01
7.076923076923077316e-01,3.702317999999999998e-01
7.230769230769231726e-01,3.522219999999999795e-01
7.384615384615385025e-01,3.324888999999999761e-01
7.538461538461538325e-01,3.111188999999999760e-01
7.692307692307692735e-01,2.882973999999999815e-01
7.846153846153847145e-01,2.643109000000000153e-01
8.000000000000000444e-01,2.395359999999999989e-01
8.153846153846153744e-01,2.144170999999999994e-01
8.307692307692308153e-01,1.894318999999999864e-01
8.461538461538462563e-01,1.650513999999999870e-01
8.615384615384615863e-01,1.416993000000000003e-01
8.769230769230769162e-01,1.197169000000000011e-01
8.923076923076923572e-01,9.933949999999999725e-02
9.076923076923077982e-01,8.068662999999999530e-02
9.230769230769231282e-01,6.376558999999999700e-02
9.384615384615384581e-01,4.848697999999999897e-02
9.538461538461538991e-01,3.468790000000000068e-02
9.692307692307693401e-01,2.215883000000000089e-02
9.846153846153846700e-01,1.067078999999999944e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> arxiv-pack-2/results_data/steady-heat-kl/sample-1/num/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.898373999999999784e-01
3.076923076923077094e-02,9.789098999999999995e-01
4.615384615384615641e-02,9.669780000000000042e-01
6.153846153846154188e-02,9.537879000000000218e-01
7.692307692307692735e-02,9.390927999999999498e-01
9.230769230769231282e-02,9.226758000000000459e-01
1.076923076923076983e-01,9.043769999999999865e-01
1.230769230769230838e-01,8.841185000000000294e-01
1.384615384615384692e-01,8.619259999999999700e-01
1.538461538461538547e-01,8.379419000000000173e-01
1.692307692307692402e-01,8.124251999999999585e-01
1.846153846153846256e-01,7.857380999999999949e-01
2.000000000000000111e-01,7.583174999999999777e-01
2.153846153846153966e-01,7.306356999999999990e-01
2.307692307692307820e-01,7.031557999999999975e-01
2.461538461538461675e-01,6.762884000000000118e-01
2.615384615384615530e-01,6.503550999999999638e-01
2.769230769230769384e-01,6.255642000000000147e-01
2.923076923076923239e-01,6.020005000000000495e-01
3.076923076923077094e-01,5.796270999999999507e-01
3.230769230769230949e-01,5.582985999999999782e-01
3.384615384615384803e-01,5.377817000000000291e-01
3.538461538461538658e-01,5.177793000000000534e-01
3.692307692307692513e-01,4.979570999999999859e-01
3.846153846153846367e-01,4.779707000000000261e-01
4.000000000000000222e-01,4.574920000000000098e-01
4.153846153846154077e-01,4.362363000000000213e-01
4.307692307692307931e-01,4.139878000000000169e-01
4.461538461538461786e-01,3.906227999999999922e-01
4.615384615384615641e-01,3.661288999999999794e-01
4.769230769230769496e-01,3.406156000000000184e-01
4.923076923076923350e-01,3.143149000000000082e-01
5.076923076923076650e-01,2.875681999999999960e-01
5.230769230769231060e-01,2.608002999999999849e-01
5.384615384615385469e-01,2.344824000000000075e-01
5.538461538461538769e-01,2.090884000000000076e-01
5.692307692307692069e-01,1.850523000000000029e-01
5.846153846153846478e-01,1.627308000000000088e-01
6.000000000000000888e-01,1.423791000000000084e-01
6.153846153846154188e-01,1.241392999999999941e-01
6.307692307692307487e-01,1.080440000000000011e-01
6.461538461538461897e-01,9.403090999999999533e-02
6.615384615384616307e-01,8.196372000000000380e-02
6.769230769230769607e-01,7.165689999999999560e-02
6.923076923076922906e-01,6.289862000000000231e-02
7.076923076923077316e-01,5.547032999999999825e-02
7.230769230769231726e-01,4.916142999999999902e-02
7.384615384615385025e-01,4.377890000000000253e-02
7.538461538461538325e-01,3.915255000000000124e-02
7.692307692307692735e-01,3.513675000000000131e-02
7.846153846153847145e-01,3.160985000000000184e-02
8.000000000000000444e-01,2.847196000000000102e-02
8.153846153846153744e-01,2.564212999999999909e-02
8.307692307692308153e-01,2.305509999999999851e-02
8.461538461538462563e-01,2.065830999999999917e-02
8.615384615384615863e-01,1.840902999999999984e-02
8.769230769230769162e-01,1.627193999999999863e-02
8.923076923076923572e-01,1.421697000000000065e-02
9.076923076923077982e-01,1.221758000000000045e-02
9.230769230769231282e-01,1.024920999999999992e-02
9.384615384615384581e-01,8.288047999999999249e-03
9.538461538461538991e-01,6.309816000000000209e-03
9.692307692307693401e-01,4.288708999999999924e-03
9.846153846153846700e-01,2.196245999999999789e-03
1.000000000000000000e+00,0.000000000000000000e+00


==> results_data/kl-stochastic/anecdotal-query/norms.txt <==
Sl,c1,c2,c3,c4,c5,c6,udiffnet,unum,difference,rel_difference
1,0.223,0.134,-0.141,-0.215,0.124,-0.201,37.397,37.377,0.150,0.0040
2,0.002,-0.050,0.014,0.183,0.147,-0.096,38.673,38.657,0.269,0.0069
3,0.182,-0.246,-0.087,-0.132,0.024,-0.052,37.446,37.464,0.237,0.0063
4,0.143,0.048,0.098,-0.090,-0.101,-0.071,37.929,37.972,0.234,0.0062
5,-0.133,-0.020,-0.110,0.194,0.093,0.022,37.912,37.825,0.253,0.0067


==> results_data/kl-stochastic/anecdotal-query/single-selected-coeff.txt <==
-0.24
-0.17
0.13
0.07
-0.07
0.14


==> results_data/kl-stochastic/anecdotal-query/xcuts_dfn.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,8.254545331001281738e-01,6.887652277946472168e-01,5.464232712984085083e-02
1.587301587301587213e-02,8.265320062637329102e-01,6.879770159721374512e-01,5.579333752393722534e-02
3.174603174603174427e-02,8.282961845397949219e-01,6.844288706779479980e-01,5.919345095753669739e-02
4.761904761904761640e-02,8.304914236068725586e-01,6.782293915748596191e-01,6.487856060266494751e-02
6.349206349206348854e-02,8.347835540771484375e-01,6.675957441329956055e-01,7.387212663888931274e-02
7.936507936507936067e-02,8.391392827033996582e-01,6.539841294288635254e-01,8.722341060638427734e-02
9.523809523809523281e-02,8.435863256454467773e-01,6.352528333663940430e-01,1.018470749258995056e-01
1.111111111111111049e-01,8.480305671691894531e-01,6.132532358169555664e-01,1.211775243282318115e-01
1.269841269841269771e-01,8.516798019409179688e-01,5.882407426834106445e-01,1.426155716180801392e-01
1.428571428571428492e-01,8.548310995101928711e-01,5.621768832206726074e-01,1.654491126537322998e-01
1.587301587301587213e-01,8.569703698158264160e-01,5.350242853164672852e-01,1.882252544164657593e-01
1.746031746031745935e-01,8.588449358940124512e-01,5.094070434570312500e-01,2.108782827854156494e-01
1.904761904761904656e-01,8.600422739982604980e-01,4.867053329944610596e-01,2.308117151260375977e-01
2.063492063492063378e-01,8.606236577033996582e-01,4.678685367107391357e-01,2.484176158905029297e-01
2.222222222222222099e-01,8.601265549659729004e-01,4.512526392936706543e-01,2.627031505107879639e-01
2.380952380952380820e-01,8.587650060653686523e-01,4.411101639270782471e-01,2.748669087886810303e-01
2.539682539682539542e-01,8.563961982727050781e-01,4.348756074905395508e-01,2.832522690296173096e-01
2.698412698412698263e-01,8.525630831718444824e-01,4.339387416839599609e-01,2.911808192729949951e-01
2.857142857142856984e-01,8.470681905746459961e-01,4.355291128158569336e-01,2.982016503810882568e-01
3.015873015873015706e-01,8.395391702651977539e-01,4.380070567131042480e-01,3.027805685997009277e-01
3.174603174603174427e-01,8.297913670539855957e-01,4.426493048667907715e-01,3.069057166576385498e-01
3.333333333333333148e-01,8.169152736663818359e-01,4.492803215980529785e-01,3.103851079940795898e-01
3.492063492063491870e-01,8.012850880622863770e-01,4.558227360248565674e-01,3.127238452434539795e-01
3.650793650793650591e-01,7.834624648094177246e-01,4.626663923263549805e-01,3.152471482753753662e-01
3.809523809523809312e-01,7.641151547431945801e-01,4.696515500545501709e-01,3.170558512210845947e-01
3.968253968253968034e-01,7.458345293998718262e-01,4.757664203643798828e-01,3.182293474674224854e-01
4.126984126984126755e-01,7.256592512130737305e-01,4.809626340866088867e-01,3.189603984355926514e-01
4.285714285714285476e-01,7.087088823318481445e-01,4.854459464550018311e-01,3.189871013164520264e-01
4.444444444444444198e-01,6.948035955429077148e-01,4.892394840717315674e-01,3.179814815521240234e-01
4.603174603174602919e-01,6.842880249023437500e-01,4.925988018512725830e-01,3.165861666202545166e-01
4.761904761904761640e-01,6.762539148330688477e-01,4.953779280185699463e-01,3.126822412014007568e-01
4.920634920634920362e-01,6.716123819351196289e-01,4.977609515190124512e-01,3.070414960384368896e-01
5.079365079365079083e-01,6.686483025550842285e-01,4.996403753757476807e-01,2.991858720779418945e-01
5.238095238095237249e-01,6.679123044013977051e-01,5.021840929985046387e-01,2.892731428146362305e-01
5.396825396825396526e-01,6.677409410476684570e-01,5.045772790908813477e-01,2.775041759014129639e-01
5.555555555555555802e-01,6.684715747833251953e-01,5.077155828475952148e-01,2.640712559223175049e-01
5.714285714285713969e-01,6.693513393402099609e-01,5.108703970909118652e-01,2.495601475238800049e-01
5.873015873015872135e-01,6.706986427307128906e-01,5.148020386695861816e-01,2.330779582262039185e-01
6.031746031746031411e-01,6.725557446479797363e-01,5.185876488685607910e-01,2.165371179580688477e-01
6.190476190476190688e-01,6.747276782989501953e-01,5.227299332618713379e-01,2.007135152816772461e-01
6.349206349206348854e-01,6.765593290328979492e-01,5.275936126708984375e-01,1.862634420394897461e-01
6.507936507936507020e-01,6.790911555290222168e-01,5.328723192214965820e-01,1.732192039489746094e-01
6.666666666666666297e-01,6.812971830368041992e-01,5.372550487518310547e-01,1.620343476533889771e-01
6.825396825396825573e-01,6.846386790275573730e-01,5.407821536064147949e-01,1.529213935136795044e-01
6.984126984126983739e-01,6.881259679794311523e-01,5.432208180427551270e-01,1.457229852676391602e-01
7.142857142857141906e-01,6.928478479385375977e-01,5.437867045402526855e-01,1.400928944349288940e-01
7.301587301587301182e-01,6.981972455978393555e-01,5.431229472160339355e-01,1.364238262176513672e-01
7.460317460317460458e-01,7.045715451240539551e-01,5.389029383659362793e-01,1.342740356922149658e-01
7.619047619047618625e-01,7.122137546539306641e-01,5.313844680786132812e-01,1.323268711566925049e-01
7.777777777777776791e-01,7.217860817909240723e-01,5.195780992507934570e-01,1.313205361366271973e-01
7.936507936507936067e-01,7.338279485702514648e-01,5.031135678291320801e-01,1.312698721885681152e-01
8.095238095238095344e-01,7.483820915222167969e-01,4.832839965820312500e-01,1.319576948881149292e-01
8.253968253968253510e-01,7.664135098457336426e-01,4.584413170814514160e-01,1.329181939363479614e-01
8.412698412698411676e-01,7.861562371253967285e-01,4.316074252128601074e-01,1.342020481824874878e-01
8.571428571428570953e-01,8.089038729667663574e-01,4.033840000629425049e-01,1.361885070800781250e-01
8.730158730158730229e-01,8.311586380004882812e-01,3.771305084228515625e-01,1.380977779626846313e-01
8.888888888888888395e-01,8.543571233749389648e-01,3.562465608119964600e-01,1.409572213888168335e-01
9.047619047619046562e-01,8.752437233924865723e-01,3.379064202308654785e-01,1.440422832965850830e-01
9.206349206349205838e-01,8.925505876541137695e-01,3.208908140659332275e-01,1.472597420215606689e-01
9.365079365079365115e-01,9.072587490081787109e-01,3.088450729846954346e-01,1.504922807216644287e-01
9.523809523809523281e-01,9.183296561241149902e-01,3.003316223621368408e-01,1.524437814950942993e-01
9.682539682539681447e-01,9.246820211410522461e-01,2.929826378822326660e-01,1.547780632972717285e-01
9.841269841269840724e-01,9.299636483192443848e-01,2.899503409862518311e-01,1.567086726427078247e-01
1.000000000000000000e+00,9.315869808197021484e-01,2.885636091232299805e-01,1.560642123222351074e-01


==> results_data/kl-stochastic/anecdotal-query/xcuts_fem.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,8.302334000000000103e-01,6.969589000000000478e-01,5.213948999999999667e-02
1.587301587301587213e-02,8.308235999999999954e-01,6.955447999999999631e-01,5.333007000000000025e-02
3.174603174603174427e-02,8.325972000000000373e-01,6.910669999999999868e-01,5.710090999999999778e-02
4.761904761904761640e-02,8.354295999999999944e-01,6.831724999999999604e-01,6.373520000000000574e-02
6.349206349206348854e-02,8.390657999999999728e-01,6.715119999999999978e-01,7.349121000000000126e-02
7.936507936507936067e-02,8.431762000000000423e-01,6.558338000000000223e-01,8.652848000000000483e-02
9.523809523809523281e-02,8.474192000000000391e-01,6.361202000000000245e-01,1.028059000000000056e-01
1.111111111111111049e-01,8.514945000000000430e-01,6.127270000000000216e-01,1.219861000000000001e-01
1.269841269841269771e-01,8.551739000000000424e-01,5.864700999999999942e-01,1.433908000000000127e-01
1.428571428571428492e-01,8.583081000000000182e-01,5.586043000000000536e-01,1.660443000000000058e-01
1.587301587301587213e-01,8.608135000000000092e-01,5.306786999999999477e-01,1.888083999999999874e-01
1.746031746031745935e-01,8.626485000000000403e-01,5.042997000000000174e-01,2.105741999999999892e-01
1.904761904761904656e-01,8.637863999999999542e-01,4.808777000000000190e-01,2.304448000000000052e-01
2.063492063492063378e-01,8.641896000000000022e-01,4.614372999999999947e-01,2.478499999999999870e-01
2.222222222222222099e-01,8.637880000000000003e-01,4.465356999999999799e-01,2.625686999999999882e-01
2.380952380952380820e-01,8.624597999999999987e-01,4.362853999999999899e-01,2.746712000000000042e-01
2.539682539682539542e-01,8.600172000000000372e-01,4.304404000000000008e-01,2.844210999999999823e-01
2.698412698412698263e-01,8.561982000000000204e-01,4.285007000000000121e-01,2.921748000000000123e-01
2.857142857142856984e-01,8.506723999999999952e-01,4.298066999999999860e-01,2.983039000000000107e-01
3.015873015873015706e-01,8.430678000000000338e-01,4.336149999999999727e-01,3.031461999999999768e-01
3.174603174603174427e-01,8.330315000000000358e-01,4.391649000000000247e-01,3.069837999999999734e-01
3.333333333333333148e-01,8.203266999999999642e-01,4.457389999999999963e-01,3.100365999999999955e-01
3.492063492063491870e-01,8.049553000000000402e-01,4.527179000000000064e-01,3.124663999999999775e-01
3.650793650793650591e-01,7.872706000000000426e-01,4.596196000000000170e-01,3.143825000000000092e-01
3.809523809523809312e-01,7.680287999999999560e-01,4.661155000000000159e-01,3.158468999999999860e-01
3.968253968253968034e-01,7.483298000000000449e-01,4.720225000000000115e-01,3.168767000000000111e-01
4.126984126984126755e-01,7.294391999999999543e-01,4.772771000000000097e-01,3.174427000000000221e-01
4.285714285714285476e-01,7.125358000000000525e-01,4.819007000000000152e-01,3.174632000000000009e-01
4.444444444444444198e-01,6.984749999999999570e-01,4.859675999999999996e-01,3.167958000000000163e-01
4.603174603174602919e-01,6.876527000000000056e-01,4.895782000000000189e-01,3.152266000000000234e-01
4.761904761904761640e-01,6.800078000000000511e-01,4.928427000000000224e-01,3.124649999999999928e-01
4.920634920634920362e-01,6.751386999999999805e-01,4.958708000000000005e-01,3.081503999999999910e-01
5.079365079365079083e-01,6.724696999999999480e-01,4.987691000000000208e-01,3.018835000000000268e-01
5.238095238095237249e-01,6.714035000000000419e-01,5.016403999999999863e-01,2.932928000000000202e-01
5.396825396825396526e-01,6.714225000000000332e-01,5.045855000000000201e-01,2.821366000000000152e-01
5.555555555555555802e-01,6.721333000000000446e-01,5.077043999999999446e-01,2.684208000000000149e-01
5.714285714285713969e-01,6.732681999999999833e-01,5.110955999999999833e-01,2.524925000000000086e-01
5.873015873015872135e-01,6.746651000000000176e-01,5.148513999999999591e-01,2.350570999999999910e-01
6.031746031746031411e-01,6.762411000000000394e-01,5.190466000000000246e-01,2.170883999999999869e-01
6.190476190476190688e-01,6.779694000000000553e-01,5.237184999999999757e-01,1.996472999999999998e-01
6.349206349206348854e-01,6.798632999999999482e-01,5.288380000000000303e-01,1.836706999999999923e-01
6.507936507936507020e-01,6.819674999999999487e-01,5.342719000000000218e-01,1.698097000000000079e-01
6.666666666666666297e-01,6.843546999999999825e-01,5.397446999999999662e-01,1.583663999999999905e-01
6.825396825396825573e-01,6.871279000000000137e-01,5.448093000000000519e-01,1.493296000000000068e-01
6.984126984126983739e-01,6.904263000000000483e-01,5.488404999999999534e-01,1.424711999999999923e-01
7.142857142857141906e-01,6.944327000000000139e-01,5.510608000000000173e-01,1.374559999999999949e-01
7.301587301587301182e-01,6.993821999999999539e-01,5.506048999999999527e-01,1.339300999999999964e-01
7.460317460317460458e-01,7.055668000000000495e-01,5.466183000000000014e-01,1.315759999999999985e-01
7.619047619047618625e-01,7.133308999999999900e-01,5.383822999999999803e-01,1.301385999999999932e-01
7.777777777777776791e-01,7.230495000000000116e-01,5.254541999999999824e-01,1.294295000000000029e-01
7.936507936507936067e-01,7.350805000000000256e-01,5.078002999999999822e-01,1.293209999999999915e-01
8.095238095238095344e-01,7.496865000000000334e-01,4.858915999999999791e-01,1.297358999999999873e-01
8.253968253968253510e-01,7.669346999999999692e-01,4.607185999999999781e-01,1.306348999999999982e-01
8.412698412698411676e-01,7.865980000000000194e-01,4.336939000000000211e-01,1.320037000000000016e-01
8.571428571428570953e-01,8.080962999999999896e-01,4.064429999999999987e-01,1.338386000000000020e-01
8.730158730158730229e-01,8.305168000000000550e-01,3.805355000000000265e-01,1.361285999999999885e-01
8.888888888888888395e-01,8.527272000000000185e-01,3.572369000000000239e-01,1.388344999999999996e-01
9.047619047619046562e-01,8.735570999999999753e-01,3.373587000000000113e-01,1.418684000000000056e-01
9.206349206349205838e-01,8.919888000000000261e-01,3.212373000000000034e-01,1.450761999999999885e-01
9.365079365079365115e-01,9.072947999999999569e-01,3.088210000000000122e-01,1.482359000000000038e-01
9.523809523809523281e-01,9.190840999999999594e-01,2.998137000000000163e-01,1.510756000000000043e-01
9.682539682539681447e-01,9.272652999999999590e-01,2.938188999999999940e-01,1.533165999999999973e-01
9.841269841269840724e-01,9.319652999999999965e-01,2.904490000000000127e-01,1.547322999999999893e-01
1.000000000000000000e+00,9.334491999999999789e-01,2.893849000000000005e-01,1.552049000000000067e-01


==> results_data/kl-stochastic/anecdotal-query/ycuts_dfn.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.587301587301587213e-02,9.869084358215332031e-01,9.896462559700012207e-01,9.893746376037597656e-01
3.174603174603174427e-02,9.754614830017089844e-01,9.794902205467224121e-01,9.792175292968750000e-01
4.761904761904761640e-02,9.635617733001708984e-01,9.676047563552856445e-01,9.677317142486572266e-01
6.349206349206348854e-02,9.529288411140441895e-01,9.540540575981140137e-01,9.545375704765319824e-01
7.936507936507936067e-02,9.418411254882812500e-01,9.370620846748352051e-01,9.378929138183593750e-01
9.523809523809523281e-02,9.316418766975402832e-01,9.173739552497863770e-01,9.183192849159240723e-01
1.111111111111111049e-01,9.226572513580322266e-01,8.948056697845458984e-01,8.972393274307250977e-01
1.269841269841269771e-01,9.145139455795288086e-01,8.700702190399169922e-01,8.719577789306640625e-01
1.428571428571428492e-01,9.067611694335937500e-01,8.436811566352844238e-01,8.468983769416809082e-01
1.587301587301587213e-01,8.996692895889282227e-01,8.159799575805664062e-01,8.215302824974060059e-01
1.746031746031745935e-01,8.926039338111877441e-01,7.875033020973205566e-01,7.967706918716430664e-01
1.904761904761904656e-01,8.860510587692260742e-01,7.613812088966369629e-01,7.749786972999572754e-01
2.063492063492063378e-01,8.792900443077087402e-01,7.352882623672485352e-01,7.555042505264282227e-01
2.222222222222222099e-01,8.725019693374633789e-01,7.115222811698913574e-01,7.388600707054138184e-01
2.380952380952380820e-01,8.649802803993225098e-01,6.897174119949340820e-01,7.243255376815795898e-01
2.539682539682539542e-01,8.563961982727050781e-01,6.686483025550842285e-01,7.122137546539306641e-01
2.698412698412698263e-01,8.461136221885681152e-01,6.502026915550231934e-01,7.019157409667968750e-01
2.857142857142856984e-01,8.343335390090942383e-01,6.328851580619812012e-01,6.928584575653076172e-01
3.015873015873015706e-01,8.194666504859924316e-01,6.167269945144653320e-01,6.850979328155517578e-01
3.174603174603174427e-01,8.019108176231384277e-01,6.020196676254272461e-01,6.780892610549926758e-01
3.333333333333333148e-01,7.796186804771423340e-01,5.884455442428588867e-01,6.711075305938720703e-01
3.492063492063491870e-01,7.546973824501037598e-01,5.758135318756103516e-01,6.649371981620788574e-01
3.650793650793650591e-01,7.243191599845886230e-01,5.638306140899658203e-01,6.584661006927490234e-01
3.809523809523809312e-01,6.916114091873168945e-01,5.537161231040954590e-01,6.521713733673095703e-01
3.968253968253968034e-01,6.564083099365234375e-01,5.444723367691040039e-01,6.433252692222595215e-01
4.126984126984126755e-01,6.199093461036682129e-01,5.363242626190185547e-01,6.346367597579956055e-01
4.285714285714285476e-01,5.826451778411865234e-01,5.288748741149902344e-01,6.246738433837890625e-01
4.444444444444444198e-01,5.484337806701660156e-01,5.219776630401611328e-01,6.118043065071105957e-01
4.603174603174602919e-01,5.143042206764221191e-01,5.161948204040527344e-01,5.972556471824645996e-01
4.761904761904761640e-01,4.843055605888366699e-01,5.102191567420959473e-01,5.786139965057373047e-01
4.920634920634920362e-01,4.573805332183837891e-01,5.045791268348693848e-01,5.567956566810607910e-01
5.079365079365079083e-01,4.348756074905395508e-01,4.996403753757476807e-01,5.313844680786132812e-01
5.238095238095237249e-01,4.175405204296112061e-01,4.940406084060668945e-01,5.016702413558959961e-01
5.396825396825396526e-01,4.013216197490692139e-01,4.884866774082183838e-01,4.700823426246643066e-01
5.555555555555555802e-01,3.873899579048156738e-01,4.828073680400848389e-01,4.344049990177154541e-01
5.714285714285713969e-01,3.763774931430816650e-01,4.760536551475524902e-01,3.977193832397460938e-01
5.873015873015872135e-01,3.673555552959442139e-01,4.692757427692413330e-01,3.612854778766632080e-01
6.031746031746031411e-01,3.584010899066925049e-01,4.612811505794525146e-01,3.251335620880126953e-01
6.190476190476190688e-01,3.504846692085266113e-01,4.527929425239562988e-01,2.899177372455596924e-01
6.349206349206348854e-01,3.432692885398864746e-01,4.428514838218688965e-01,2.589870989322662354e-01
6.507936507936507020e-01,3.369356393814086914e-01,4.303857386112213135e-01,2.315115481615066528e-01
6.666666666666666297e-01,3.305698931217193604e-01,4.170536398887634277e-01,2.080289423465728760e-01
6.825396825396825573e-01,3.238664865493774414e-01,4.018410146236419678e-01,1.876527518033981323e-01
6.984126984126983739e-01,3.175489604473114014e-01,3.851850032806396484e-01,1.725019663572311401e-01
7.142857142857141906e-01,3.108574748039245605e-01,3.657674491405487061e-01,1.594420075416564941e-01
7.301587301587301182e-01,3.030023574829101562e-01,3.448352217674255371e-01,1.487899422645568848e-01
7.460317460317460458e-01,2.942765653133392334e-01,3.227822184562683105e-01,1.403027474880218506e-01
7.619047619047618625e-01,2.832522690296173096e-01,2.991858720779418945e-01,1.323268711566925049e-01
7.777777777777776791e-01,2.720153331756591797e-01,2.734173238277435303e-01,1.256542652845382690e-01
7.936507936507936067e-01,2.581686675548553467e-01,2.468087524175643921e-01,1.192435994744300842e-01
8.095238095238095344e-01,2.417724877595901489e-01,2.197916805744171143e-01,1.133301854133605957e-01
8.253968253968253510e-01,2.229061871767044067e-01,1.917165666818618774e-01,1.078418865799903870e-01
8.412698412698411676e-01,2.013658285140991211e-01,1.641259938478469849e-01,1.018423810601234436e-01
8.571428571428570953e-01,1.775845438241958618e-01,1.373198479413986206e-01,9.542601555585861206e-02
8.730158730158730229e-01,1.528120636940002441e-01,1.119241341948509216e-01,8.812375366687774658e-02
8.888888888888888395e-01,1.272017806768417358e-01,8.979423344135284424e-02,8.030498027801513672e-02
9.047619047619046562e-01,1.035587042570114136e-01,6.942546367645263672e-02,7.109079509973526001e-02
9.206349206349205838e-01,8.088430017232894897e-02,5.306776612997055054e-02,6.103746220469474792e-02
9.365079365079365115e-01,6.084220483899116516e-02,3.927577659487724304e-02,5.053278803825378418e-02
9.523809523809523281e-01,4.257720708847045898e-02,2.836914174258708954e-02,3.882109373807907104e-02
9.682539682539681447e-01,2.750332094728946686e-02,1.811245456337928772e-02,2.641293033957481384e-02
9.841269841269840724e-01,1.395239681005477905e-02,8.902704343199729919e-03,1.365658547729253769e-02
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> results_data/kl-stochastic/anecdotal-query/ycuts_fem.txt <==
s,loc1,loc2,loc3
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.587301587301587213e-02,9.890041000000000526e-01,9.898763999999999896e-01,9.900177999999999479e-01
3.174603174603174427e-02,9.778367000000000031e-01,9.788719000000000170e-01,9.791640000000000343e-01
4.761904761904761640e-02,9.666943000000000064e-01,9.664055999999999758e-01,9.668632999999999811e-01
6.349206349206348854e-02,9.557809000000000443e-01,9.519047999999999954e-01,9.525687999999999933e-01
7.936507936507936067e-02,9.452907000000000393e-01,9.348895999999999873e-01,9.358596999999999611e-01
9.523809523809523281e-02,9.353841000000000516e-01,9.150768999999999709e-01,9.165505999999999931e-01
1.111111111111111049e-01,9.261648999999999576e-01,8.924817999999999918e-01,8.947891000000000039e-01
1.269841269841269771e-01,9.176668000000000047e-01,8.674777999999999656e-01,8.710982000000000447e-01
1.428571428571428492e-01,9.098519000000000467e-01,8.407786999999999900e-01,8.463325999999999905e-01
1.587301587301587213e-01,9.026186999999999960e-01,8.133255999999999819e-01,8.215407000000000126e-01
1.746031746031745935e-01,8.958148000000000222e-01,7.861053000000000068e-01,7.977707000000000548e-01
1.904761904761904656e-01,8.892461999999999867e-01,7.599576999999999583e-01,7.758817000000000075e-01
2.063492063492063378e-01,8.826815999999999551e-01,7.354349999999999499e-01,7.564220000000000388e-01
2.222222222222222099e-01,8.758487999999999829e-01,7.127554999999999863e-01,7.395988000000000007e-01
2.380952380952380820e-01,8.684239999999999737e-01,6.918495999999999535e-01,7.253287999999999958e-01
2.539682539682539542e-01,8.600172000000000372e-01,6.724696999999999480e-01,7.133308999999999900e-01
2.698412698412698263e-01,8.501579000000000219e-01,6.543181999999999610e-01,7.032228000000000367e-01
2.857142857142856984e-01,8.382908000000000026e-01,6.371542999999999513e-01,6.945961000000000496e-01
3.015873015873015706e-01,8.237915000000000099e-01,6.208550000000000457e-01,6.870619999999999505e-01
3.174603174603174427e-01,8.060173999999999950e-01,6.054241000000000206e-01,6.802702999999999944e-01
3.333333333333333148e-01,7.844012999999999680e-01,5.909564000000000483e-01,6.739100000000000090e-01
3.492063492063491870e-01,7.585840999999999834e-01,5.775805999999999996e-01,6.676988000000000367e-01
3.650793650793650591e-01,7.285570999999999575e-01,5.654017999999999544e-01,6.613664999999999683e-01
3.809523809523809312e-01,6.947695000000000398e-01,5.544635999999999454e-01,6.546359999999999957e-01
3.968253968253968034e-01,6.581470999999999849e-01,5.447349000000000219e-01,6.472037000000000484e-01
4.126984126984126755e-01,6.199970000000000203e-01,5.361181999999999892e-01,6.387190999999999841e-01
4.285714285714285476e-01,5.818153000000000352e-01,5.284695000000000364e-01,6.287682999999999467e-01
4.444444444444444198e-01,5.450536000000000270e-01,5.216201000000000310e-01,6.168635000000000090e-01
4.603174603174602919e-01,5.109135999999999678e-01,5.153938000000000130e-01,6.024473999999999663e-01
4.761904761904761640e-01,4.802194000000000185e-01,5.096184000000000269e-01,5.849221000000000004e-01
4.920634920634920362e-01,4.533816999999999986e-01,5.041292000000000550e-01,5.637145999999999546e-01
5.079365079365079083e-01,4.304404000000000008e-01,4.987691000000000208e-01,5.383822999999999803e-01
5.238095238095237249e-01,4.111538000000000137e-01,4.933842999999999979e-01,5.087521000000000404e-01
5.396825396825396526e-01,3.951040000000000108e-01,4.878192000000000084e-01,4.750610000000000110e-01
5.555555555555555802e-01,3.817922000000000260e-01,4.819112999999999869e-01,4.380487000000000131e-01
5.714285714285713969e-01,3.707099999999999840e-01,4.754860000000000197e-01,3.989489999999999981e-01
5.873015873015872135e-01,3.613850000000000118e-01,4.683558999999999917e-01,3.593523000000000134e-01
6.031746031746031411e-01,3.534014999999999795e-01,4.603231999999999879e-01,3.209575000000000067e-01
6.190476190476190688e-01,3.464044000000000012e-01,4.511890000000000067e-01,2.852852000000000166e-01
6.349206349206348854e-01,3.400923000000000140e-01,4.407677999999999874e-01,2.534406000000000159e-01
6.507936507936507020e-01,3.342049000000000269e-01,4.289077000000000028e-01,2.259954000000000129e-01
6.666666666666666297e-01,3.285074000000000050e-01,4.155072000000000210e-01,2.030061999999999978e-01
6.825396825396825573e-01,3.227746000000000226e-01,4.005227000000000093e-01,1.841329999999999911e-01
6.984126984126983739e-01,3.167744000000000115e-01,3.839582000000000273e-01,1.687999000000000027e-01
7.142857142857141906e-01,3.102522999999999809e-01,3.658343000000000012e-01,1.563429000000000069e-01
7.301587301587301182e-01,3.029171999999999976e-01,3.461509999999999865e-01,1.461143000000000025e-01
7.460317460317460458e-01,2.944332000000000060e-01,3.248613000000000195e-01,1.375402000000000013e-01
7.619047619047618625e-01,2.844210999999999823e-01,3.018835000000000268e-01,1.301385999999999932e-01
7.777777777777776791e-01,2.724786000000000152e-01,2.771623999999999755e-01,1.235152999999999945e-01
7.936507936507936067e-01,2.582265000000000255e-01,2.507694999999999785e-01,1.173473000000000016e-01
8.095238095238095344e-01,2.413838000000000095e-01,2.230064999999999964e-01,1.113645999999999942e-01
8.253968253968253510e-01,2.218645999999999952e-01,1.944607999999999892e-01,1.053328999999999932e-01
8.412698412698411676e-01,1.998705000000000065e-01,1.659745999999999999e-01,9.904182000000000263e-02
8.571428571428570953e-01,1.759410999999999892e-01,1.385187999999999975e-01,9.229969000000000368e-02
8.730158730158730229e-01,1.509235999999999911e-01,1.130112999999999951e-01,8.493486999999999565e-02
8.888888888888888395e-01,1.258506000000000069e-01,9.014299000000000617e-02,7.680578999999999879e-02
9.047619047619046562e-01,1.017495999999999956e-01,7.027150000000000063e-02,6.781732000000000038e-02
9.206349206349205838e-01,7.944772999999999419e-02,5.340668999999999972e-02,5.794032999999999822e-02
9.365079365079365115e-01,5.943285000000000234e-02,3.927339999999999998e-02,4.722849999999999965e-02
9.523809523809523281e-01,4.181019999999999875e-02,2.741205000000000030e-02,3.582547999999999983e-02
9.682539682539681447e-01,2.635084999999999858e-02,1.727783999999999917e-02,2.395747000000000154e-02
9.841269841269840724e-01,1.259910000000000023e-02,8.314827000000000329e-03,1.191093000000000013e-02
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_16_16.txt <==
u,h
6.979150235652923362e-01,3.662109375000000000e-04
6.994489014148712602e-01,8.544921875000000000e-04
7.009827792644500732e-01,2.258300781250000000e-03
7.025166571140288863e-01,3.967285156250000000e-03
7.040505349636078103e-01,6.774902343750000000e-03
7.055844128131866233e-01,1.080322265625000000e-02
7.071182906627655473e-01,1.336669921875000000e-02
7.086521685123443604e-01,1.892089843750000000e-02
7.101860463619231734e-01,2.246093750000000000e-02
7.117199242115020974e-01,2.606201171875000000e-02
7.132538020610809104e-01,2.886962890625000000e-02
7.147876799106598344e-01,3.308105468750000000e-02
7.163215577602386475e-01,3.112792968750000000e-02
7.178554356098174605e-01,3.460693359375000000e-02
7.193893134593963845e-01,3.619384765625000000e-02
7.209231913089751975e-01,3.338623046875000000e-02
7.224570691585541216e-01,3.747558593750000000e-02
7.239909470081329346e-01,3.656005859375000000e-02
7.255248248577117476e-01,3.668212890625000000e-02
7.270587027072906716e-01,3.466796875000000000e-02
7.285925805568694846e-01,3.277587890625000000e-02
7.301264584064484087e-01,3.271484375000000000e-02
7.316603362560272217e-01,3.454589843750000000e-02
7.331942141056060347e-01,3.277587890625000000e-02
7.347280919551849587e-01,3.051757812500000000e-02
7.362619698047637717e-01,3.186035156250000000e-02
7.377958476543426958e-01,2.801513671875000000e-02
7.393297255039215088e-01,3.057861328125000000e-02
7.408636033535003218e-01,2.825927734375000000e-02
7.423974812030792458e-01,2.856445312500000000e-02
7.439313590526580589e-01,2.575683593750000000e-02
7.454652369022369829e-01,2.691650390625000000e-02
7.469991147518157959e-01,2.655029296875000000e-02
7.485329926013946089e-01,2.478027343750000000e-02
7.500668704509735329e-01,2.221679687500000000e-02
7.516007483005523460e-01,2.069091796875000000e-02
7.531346261501312700e-01,1.983642578125000000e-02
7.546685039997100830e-01,1.531982421875000000e-02
7.562023818492888960e-01,1.391601562500000000e-02
7.577362596988678201e-01,1.177978515625000000e-02
7.592701375484466331e-01,9.399414062500000000e-03
7.608040153980255571e-01,7.690429687500000000e-03
7.623378932476043701e-01,5.737304687500000000e-03
7.638717710971831831e-01,4.455566406250000000e-03
7.654056489467621072e-01,2.441406250000000000e-03
7.669395267963409202e-01,1.647949218750000000e-03
7.684734046459198442e-01,7.324218750000000000e-04
7.700072824954986572e-01,7.934570312500000000e-04
7.715411603450774702e-01,1.220703125000000000e-04
7.730750381946563943e-01,1.220703125000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_16_32.txt <==
u,h
4.446127781271934643e-01,1.220703125000000000e-04
4.467791822552681369e-01,4.272460937500000000e-04
4.489455863833427540e-01,1.037597656250000000e-03
4.511119905114173712e-01,1.586914062500000000e-03
4.532783946394920438e-01,2.929687500000000000e-03
4.554447987675667164e-01,4.394531250000000000e-03
4.576112028956413336e-01,6.958007812500000000e-03
4.597776070237159507e-01,1.074218750000000000e-02
4.619440111517906233e-01,1.269531250000000000e-02
4.641104152798652960e-01,1.531982421875000000e-02
4.662768194079399131e-01,2.233886718750000000e-02
4.684432235360145302e-01,2.380371093750000000e-02
4.706096276640892029e-01,2.862548828125000000e-02
4.727760317921638755e-01,2.929687500000000000e-02
4.749424359202384927e-01,3.332519531250000000e-02
4.771088400483131098e-01,3.125000000000000000e-02
4.792752441763877824e-01,3.320312500000000000e-02
4.814416483044624551e-01,3.356933593750000000e-02
4.836080524325370722e-01,3.326416015625000000e-02
4.857744565606116893e-01,3.240966796875000000e-02
4.879408606886863620e-01,3.173828125000000000e-02
4.901072648167610346e-01,2.905273437500000000e-02
4.922736689448357073e-01,3.283691406250000000e-02
4.944400730729102689e-01,3.112792968750000000e-02
4.966064772009849415e-01,2.923583984375000000e-02
4.987728813290596142e-01,2.868652343750000000e-02
5.009392854571342868e-01,2.929687500000000000e-02
5.031056895852088484e-01,2.899169921875000000e-02
5.052720937132835211e-01,2.789306640625000000e-02
5.074384978413581937e-01,3.027343750000000000e-02
5.096049019694328663e-01,3.002929687500000000e-02
5.117713060975075390e-01,2.807617187500000000e-02
5.139377102255821006e-01,3.033447265625000000e-02
5.161041143536567732e-01,3.009033203125000000e-02
5.182705184817314459e-01,2.844238281250000000e-02
5.204369226098060075e-01,2.960205078125000000e-02
5.226033267378806801e-01,2.648925781250000000e-02
5.247697308659553528e-01,3.015136718750000000e-02
5.269361349940300254e-01,2.349853515625000000e-02
5.291025391221046981e-01,2.136230468750000000e-02
5.312689432501792597e-01,1.721191406250000000e-02
5.334353473782539323e-01,1.458740234375000000e-02
5.356017515063286050e-01,1.043701171875000000e-02
5.377681556344032776e-01,8.117675781250000000e-03
5.399345597624778392e-01,6.347656250000000000e-03
5.421009638905525119e-01,3.784179687500000000e-03
5.442673680186271845e-01,2.990722656250000000e-03
5.464337721467018572e-01,1.159667968750000000e-03
5.486001762747764188e-01,7.324218750000000000e-04
5.507665804028510914e-01,1.220703125000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_16_48.txt <==
u,h
2.133581045269966059e-01,1.831054687500000000e-04
2.148645529150962630e-01,1.220703125000000000e-04
2.163710013031959478e-01,7.324218750000000000e-04
2.178774496912956327e-01,8.544921875000000000e-04
2.193838980793952897e-01,2.014160156250000000e-03
2.208903464674949468e-01,3.540039062500000000e-03
2.223967948555946317e-01,6.408691406250000000e-03
2.239032432436943165e-01,7.202148437500000000e-03
2.254096916317939736e-01,1.086425781250000000e-02
2.269161400198936307e-01,1.263427734375000000e-02
2.284225884079933155e-01,1.574707031250000000e-02
2.299290367960930004e-01,1.757812500000000000e-02
2.314354851841926575e-01,2.087402343750000000e-02
2.329419335722923146e-01,2.160644531250000000e-02
2.344483819603919994e-01,2.532958984375000000e-02
2.359548303484916842e-01,2.728271484375000000e-02
2.374612787365913413e-01,2.734375000000000000e-02
2.389677271246909984e-01,3.112792968750000000e-02
2.404741755127906833e-01,2.832031250000000000e-02
2.419806239008903681e-01,3.009033203125000000e-02
2.434870722889900252e-01,2.880859375000000000e-02
2.449935206770896823e-01,2.856445312500000000e-02
2.464999690651893394e-01,3.021240234375000000e-02
2.480064174532890520e-01,2.935791015625000000e-02
2.495128658413887091e-01,2.960205078125000000e-02
2.510193142294883661e-01,3.216552734375000000e-02
2.525257626175880232e-01,2.893066406250000000e-02
2.540322110056877358e-01,3.326416015625000000e-02
2.555386593937873929e-01,2.850341796875000000e-02
2.570451077818870500e-01,2.978515625000000000e-02
2.585515561699867071e-01,2.862548828125000000e-02
2.600580045580863642e-01,2.941894531250000000e-02
2.615644529461860768e-01,3.228759765625000000e-02
2.630709013342857339e-01,3.045654296875000000e-02
2.645773497223853910e-01,3.088378906250000000e-02
2.660837981104851035e-01,3.131103515625000000e-02
2.675902464985847606e-01,3.155517578125000000e-02
2.690966948866844177e-01,2.984619140625000000e-02
2.706031432747840748e-01,2.947998046875000000e-02
2.721095916628837319e-01,2.569580078125000000e-02
2.736160400509834445e-01,2.587890625000000000e-02
2.751224884390831016e-01,2.313232421875000000e-02
2.766289368271827587e-01,1.831054687500000000e-02
2.781353852152824158e-01,1.568603515625000000e-02
2.796418336033821284e-01,1.171875000000000000e-02
2.811482819914817854e-01,8.239746093750000000e-03
2.826547303795814425e-01,4.455566406250000000e-03
2.841611787676810996e-01,2.380371093750000000e-03
2.856676271557808122e-01,1.281738281250000000e-03
2.871740755438804693e-01,3.051757812500000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_32_16.txt <==
u,h
7.093556880950927512e-01,3.051757812500000000e-04
7.105782508850098100e-01,7.324218750000000000e-04
7.118008136749267578e-01,1.525878906250000000e-03
7.130233764648437056e-01,2.380371093750000000e-03
7.142459392547607644e-01,4.089355468750000000e-03
7.154685020446777122e-01,7.019042968750000000e-03
7.166910648345947710e-01,9.948730468750000000e-03
7.179136276245117188e-01,1.440429687500000000e-02
7.191361904144286665e-01,1.715087890625000000e-02
7.203587532043457253e-01,2.026367187500000000e-02
7.215813159942626731e-01,2.398681640625000000e-02
7.228038787841797319e-01,2.838134765625000000e-02
7.240264415740966797e-01,2.978515625000000000e-02
7.252490043640136275e-01,3.411865234375000000e-02
7.264715671539306863e-01,3.314208984375000000e-02
7.276941299438476340e-01,3.216552734375000000e-02
7.289166927337646928e-01,3.070068359375000000e-02
7.301392555236816406e-01,3.393554687500000000e-02
7.313618183135985884e-01,3.479003906250000000e-02
7.325843811035156472e-01,3.332519531250000000e-02
7.338069438934325950e-01,3.271484375000000000e-02
7.350295066833496538e-01,2.966308593750000000e-02
7.362520694732666016e-01,2.972412109375000000e-02
7.374746322631835493e-01,2.807617187500000000e-02
7.386971950531006081e-01,3.027343750000000000e-02
7.399197578430175559e-01,3.002929687500000000e-02
7.411423206329346147e-01,2.813720703125000000e-02
7.423648834228515625e-01,2.740478515625000000e-02
7.435874462127685103e-01,2.770996093750000000e-02
7.448100090026855691e-01,2.752685546875000000e-02
7.460325717926025169e-01,2.630615234375000000e-02
7.472551345825195757e-01,2.862548828125000000e-02
7.484776973724365234e-01,2.606201171875000000e-02
7.497002601623534712e-01,2.795410156250000000e-02
7.509228229522705300e-01,2.825927734375000000e-02
7.521453857421874778e-01,2.648925781250000000e-02
7.533679485321045366e-01,2.667236328125000000e-02
7.545905113220214844e-01,2.374267578125000000e-02
7.558130741119384322e-01,2.337646484375000000e-02
7.570356369018554910e-01,2.014160156250000000e-02
7.582581996917724387e-01,1.745605468750000000e-02
7.594807624816894975e-01,1.422119140625000000e-02
7.607033252716064453e-01,9.826660156250000000e-03
7.619258880615233931e-01,7.507324218750000000e-03
7.631484508514404519e-01,4.821777343750000000e-03
7.643710136413573997e-01,2.990722656250000000e-03
7.655935764312744585e-01,1.159667968750000000e-03
7.668161392211914062e-01,7.324218750000000000e-04
7.680387020111083540e-01,1.831054687500000000e-04
7.692612648010254128e-01,6.103515625000000000e-05


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_32_32.txt <==
u,h
4.875227135419845648e-01,1.220703125000000000e-04
4.879133468866348466e-01,4.272460937500000000e-04
4.883039802312850730e-01,7.934570312500000000e-04
4.886946135759353549e-01,9.155273437500000000e-04
4.890852469205856368e-01,2.197265625000000000e-03
4.894758802652359186e-01,1.647949218750000000e-03
4.898665136098862005e-01,3.234863281250000000e-03
4.902571469545364269e-01,4.394531250000000000e-03
4.906477802991867088e-01,6.408691406250000000e-03
4.910384136438369906e-01,9.216308593750000000e-03
4.914290469884872170e-01,1.116943359375000000e-02
4.918196803331374989e-01,1.123046875000000000e-02
4.922103136777877808e-01,1.440429687500000000e-02
4.926009470224380626e-01,1.757812500000000000e-02
4.929915803670883445e-01,1.965332031250000000e-02
4.933822137117385709e-01,2.392578125000000000e-02
4.937728470563888528e-01,2.563476562500000000e-02
4.941634804010391346e-01,3.363037109375000000e-02
4.945541137456893610e-01,3.155517578125000000e-02
4.949447470903396429e-01,3.649902343750000000e-02
4.953353804349899248e-01,4.125976562500000000e-02
4.957260137796402066e-01,4.370117187500000000e-02
4.961166471242904885e-01,4.699707031250000000e-02
4.965072804689407149e-01,4.925537109375000000e-02
4.968979138135909968e-01,4.595947265625000000e-02
4.972885471582412786e-01,4.595947265625000000e-02
4.976791805028915605e-01,4.693603515625000000e-02
4.980698138475417869e-01,4.486083984375000000e-02
4.984604471921920688e-01,4.284667968750000000e-02
4.988510805368423506e-01,4.327392578125000000e-02
4.992417138814926325e-01,4.211425781250000000e-02
4.996323472261429144e-01,3.845214843750000000e-02
5.000229805707931963e-01,3.942871093750000000e-02
5.004136139154433671e-01,3.833007812500000000e-02
5.008042472600937600e-01,2.929687500000000000e-02
5.011948806047439309e-01,2.642822265625000000e-02
5.015855139493943238e-01,2.258300781250000000e-02
5.019761472940444946e-01,1.477050781250000000e-02
5.023667806386946655e-01,1.373291015625000000e-02
5.027574139833450584e-01,1.165771484375000000e-02
5.031480473279952292e-01,6.103515625000000000e-03
5.035386806726456221e-01,3.967285156250000000e-03
5.039293140172957930e-01,2.746582031250000000e-03
5.043199473619461859e-01,2.136230468750000000e-03
5.047105807065963567e-01,1.281738281250000000e-03
5.051012140512466386e-01,7.934570312500000000e-04
5.054918473958969205e-01,3.051757812500000000e-04
5.058824807405470914e-01,0.000000000000000000e+00
5.062731140851974843e-01,6.103515625000000000e-05
5.066637474298476551e-01,1.220703125000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_32_48.txt <==
u,h
2.172945819795131794e-01,6.103515625000000000e-05
2.185919828712939994e-01,6.103515625000000000e-05
2.198893837630748749e-01,2.441406250000000000e-04
2.211867846548557504e-01,8.544921875000000000e-04
2.224841855466365703e-01,1.220703125000000000e-03
2.237815864384174458e-01,3.234863281250000000e-03
2.250789873301982658e-01,4.455566406250000000e-03
2.263763882219791412e-01,7.995605468750000000e-03
2.276737891137600167e-01,1.062011718750000000e-02
2.289711900055408367e-01,1.373291015625000000e-02
2.302685908973217122e-01,1.837158203125000000e-02
2.315659917891025321e-01,2.136230468750000000e-02
2.328633926808834076e-01,2.368164062500000000e-02
2.341607935726642831e-01,2.502441406250000000e-02
2.354581944644451030e-01,2.618408203125000000e-02
2.367555953562259785e-01,2.832031250000000000e-02
2.380529962480067985e-01,2.679443359375000000e-02
2.393503971397876740e-01,2.703857421875000000e-02
2.406477980315685494e-01,2.709960937500000000e-02
2.419451989233493694e-01,2.813720703125000000e-02
2.432425998151302449e-01,2.893066406250000000e-02
2.445400007069110648e-01,2.838134765625000000e-02
2.458374015986919403e-01,2.661132812500000000e-02
2.471348024904728158e-01,3.057861328125000000e-02
2.484322033822536357e-01,2.874755859375000000e-02
2.497296042740345112e-01,2.972412109375000000e-02
2.510270051658153312e-01,3.100585937500000000e-02
2.523244060575962067e-01,2.880859375000000000e-02
2.536218069493770821e-01,3.002929687500000000e-02
2.549192078411579021e-01,3.161621093750000000e-02
2.562166087329387776e-01,2.984619140625000000e-02
2.575140096247195975e-01,3.155517578125000000e-02
2.588114105165004730e-01,3.173828125000000000e-02
2.601088114082813485e-01,3.454589843750000000e-02
2.614062123000621685e-01,3.179931640625000000e-02
2.627036131918430439e-01,3.161621093750000000e-02
2.640010140836238639e-01,3.137207031250000000e-02
2.652984149754047394e-01,3.173828125000000000e-02
2.665958158671856149e-01,3.063964843750000000e-02
2.678932167589664348e-01,2.844238281250000000e-02
2.691906176507473103e-01,2.282714843750000000e-02
2.704880185425281303e-01,2.020263671875000000e-02
2.717854194343090057e-01,1.721191406250000000e-02
2.730828203260898812e-01,1.495361328125000000e-02
2.743802212178707012e-01,9.948730468750000000e-03
2.756776221096515767e-01,6.713867187500000000e-03
2.769750230014323966e-01,3.662109375000000000e-03
2.782724238932132721e-01,1.525878906250000000e-03
2.795698247849941476e-01,3.662109375000000000e-04
2.808672256767749675e-01,3.662109375000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_48_16.txt <==
u,h
6.943043792247771684e-01,1.831054687500000000e-04
6.958954107761383678e-01,7.934570312500000000e-04
6.974864423274993452e-01,2.807617187500000000e-03
6.990774738788605447e-01,4.760742187500000000e-03
7.006685054302215221e-01,8.239746093750000000e-03
7.022595369815827215e-01,1.300048828125000000e-02
7.038505685329436989e-01,1.538085937500000000e-02
7.054416000843048984e-01,2.362060546875000000e-02
7.070326316356658758e-01,2.478027343750000000e-02
7.086236631870270752e-01,2.850341796875000000e-02
7.102146947383880526e-01,3.222656250000000000e-02
7.118057262897492521e-01,3.216552734375000000e-02
7.133967578411102295e-01,3.570556640625000000e-02
7.149877893924712069e-01,3.576660156250000000e-02
7.165788209438324063e-01,3.564453125000000000e-02
7.181698524951933837e-01,3.723144531250000000e-02
7.197608840465545832e-01,3.399658203125000000e-02
7.213519155979155606e-01,3.619384765625000000e-02
7.229429471492767600e-01,3.686523437500000000e-02
7.245339787006377374e-01,3.466796875000000000e-02
7.261250102519989369e-01,3.442382812500000000e-02
7.277160418033599143e-01,3.210449218750000000e-02
7.293070733547211137e-01,3.381347656250000000e-02
7.308981049060820911e-01,3.442382812500000000e-02
7.324891364574432906e-01,2.911376953125000000e-02
7.340801680088042680e-01,2.832031250000000000e-02
7.356711995601654674e-01,2.996826171875000000e-02
7.372622311115264448e-01,3.027343750000000000e-02
7.388532626628876443e-01,3.112792968750000000e-02
7.404442942142486217e-01,2.862548828125000000e-02
7.420353257656098211e-01,2.459716796875000000e-02
7.436263573169707985e-01,2.478027343750000000e-02
7.452173888683319980e-01,2.508544921875000000e-02
7.468084204196929754e-01,2.416992187500000000e-02
7.483994519710541748e-01,2.197265625000000000e-02
7.499904835224151523e-01,2.075195312500000000e-02
7.515815150737763517e-01,1.568603515625000000e-02
7.531725466251373291e-01,1.409912109375000000e-02
7.547635781764984175e-01,1.123046875000000000e-02
7.563546097278595060e-01,9.765625000000000000e-03
7.579456412792204834e-01,7.873535156250000000e-03
7.595366728305816828e-01,5.126953125000000000e-03
7.611277043819426602e-01,3.967285156250000000e-03
7.627187359333038597e-01,2.624511718750000000e-03
7.643097674846648371e-01,1.464843750000000000e-03
7.659007990360260365e-01,9.765625000000000000e-04
7.674918305873870139e-01,4.272460937500000000e-04
7.690828621387482134e-01,3.051757812500000000e-04
7.706738936901091908e-01,1.220703125000000000e-04
7.722649252414703902e-01,2.441406250000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_48_32.txt <==
u,h
4.388386151194572093e-01,4.272460937500000000e-04
4.409351173043251082e-01,5.493164062500000000e-04
4.430316194891930071e-01,1.647949218750000000e-03
4.451281216740607949e-01,2.807617187500000000e-03
4.472246238589286937e-01,4.943847656250000000e-03
4.493211260437965371e-01,7.263183593750000000e-03
4.514176282286643804e-01,1.214599609375000000e-02
4.535141304135322793e-01,1.300048828125000000e-02
4.556106325984001226e-01,1.745605468750000000e-02
4.577071347832679660e-01,2.307128906250000000e-02
4.598036369681358648e-01,2.490234375000000000e-02
4.619001391530036527e-01,2.789306640625000000e-02
4.639966413378715515e-01,2.850341796875000000e-02
4.660931435227394504e-01,2.984619140625000000e-02
4.681896457076072382e-01,3.057861328125000000e-02
4.702861478924751371e-01,3.222656250000000000e-02
4.723826500773429804e-01,3.137207031250000000e-02
4.744791522622108237e-01,3.118896484375000000e-02
4.765756544470787226e-01,3.167724609375000000e-02
4.786721566319465659e-01,3.094482421875000000e-02
4.807686588168144093e-01,2.905273437500000000e-02
4.828651610016823081e-01,3.051757812500000000e-02
4.849616631865501515e-01,3.167724609375000000e-02
4.870581653714179948e-01,2.783203125000000000e-02
4.891546675562858937e-01,2.832031250000000000e-02
4.912511697411536815e-01,2.655029296875000000e-02
4.933476719260215804e-01,3.021240234375000000e-02
4.954441741108894792e-01,2.807617187500000000e-02
4.975406762957572671e-01,2.801513671875000000e-02
4.996371784806251659e-01,2.789306640625000000e-02
5.017336806654930648e-01,3.045654296875000000e-02
5.038301828503608526e-01,2.886962890625000000e-02
5.059266850352286404e-01,2.825927734375000000e-02
5.080231872200966503e-01,2.832031250000000000e-02
5.101196894049644381e-01,2.917480468750000000e-02
5.122161915898322260e-01,2.648925781250000000e-02
5.143126937747002358e-01,2.600097656250000000e-02
5.164091959595680237e-01,2.618408203125000000e-02
5.185056981444358115e-01,2.563476562500000000e-02
5.206022003293038214e-01,2.038574218750000000e-02
5.226987025141716092e-01,1.623535156250000000e-02
5.247952046990393971e-01,1.440429687500000000e-02
5.268917068839074069e-01,9.216308593750000000e-03
5.289882090687751948e-01,6.896972656250000000e-03
5.310847112536429826e-01,5.920410156250000000e-03
5.331812134385109925e-01,3.356933593750000000e-03
5.352777156233787803e-01,1.586914062500000000e-03
5.373742178082465681e-01,1.342773437500000000e-03
5.394707199931144670e-01,5.493164062500000000e-04
5.415672221779823658e-01,1.220703125000000000e-04


==> results_data/kl-stochastic/diffnet-fem-64x64/hist_48_48.txt <==
u,h
2.082307149469852514e-01,6.103515625000000000e-05
2.098371116816997728e-01,6.103515625000000000e-05
2.114435084164142664e-01,3.662109375000000000e-04
2.130499051511287600e-01,7.324218750000000000e-04
2.146563018858432814e-01,4.882812500000000000e-04
2.162626986205578028e-01,7.324218750000000000e-04
2.178690953552722964e-01,2.319335937500000000e-03
2.194754920899867900e-01,2.807617187500000000e-03
2.210818888247013114e-01,4.516601562500000000e-03
2.226882855594158328e-01,6.286621093750000000e-03
2.242946822941303264e-01,8.728027343750000000e-03
2.259010790288448201e-01,1.043701171875000000e-02
2.275074757635593414e-01,1.190185546875000000e-02
2.291138724982738628e-01,1.489257812500000000e-02
2.307202692329883564e-01,1.837158203125000000e-02
2.323266659677028501e-01,2.282714843750000000e-02
2.339330627024173714e-01,2.392578125000000000e-02
2.355394594371318928e-01,2.679443359375000000e-02
2.371458561718463864e-01,2.972412109375000000e-02
2.387522529065608801e-01,2.709960937500000000e-02
2.403586496412754014e-01,3.240966796875000000e-02
2.419650463759899228e-01,3.271484375000000000e-02
2.435714431107044442e-01,3.045654296875000000e-02
2.451778398454189101e-01,3.131103515625000000e-02
2.467842365801334314e-01,3.381347656250000000e-02
2.483906333148479528e-01,3.283691406250000000e-02
2.499970300495624742e-01,3.314208984375000000e-02
2.516034267842769401e-01,2.966308593750000000e-02
2.532098235189914615e-01,3.485107421875000000e-02
2.548162202537059828e-01,3.234863281250000000e-02
2.564226169884205042e-01,3.497314453125000000e-02
2.580290137231350256e-01,3.277587890625000000e-02
2.596354104578494915e-01,3.405761718750000000e-02
2.612418071925640128e-01,3.289794921875000000e-02
2.628482039272785342e-01,3.094482421875000000e-02
2.644546006619930001e-01,3.100585937500000000e-02
2.660609973967075215e-01,3.179931640625000000e-02
2.676673941314220428e-01,2.990722656250000000e-02
2.692737908661365642e-01,3.186035156250000000e-02
2.708801876008510856e-01,3.137207031250000000e-02
2.724865843355655515e-01,2.679443359375000000e-02
2.740929810702800729e-01,2.435302734375000000e-02
2.756993778049945942e-01,2.355957031250000000e-02
2.773057745397091156e-01,2.050781250000000000e-02
2.789121712744235815e-01,1.861572265625000000e-02
2.805185680091381029e-01,1.153564453125000000e-02
2.821249647438526242e-01,9.399414062500000000e-03
2.837313614785671456e-01,4.455566406250000000e-03
2.853377582132816115e-01,1.586914062500000000e-03
2.869441549479961329e-01,9.765625000000000000e-04


==> results_data/kl-stochastic/fdm_ml_I_16_J_0.csv <==
u,h
5.959634810686111894e-01,2.999999999999999737e-04
6.063597291707991666e-01,8.999999999999999754e-04
6.167559772729873657e-01,1.600000000000000077e-03
6.271522253751755649e-01,2.799999999999999972e-03
6.375484734773635420e-01,3.700000000000000164e-03
6.479447215795517412e-01,6.400000000000000307e-03
6.583409696817397183e-01,8.300000000000000086e-03
6.687372177839279175e-01,1.140000000000000041e-02
6.791334658861161166e-01,1.389999999999999916e-02
6.895297139883040938e-01,1.799999999999999864e-02
6.999259620904922929e-01,2.210000000000000159e-02
7.103222101926802701e-01,2.549999999999999836e-02
7.207184582948684692e-01,2.999999999999999889e-02
7.311147063970566684e-01,3.500000000000000333e-02
7.415109544992446455e-01,3.960000000000000325e-02
7.519072026014328447e-01,4.209999999999999853e-02
7.623034507036208218e-01,4.649999999999999967e-02
7.726996988058090210e-01,5.009999999999999870e-02
7.830959469079972202e-01,5.000000000000000278e-02
7.934921950101851973e-01,5.240000000000000213e-02
8.038884431123733965e-01,5.360000000000000181e-02
8.142846912145613736e-01,5.539999999999999786e-02
8.246809393167495728e-01,5.639999999999999875e-02
8.350771874189377719e-01,6.140000000000000319e-02
8.454734355211257490e-01,6.260000000000000286e-02
8.558696836233139482e-01,7.019999999999999851e-02
8.662659317255020364e-01,6.759999999999999343e-02
8.766621798276901245e-01,6.199999999999999956e-02
8.870584279298783237e-01,3.699999999999999817e-02
8.974546760320663008e-01,1.319999999999999993e-02


==> results_data/kl-stochastic/fdm_ml_I_16_J_16.csv <==
u,h
6.771431724230447813e-01,1.100000000000000066e-03
6.837142586708069292e-01,2.899999999999999800e-03
6.902853449185688550e-01,6.000000000000000125e-03
6.968564311663310029e-01,1.009999999999999960e-02
7.034275174140929288e-01,1.359999999999999924e-02
7.099986036618550767e-01,1.890000000000000013e-02
7.165696899096171135e-01,2.350000000000000006e-02
7.231407761573791504e-01,2.809999999999999998e-02
7.297118624051412983e-01,3.490000000000000047e-02
7.362829486529032241e-01,3.729999999999999982e-02
7.428540349006653720e-01,4.059999999999999720e-02
7.494251211484272979e-01,4.329999999999999821e-02
7.559962073961894458e-01,4.410000000000000031e-02
7.625672936439513716e-01,4.460000000000000075e-02
7.691383798917135195e-01,4.710000000000000298e-02
7.757094661394754453e-01,4.549999999999999878e-02
7.822805523872375932e-01,4.669999999999999846e-02
7.888516386349995191e-01,4.510000000000000120e-02
7.954227248827616670e-01,4.900000000000000189e-02
8.019938111305237038e-01,4.689999999999999725e-02
8.085648973782857407e-01,4.929999999999999660e-02
8.151359836260477776e-01,4.970000000000000112e-02
8.217070698738098145e-01,4.959999999999999826e-02
8.282781561215718513e-01,5.020000000000000157e-02
8.348492423693338882e-01,4.789999999999999813e-02
8.414203286170960361e-01,4.309999999999999942e-02
8.479914148648579619e-01,3.389999999999999958e-02
8.545625011126201098e-01,2.309999999999999901e-02
8.611335873603820357e-01,1.480000000000000066e-02
8.677046736081441836e-01,9.100000000000000450e-03


==> results_data/kl-stochastic/fdm_ml_I_16_J_32.csv <==
u,h
7.104618469874064424e-01,1.799999999999999951e-03
7.143461465835571067e-01,5.100000000000000366e-03
7.182304461797077710e-01,8.800000000000000530e-03
7.221147457758585464e-01,1.349999999999999985e-02
7.259990453720093218e-01,1.739999999999999880e-02
7.298833449681599861e-01,2.220000000000000098e-02
7.337676445643106504e-01,2.620000000000000107e-02
7.376519441604614258e-01,3.009999999999999828e-02
7.415362437566122011e-01,3.490000000000000047e-02
7.454205433527628655e-01,4.000000000000000083e-02
7.493048429489135298e-01,4.410000000000000031e-02
7.531891425450643052e-01,4.959999999999999826e-02
7.570734421412150805e-01,4.939999999999999947e-02
7.609577417373656338e-01,5.279999999999999971e-02
7.648420413335164092e-01,4.989999999999999991e-02
7.687263409296671846e-01,5.240000000000000213e-02
7.726106405258178489e-01,5.129999999999999838e-02
7.764949401219685132e-01,5.220000000000000334e-02
7.803792397181192886e-01,5.199999999999999761e-02
7.842635393142700639e-01,5.290000000000000258e-02
7.881478389104207283e-01,5.099999999999999672e-02
7.920321385065713926e-01,4.870000000000000023e-02
7.959164381027221680e-01,4.469999999999999668e-02
7.998007376988729433e-01,4.200000000000000261e-02
8.036850372950236077e-01,3.450000000000000289e-02
8.075693368911742720e-01,3.099999999999999978e-02
8.114536364873250474e-01,2.369999999999999885e-02
8.153379360834758227e-01,1.220000000000000077e-02
8.192222356796263760e-01,4.499999999999999660e-03
8.231065352757771514e-01,1.100000000000000066e-03


==> results_data/kl-stochastic/fdm_ml_I_16_J_48.csv <==
u,h
6.577926307916641679e-01,8.000000000000000383e-04
6.646323889493941373e-01,2.399999999999999790e-03
6.714721471071243286e-01,5.599999999999999943e-03
6.783119052648545200e-01,8.999999999999999320e-03
6.851516634225844893e-01,1.460000000000000013e-02
6.919914215803146806e-01,2.019999999999999921e-02
6.988311797380446500e-01,2.539999999999999897e-02
7.056709378957748413e-01,3.160000000000000309e-02
7.125106960535050327e-01,3.629999999999999893e-02
7.193504542112350020e-01,4.229999999999999732e-02
7.261902123689651933e-01,4.660000000000000253e-02
7.330299705266951626e-01,4.900000000000000189e-02
7.398697286844253540e-01,5.050000000000000322e-02
7.467094868421555454e-01,5.240000000000000213e-02
7.535492449998855147e-01,5.099999999999999672e-02
7.603890031576157060e-01,5.220000000000000334e-02
7.672287613153456753e-01,5.190000000000000169e-02
7.740685194730758667e-01,5.109999999999999959e-02
7.809082776308060581e-01,5.079999999999999793e-02
7.877480357885360274e-01,5.190000000000000169e-02
7.945877939462662187e-01,5.249999999999999806e-02
8.014275521039961880e-01,5.140000000000000124e-02
8.082673102617263794e-01,4.730000000000000177e-02
8.151070684194565708e-01,4.529999999999999999e-02
8.219468265771865401e-01,3.899999999999999994e-02
8.287865847349167314e-01,2.879999999999999921e-02
8.356263428926467007e-01,1.990000000000000102e-02
8.424661010503768921e-01,1.260000000000000009e-02
8.493058592081070834e-01,5.899999999999999863e-03
8.561456173658370528e-01,1.699999999999999905e-03


==> results_data/kl-stochastic/fdm_ml_I_16_J_65.csv <==
u,h
5.304709414641062271e-01,5.999999999999999474e-04
5.424665629863738570e-01,1.000000000000000021e-03
5.544621845086415979e-01,2.099999999999999870e-03
5.664578060309092278e-01,3.899999999999999821e-03
5.784534275531768577e-01,6.000000000000000125e-03
5.904490490754445986e-01,8.200000000000000691e-03
6.024446705977122285e-01,1.129999999999999928e-02
6.144402921199798584e-01,1.409999999999999969e-02
6.264359136422474883e-01,1.849999999999999908e-02
6.384315351645151182e-01,2.129999999999999949e-02
6.504271566867828591e-01,2.649999999999999925e-02
6.624227782090504890e-01,2.980000000000000010e-02
6.744183997313182299e-01,3.440000000000000002e-02
6.864140212535858598e-01,3.839999999999999664e-02
6.984096427758534897e-01,4.279999999999999777e-02
7.104052642981211196e-01,4.700000000000000011e-02
7.224008858203887495e-01,5.020000000000000157e-02
7.343965073426563794e-01,5.439999999999999697e-02
7.463921288649241204e-01,5.659999999999999754e-02
7.583877503871917503e-01,5.820000000000000173e-02
7.703833719094594912e-01,6.040000000000000230e-02
7.823789934317271211e-01,6.169999999999999790e-02
7.943746149539947510e-01,6.180000000000000077e-02
8.063702364762623809e-01,6.479999999999999649e-02
8.183658579985300108e-01,6.189999999999999669e-02
8.303614795207976407e-01,5.449999999999999983e-02
8.423571010430653816e-01,4.560000000000000164e-02
8.543527225653331225e-01,3.470000000000000168e-02
8.663483440876007524e-01,2.129999999999999949e-02
8.783439656098683823e-01,8.000000000000000167e-03


==> results_data/kl-stochastic/fdm_ml_I_32_J_0.csv <==
u,h
3.455109218756358125e-01,7.700000000000000247e-03
3.582841217517852561e-01,1.450000000000000074e-02
3.710573216279348108e-01,2.129999999999999949e-02
3.838305215040842544e-01,2.769999999999999893e-02
3.966037213802338091e-01,3.769999999999999740e-02
4.093769212563832527e-01,4.299999999999999656e-02
4.221501211325327518e-01,4.639999999999999680e-02
4.349233210086822510e-01,4.250000000000000305e-02
4.476965208848317501e-01,4.320000000000000229e-02
4.604697207609812493e-01,4.309999999999999942e-02
4.732429206371307484e-01,4.290000000000000063e-02
4.860161205132802476e-01,4.290000000000000063e-02
4.987893203894296912e-01,4.299999999999999656e-02
5.115625202655791348e-01,4.499999999999999833e-02
5.243357201417286895e-01,3.950000000000000039e-02
5.371089200178782441e-01,4.299999999999999656e-02
5.498821198940277988e-01,3.939999999999999752e-02
5.626553197701771314e-01,4.209999999999999853e-02
5.754285196463266860e-01,4.390000000000000152e-02
5.882017195224762407e-01,3.889999999999999708e-02
6.009749193986257954e-01,4.290000000000000063e-02
6.137481192747751280e-01,4.050000000000000128e-02
6.265213191509246826e-01,3.710000000000000103e-02
6.392945190270742373e-01,3.500000000000000333e-02
6.520677189032235699e-01,2.960000000000000131e-02
6.648409187793731245e-01,2.549999999999999836e-02
6.776141186555226792e-01,1.899999999999999953e-02
6.903873185316722338e-01,1.280000000000000061e-02
7.031605184078215665e-01,7.100000000000000408e-03
7.159337182839711211e-01,2.799999999999999972e-03


==> results_data/kl-stochastic/fdm_ml_I_32_J_16.csv <==
u,h
3.992535496751467017e-01,4.700000000000000185e-03
4.082236364483833313e-01,2.359999999999999945e-02
4.171937232216199609e-01,5.709999999999999798e-02
4.261638099948564795e-01,2.179999999999999993e-02
4.351338967680931091e-01,5.360000000000000181e-02
4.441039835413297387e-01,3.919999999999999873e-02
4.530740703145663129e-01,1.750000000000000167e-02
4.620441570878028870e-01,8.010000000000000453e-02
4.710142438610395166e-01,2.399999999999999790e-03
4.799843306342760907e-01,6.370000000000000662e-02
4.889544174075126648e-01,3.400000000000000244e-02
4.979245041807492944e-01,3.610000000000000014e-02
5.068945909539859240e-01,4.320000000000000229e-02
5.158646777272224426e-01,4.059999999999999720e-02
5.248347645004590722e-01,3.509999999999999926e-02
5.338048512736957019e-01,3.849999999999999950e-02
5.427749380469322205e-01,4.179999999999999688e-02
5.517450248201688501e-01,3.370000000000000079e-02
5.607151115934054797e-01,4.039999999999999841e-02
5.696851983666419983e-01,3.749999999999999861e-02
5.786552851398786279e-01,4.070000000000000007e-02
5.876253719131152575e-01,3.660000000000000059e-02
5.965954586863517761e-01,4.290000000000000063e-02
6.055655454595884057e-01,3.780000000000000027e-02
6.145356322328250354e-01,2.939999999999999905e-02
6.235057190060615540e-01,2.450000000000000094e-02
6.324758057792981836e-01,1.830000000000000029e-02
6.414458925525348132e-01,1.319999999999999993e-02
6.504159793257713318e-01,8.500000000000000611e-03
6.593860660990079614e-01,3.500000000000000073e-03


==> results_data/kl-stochastic/fdm_ml_I_32_J_32.csv <==
u,h
4.919461915890375736e-01,2.510000000000000078e-02
4.928472369909286388e-01,5.310000000000000137e-02
4.937482823928197040e-01,7.829999999999999460e-02
4.946493277947108247e-01,8.849999999999999534e-02
4.955503731966018899e-01,9.020000000000000240e-02
4.964514185984929551e-01,9.890000000000000180e-02
4.973524640003840203e-01,1.008000000000000007e-01
4.982535094022750854e-01,9.500000000000000111e-02
4.991545548041661506e-01,8.390000000000000235e-02
5.000556002060572158e-01,6.640000000000000069e-02
5.009566456079483920e-01,4.809999999999999692e-02
5.018576910098393462e-01,3.599999999999999728e-02
5.027587364117305224e-01,2.759999999999999953e-02
5.036597818136214766e-01,2.319999999999999840e-02
5.045608272155126528e-01,1.739999999999999880e-02
5.054618726174036070e-01,1.379999999999999977e-02
5.063629180192947832e-01,1.140000000000000041e-02
5.072639634211857373e-01,9.599999999999999159e-03
5.081650088230769136e-01,7.700000000000000247e-03
5.090660542249678677e-01,6.199999999999999782e-03
5.099670996268590439e-01,4.700000000000000185e-03
5.108681450287499981e-01,3.799999999999999992e-03
5.117691904306411743e-01,2.799999999999999972e-03
5.126702358325323505e-01,2.500000000000000052e-03
5.135712812344233047e-01,1.799999999999999951e-03
5.144723266363144809e-01,1.299999999999999940e-03
5.153733720382054351e-01,8.999999999999999754e-04
5.162744174400966113e-01,4.000000000000000192e-04
5.171754628419875655e-01,4.000000000000000192e-04
5.180765082438787417e-01,2.000000000000000096e-04


==> results_data/kl-stochastic/fdm_ml_I_32_J_48.csv <==
u,h
3.559393500288327572e-01,3.799999999999999992e-03
3.645246669650077931e-01,1.009999999999999960e-02
3.731099839011828290e-01,1.619999999999999912e-02
3.816953008373578649e-01,2.129999999999999949e-02
3.902806177735328452e-01,2.960000000000000131e-02
3.988659347097078811e-01,3.520000000000000212e-02
4.074512516458829170e-01,3.950000000000000039e-02
4.160365685820579529e-01,4.469999999999999668e-02
4.246218855182329888e-01,3.980000000000000204e-02
4.332072024544080246e-01,4.220000000000000140e-02
4.417925193905830605e-01,4.420000000000000318e-02
4.503778363267580409e-01,3.640000000000000180e-02
4.589631532629330768e-01,4.050000000000000128e-02
4.675484701991081127e-01,4.270000000000000184e-02
4.761337871352831486e-01,3.490000000000000047e-02
4.847191040714581844e-01,3.810000000000000192e-02
4.933044210076332203e-01,4.490000000000000241e-02
5.018897379438083117e-01,3.200000000000000067e-02
5.104750548799832366e-01,3.579999999999999849e-02
5.190603718161583835e-01,5.410000000000000225e-02
5.276456887523333084e-01,1.400000000000000029e-02
5.362310056885083442e-01,5.439999999999999697e-02
5.448163226246833801e-01,4.109999999999999765e-02
5.534016395608584160e-01,1.000000000000000021e-02
5.619869564970334519e-01,5.949999999999999734e-02
5.705722734332084878e-01,3.109999999999999917e-02
5.791575903693835237e-01,2.960000000000000131e-02
5.877429073055584485e-01,4.259999999999999898e-02
5.963282242417335954e-01,2.570000000000000062e-02
6.049135411779085203e-01,6.000000000000000125e-03


==> results_data/kl-stochastic/fdm_ml_I_32_J_65.csv <==
u,h
2.934324532747268899e-01,4.599999999999999922e-03
3.059059947729110274e-01,1.039999999999999952e-02
3.183795362710952759e-01,1.600000000000000033e-02
3.308530777692795244e-01,2.369999999999999885e-02
3.433266192674636619e-01,3.049999999999999933e-02
3.558001607656479104e-01,3.620000000000000301e-02
3.682737022638320479e-01,4.200000000000000261e-02
3.807472437620162964e-01,4.220000000000000140e-02
3.932207852602005449e-01,4.599999999999999922e-02
4.056943267583846824e-01,4.200000000000000261e-02
4.181678682565689309e-01,4.510000000000000120e-02
4.306414097547530684e-01,4.270000000000000184e-02
4.431149512529373169e-01,4.039999999999999841e-02
4.555884927511215099e-01,4.309999999999999942e-02
4.680620342493057029e-01,3.880000000000000115e-02
4.805355757474899514e-01,4.240000000000000019e-02
4.930091172456740889e-01,4.279999999999999777e-02
5.054826587438583374e-01,3.869999999999999829e-02
5.179562002420425859e-01,3.889999999999999708e-02
5.304297417402267234e-01,3.790000000000000313e-02
5.429032832384109719e-01,4.089999999999999886e-02
5.553768247365951094e-01,4.000000000000000083e-02
5.678503662347793579e-01,3.740000000000000269e-02
5.803239077329634954e-01,4.569999999999999757e-02
5.927974492311477439e-01,3.620000000000000301e-02
6.052709907293319924e-01,2.889999999999999861e-02
6.177445322275161299e-01,2.659999999999999865e-02
6.302180737257003784e-01,1.969999999999999876e-02
6.426916152238845159e-01,1.050000000000000065e-02
6.551651567220687644e-01,9.700000000000000289e-03


==> results_data/kl-stochastic/fdm_ml_I_48_J_0.csv <==
u,h
1.266884833574294933e-01,1.000000000000000021e-02
1.383425086736679299e-01,2.529999999999999957e-02
1.499965339899063110e-01,4.030000000000000249e-02
1.616505593061446922e-01,5.140000000000000124e-02
1.733045846223831288e-01,6.119999999999999746e-02
1.849586099386215099e-01,6.510000000000000508e-02
1.966126352548599465e-01,6.610000000000000597e-02
2.082666605710983276e-01,6.410000000000000420e-02
2.199206858873367365e-01,6.140000000000000319e-02
2.315747112035751454e-01,6.169999999999999790e-02
2.432287365198135265e-01,5.940000000000000141e-02
2.548827618360519631e-01,5.820000000000000173e-02
2.665367871522903442e-01,5.430000000000000104e-02
2.781908124685287809e-01,4.909999999999999781e-02
2.898448377847671620e-01,4.529999999999999999e-02
3.014988631010055431e-01,4.059999999999999720e-02
3.131528884172439797e-01,3.549999999999999684e-02
3.248069137334823608e-01,3.130000000000000143e-02
3.364609390497207975e-01,2.639999999999999986e-02
3.481149643659591786e-01,2.239999999999999977e-02
3.597689896821975597e-01,1.859999999999999848e-02
3.714230149984359963e-01,1.499999999999999944e-02
3.830770403146743774e-01,1.159999999999999920e-02
3.947310656309127586e-01,9.100000000000000450e-03
4.063850909471511952e-01,6.100000000000000387e-03
4.180391162633896318e-01,4.599999999999999922e-03
4.296931415796280129e-01,2.899999999999999800e-03
4.413471668958663940e-01,1.799999999999999951e-03
4.530011922121047752e-01,6.999999999999999929e-04
4.646552175283432118e-01,5.000000000000000104e-04


==> results_data/kl-stochastic/fdm_ml_I_48_J_16.csv <==
u,h
1.492460546394189236e-01,1.399999999999999986e-03
1.564908258616924397e-01,5.100000000000000366e-03
1.637355970839659280e-01,1.159999999999999920e-02
1.709803683062394442e-01,2.040000000000000147e-02
1.782251395285129325e-01,3.139999999999999736e-02
1.854699107507864486e-01,4.100000000000000172e-02
1.927146819730599647e-01,4.580000000000000043e-02
1.999594531953334808e-01,5.070000000000000201e-02
2.072042244176069969e-01,5.260000000000000092e-02
2.144489956398805131e-01,5.000000000000000278e-02
2.216937668621540014e-01,5.229999999999999927e-02
2.289385380844274898e-01,5.120000000000000245e-02
2.361833093067010059e-01,5.149999999999999717e-02
2.434280805289745220e-01,5.160000000000000003e-02
2.506728517512480381e-01,5.149999999999999717e-02
2.579176229735215542e-01,5.059999999999999915e-02
2.651623941957950703e-01,5.079999999999999793e-02
2.724071654180685864e-01,5.000000000000000278e-02
2.796519366403421025e-01,4.889999999999999902e-02
2.868967078626155631e-01,4.449999999999999789e-02
2.941414790848890792e-01,4.130000000000000338e-02
3.013862503071625953e-01,3.529999999999999805e-02
3.086310215294361115e-01,3.090000000000000038e-02
3.158757927517096276e-01,2.450000000000000094e-02
3.231205639739830882e-01,1.859999999999999848e-02
3.303653351962566043e-01,1.480000000000000066e-02
3.376101064185301204e-01,9.700000000000000289e-03
3.448548776408036365e-01,7.000000000000000146e-03
3.520996488630771526e-01,3.500000000000000073e-03
3.593444200853506687e-01,1.500000000000000031e-03


==> results_data/kl-stochastic/fdm_ml_I_48_J_32.csv <==
u,h
1.734538214902083264e-01,8.000000000000000383e-04
1.778934709727764130e-01,2.399999999999999790e-03
1.823331204553444995e-01,9.100000000000000450e-03
1.867727699379126416e-01,1.540000000000000049e-02
1.912124194204807281e-01,2.160000000000000114e-02
1.956520689030488147e-01,2.850000000000000103e-02
2.000917183856169568e-01,3.219999999999999946e-02
2.045313678681850433e-01,3.799999999999999906e-02
2.089710173507531299e-01,4.349999999999999700e-02
2.134106668333212442e-01,4.870000000000000023e-02
2.178503163158893585e-01,5.190000000000000169e-02
2.222899657984574451e-01,5.739999999999999963e-02
2.267296152810255594e-01,5.700000000000000205e-02
2.311692647635936737e-01,6.360000000000000375e-02
2.356089142461617603e-01,6.099999999999999867e-02
2.400485637287298746e-01,5.820000000000000173e-02
2.444882132112979889e-01,5.979999999999999899e-02
2.489278626938660754e-01,5.360000000000000181e-02
2.533675121764341620e-01,4.950000000000000233e-02
2.578071616590023041e-01,4.549999999999999878e-02
2.622468111415703906e-01,4.080000000000000293e-02
2.666864606241384772e-01,3.579999999999999849e-02
2.711261101067066193e-01,3.009999999999999828e-02
2.755657595892747058e-01,2.790000000000000119e-02
2.800054090718427924e-01,2.179999999999999993e-02
2.844450585544109344e-01,1.750000000000000167e-02
2.888847080369790210e-01,1.359999999999999924e-02
2.933243575195471076e-01,7.900000000000000772e-03
2.977640070021152496e-01,5.700000000000000205e-03
3.022036564846833362e-01,1.199999999999999895e-03


==> results_data/kl-stochastic/fdm_ml_I_48_J_48.csv <==
u,h
1.317239438494046677e-01,4.000000000000000083e-03
1.387657627463340648e-01,9.900000000000000813e-03
1.458075816432635174e-01,1.820000000000000090e-02
1.528494005401929146e-01,2.750000000000000014e-02
1.598912194371223672e-01,3.559999999999999970e-02
1.669330383340517643e-01,4.240000000000000019e-02
1.739748572309811891e-01,4.580000000000000043e-02
1.810166761279106140e-01,4.800000000000000100e-02
1.880584950248400389e-01,4.900000000000000189e-02
1.951003139217694637e-01,4.950000000000000233e-02
2.021421328186988886e-01,4.739999999999999769e-02
2.091839517156283135e-01,4.889999999999999902e-02
2.162257706125577106e-01,4.599999999999999922e-02
2.232675895094871632e-01,4.909999999999999781e-02
2.303094084064165603e-01,4.479999999999999954e-02
2.373512273033460129e-01,4.700000000000000011e-02
2.443930462002754100e-01,4.540000000000000285e-02
2.514348650972048071e-01,4.580000000000000043e-02
2.584766839941342598e-01,4.279999999999999777e-02
2.655185028910637124e-01,4.580000000000000043e-02
2.725603217879931650e-01,3.989999999999999797e-02
2.796021406849225066e-01,3.960000000000000325e-02
2.866439595818519592e-01,3.409999999999999837e-02
2.936857784787814118e-01,2.889999999999999861e-02
3.007275973757107534e-01,2.369999999999999885e-02
3.077694162726402061e-01,1.729999999999999941e-02
3.148112351695696587e-01,1.250000000000000069e-02
3.218530540664991113e-01,6.799999999999999621e-03
3.288948729634284529e-01,3.200000000000000153e-03
3.359366918603579055e-01,1.100000000000000066e-03


==> results_data/kl-stochastic/fdm_ml_I_48_J_65.csv <==
u,h
1.085507359355688123e-01,1.080000000000000057e-02
1.192118931561708395e-01,2.860000000000000042e-02
1.298730503767728806e-01,4.839999999999999858e-02
1.405342075973748939e-01,6.189999999999999669e-02
1.511953648179769627e-01,6.790000000000000202e-02
1.618565220385789760e-01,6.119999999999999746e-02
1.725176792591810448e-01,5.890000000000000097e-02
1.831788364797830582e-01,5.680000000000000326e-02
1.938399937003850992e-01,5.380000000000000060e-02
2.045011509209871403e-01,5.149999999999999717e-02
2.151623081415891536e-01,4.929999999999999660e-02
2.258234653621912225e-01,4.889999999999999902e-02
2.364846225827932358e-01,4.639999999999999680e-02
2.471457798033953046e-01,4.479999999999999954e-02
2.578069370239973179e-01,4.309999999999999942e-02
2.684680942445993312e-01,4.100000000000000172e-02
2.791292514652014001e-01,3.780000000000000027e-02
2.897904086858034134e-01,3.330000000000000321e-02
3.004515659064054822e-01,2.960000000000000131e-02
3.111127231270074955e-01,2.690000000000000030e-02
3.217738803476095089e-01,2.350000000000000006e-02
3.324350375682115777e-01,1.980000000000000163e-02
3.430961947888135910e-01,1.619999999999999912e-02
3.537573520094156598e-01,1.299999999999999940e-02
3.644185092300176732e-01,9.900000000000000813e-03
3.750796664506197420e-01,7.100000000000000408e-03
3.857408236712217553e-01,4.899999999999999842e-03
3.964019808918237686e-01,2.700000000000000143e-03
4.070631381124257819e-01,1.399999999999999986e-03
4.177242953330278508e-01,5.999999999999999474e-04


==> results_data/kl-stochastic/fe_num_I_16_J_0.csv <==
u,h
5.948648233333333479e-01,1.299999999999999940e-03
6.042206699999999042e-01,1.799999999999999951e-03
6.135765166666666826e-01,3.799999999999999992e-03
6.229323633333332388e-01,5.400000000000000286e-03
6.322882100000000172e-01,8.000000000000000167e-03
6.416440566666665735e-01,1.039999999999999952e-02
6.509999033333333518e-01,1.409999999999999969e-02
6.603557499999999081e-01,1.820000000000000090e-02
6.697115966666666864e-01,2.170000000000000054e-02
6.790674433333332427e-01,2.709999999999999909e-02
6.884232900000000210e-01,3.150000000000000022e-02
6.977791366666665773e-01,3.610000000000000014e-02
7.071349833333333557e-01,4.030000000000000249e-02
7.164908299999999119e-01,4.560000000000000164e-02
7.258466766666666903e-01,5.179999999999999882e-02
7.352025233333332466e-01,5.680000000000000326e-02
7.445583700000000249e-01,6.090000000000000274e-02
7.539142166666665812e-01,6.489999999999999936e-02
7.632700633333333595e-01,6.729999999999999871e-02
7.726259099999999158e-01,7.030000000000000138e-02
7.819817566666666941e-01,6.769999999999999629e-02
7.913376033333332504e-01,6.450000000000000178e-02
8.006934500000000288e-01,5.820000000000000173e-02
8.100492966666665851e-01,5.149999999999999717e-02
8.194051433333333634e-01,4.320000000000000229e-02
8.287609899999999197e-01,3.359999999999999792e-02
8.381168366666666980e-01,2.340000000000000066e-02
8.474726833333332543e-01,1.370000000000000037e-02
8.568285300000000326e-01,5.599999999999999943e-03
8.661843766666665889e-01,1.299999999999999940e-03


==> results_data/kl-stochastic/fe_num_I_16_J_16.csv <==
u,h
6.881736633333332964e-01,3.200000000000000153e-03
6.930507900000000276e-01,8.399999999999999481e-03
6.979279166666667589e-01,1.710000000000000062e-02
7.028050433333333791e-01,2.419999999999999929e-02
7.076821699999999993e-01,3.209999999999999659e-02
7.125592966666667305e-01,3.719999999999999696e-02
7.174364233333333507e-01,4.100000000000000172e-02
7.223135499999999709e-01,4.479999999999999954e-02
7.271906766666667021e-01,4.540000000000000285e-02
7.320678033333334334e-01,4.750000000000000056e-02
7.369449299999999425e-01,4.819999999999999979e-02
7.418220566666666738e-01,4.830000000000000265e-02
7.466991833333334050e-01,4.819999999999999979e-02
7.515763100000000252e-01,4.819999999999999979e-02
7.564534366666666454e-01,4.760000000000000342e-02
7.613305633333333766e-01,4.800000000000000100e-02
7.662076899999999968e-01,4.800000000000000100e-02
7.710848166666666170e-01,4.800000000000000100e-02
7.759619433333333482e-01,4.830000000000000265e-02
7.808390700000000795e-01,4.889999999999999902e-02
7.857161966666665887e-01,4.700000000000000011e-02
7.905933233333333199e-01,4.510000000000000120e-02
7.954704500000000511e-01,3.910000000000000281e-02
8.003475766666666713e-01,3.269999999999999990e-02
8.052247033333332915e-01,2.350000000000000006e-02
8.101018300000000227e-01,1.499999999999999944e-02
8.149789566666666429e-01,8.300000000000000086e-03
8.198560833333332631e-01,4.300000000000000003e-03
8.247332099999999944e-01,1.799999999999999951e-03
8.296103366666666146e-01,5.999999999999999474e-04


==> results_data/kl-stochastic/fe_num_I_16_J_32.csv <==
u,h
7.052982083333334540e-01,3.200000000000000153e-03
7.088340250000000342e-01,1.110000000000000049e-02
7.123698416666667255e-01,1.540000000000000049e-02
7.159056583333334167e-01,2.409999999999999989e-02
7.194414749999999970e-01,2.920000000000000026e-02
7.229772916666667992e-01,3.610000000000000014e-02
7.265131083333333795e-01,4.290000000000000063e-02
7.300489249999999597e-01,4.329999999999999821e-02
7.335847416666667620e-01,4.529999999999999999e-02
7.371205583333333422e-01,4.359999999999999987e-02
7.406563750000000335e-01,4.349999999999999700e-02
7.441921916666667247e-01,4.440000000000000197e-02
7.477280083333333049e-01,4.349999999999999700e-02
7.512638250000001072e-01,4.379999999999999866e-02
7.547996416666666875e-01,4.220000000000000140e-02
7.583354583333332677e-01,4.420000000000000318e-02
7.618712750000000700e-01,4.150000000000000216e-02
7.654070916666666502e-01,4.399999999999999745e-02
7.689429083333334525e-01,4.320000000000000229e-02
7.724787250000000327e-01,4.109999999999999765e-02
7.760145416666666129e-01,4.359999999999999987e-02
7.795503583333334152e-01,4.130000000000000338e-02
7.830861749999999954e-01,4.379999999999999866e-02
7.866219916666666867e-01,4.009999999999999676e-02
7.901578083333333780e-01,3.529999999999999805e-02
7.936936249999999582e-01,2.929999999999999966e-02
7.972294416666667605e-01,1.940000000000000058e-02
8.007652583333333407e-01,1.499999999999999944e-02
8.043010749999999209e-01,5.000000000000000104e-03
8.078368916666667232e-01,1.600000000000000077e-03


==> results_data/kl-stochastic/fe_num_I_16_J_48.csv <==
u,h
6.909308333333332719e-01,3.799999999999999992e-03
6.956020999999998899e-01,8.000000000000000167e-03
7.002733666666666190e-01,1.529999999999999936e-02
7.049446333333333481e-01,2.350000000000000006e-02
7.096158999999999661e-01,3.020000000000000115e-02
7.142871666666665842e-01,3.760000000000000148e-02
7.189584333333333133e-01,4.089999999999999886e-02
7.236296999999999313e-01,4.560000000000000164e-02
7.283009666666666604e-01,4.639999999999999680e-02
7.329722333333332784e-01,4.800000000000000100e-02
7.376434999999998965e-01,4.819999999999999979e-02
7.423147666666666256e-01,4.760000000000000342e-02
7.469860333333333546e-01,4.989999999999999991e-02
7.516572999999999727e-01,4.780000000000000221e-02
7.563285666666665907e-01,4.880000000000000310e-02
7.609998333333332088e-01,4.739999999999999769e-02
7.656710999999999379e-01,4.769999999999999934e-02
7.703423666666666669e-01,4.830000000000000265e-02
7.750136333333332850e-01,4.870000000000000023e-02
7.796848999999999030e-01,4.739999999999999769e-02
7.843561666666666321e-01,4.549999999999999878e-02
7.890274333333333612e-01,4.229999999999999732e-02
7.936986999999999792e-01,3.960000000000000325e-02
7.983699666666665973e-01,3.150000000000000022e-02
8.030412333333332153e-01,2.500000000000000139e-02
8.077124999999999444e-01,1.679999999999999896e-02
8.123837666666666735e-01,1.009999999999999960e-02
8.170550333333332915e-01,5.300000000000000024e-03
8.217262999999999096e-01,2.099999999999999870e-03
8.263975666666665276e-01,6.999999999999999929e-04


==> results_data/kl-stochastic/fe_num_I_16_J_65.csv <==
u,h
5.948648233333333479e-01,1.299999999999999940e-03
6.042206699999999042e-01,1.799999999999999951e-03
6.135765166666666826e-01,3.799999999999999992e-03
6.229323633333332388e-01,5.400000000000000286e-03
6.322882100000000172e-01,8.000000000000000167e-03
6.416440566666665735e-01,1.039999999999999952e-02
6.509999033333333518e-01,1.409999999999999969e-02
6.603557499999999081e-01,1.820000000000000090e-02
6.697115966666666864e-01,2.170000000000000054e-02
6.790674433333332427e-01,2.709999999999999909e-02
6.884232900000000210e-01,3.150000000000000022e-02
6.977791366666665773e-01,3.610000000000000014e-02
7.071349833333333557e-01,4.030000000000000249e-02
7.164908299999999119e-01,4.560000000000000164e-02
7.258466766666666903e-01,5.179999999999999882e-02
7.352025233333332466e-01,5.680000000000000326e-02
7.445583700000000249e-01,6.090000000000000274e-02
7.539142166666665812e-01,6.489999999999999936e-02
7.632700633333333595e-01,6.729999999999999871e-02
7.726259099999999158e-01,7.030000000000000138e-02
7.819817566666666941e-01,6.769999999999999629e-02
7.913376033333332504e-01,6.450000000000000178e-02
8.006934500000000288e-01,5.820000000000000173e-02
8.100492966666665851e-01,5.149999999999999717e-02
8.194051433333333634e-01,4.320000000000000229e-02
8.287609899999999197e-01,3.359999999999999792e-02
8.381168366666666980e-01,2.340000000000000066e-02
8.474726833333332543e-01,1.370000000000000037e-02
8.568285300000000326e-01,5.599999999999999943e-03
8.661843766666665889e-01,1.299999999999999940e-03


==> results_data/kl-stochastic/fe_num_I_32_J_0.csv <==
u,h
3.796874683333333333e-01,5.000000000000000104e-03
3.886896049999999381e-01,1.340000000000000045e-02
3.976917416666666538e-01,1.990000000000000102e-02
4.066938783333332585e-01,2.690000000000000030e-02
4.156960149999999743e-01,3.379999999999999671e-02
4.246981516666666345e-01,3.599999999999999728e-02
4.337002883333332948e-01,4.030000000000000249e-02
4.427024250000000105e-01,4.100000000000000172e-02
4.517045616666666152e-01,4.109999999999999765e-02
4.607066983333333310e-01,4.299999999999999656e-02
4.697088349999999357e-01,3.989999999999999797e-02
4.787109716666666515e-01,4.440000000000000197e-02
4.877131083333332562e-01,3.910000000000000281e-02
4.967152449999999719e-01,4.410000000000000031e-02
5.057173816666666877e-01,4.429999999999999910e-02
5.147195183333332924e-01,4.109999999999999765e-02
5.237216549999998971e-01,4.279999999999999777e-02
5.327237916666666129e-01,4.399999999999999745e-02
5.417259283333333286e-01,4.050000000000000128e-02
5.507280649999999333e-01,4.220000000000000140e-02
5.597302016666665381e-01,4.220000000000000140e-02
5.687323383333333648e-01,4.279999999999999777e-02
5.777344749999999696e-01,4.179999999999999688e-02
5.867366116666665743e-01,3.749999999999999861e-02
5.957387483333331790e-01,3.679999999999999938e-02
6.047408850000000058e-01,2.900000000000000147e-02
6.137430216666666105e-01,2.239999999999999977e-02
6.227451583333332152e-01,1.510000000000000057e-02
6.317472950000000420e-01,7.400000000000000328e-03
6.407494316666666467e-01,2.200000000000000133e-03


==> results_data/kl-stochastic/fe_num_I_32_J_16.csv <==
u,h
4.035423216666667035e-01,1.799999999999999951e-03
4.106845650000000569e-01,4.499999999999999660e-03
4.178268083333333549e-01,8.500000000000000611e-03
4.249690516666667084e-01,1.540000000000000049e-02
4.321112950000000064e-01,2.419999999999999929e-02
4.392535383333333598e-01,3.359999999999999792e-02
4.463957816666667133e-01,4.390000000000000152e-02
4.535380250000000113e-01,4.599999999999999922e-02
4.606802683333333648e-01,4.490000000000000241e-02
4.678225116666667183e-01,4.809999999999999692e-02
4.749647550000000162e-01,4.229999999999999732e-02
4.821069983333333697e-01,4.950000000000000233e-02
4.892492416666667232e-01,4.290000000000000063e-02
4.963914850000000212e-01,4.569999999999999757e-02
5.035337283333334302e-01,4.429999999999999910e-02
5.106759716666666726e-01,4.599999999999999922e-02
5.178182150000000261e-01,4.560000000000000164e-02
5.249604583333333796e-01,4.410000000000000031e-02
5.321027016666666221e-01,4.700000000000000011e-02
5.392449450000000866e-01,4.420000000000000318e-02
5.463871883333333290e-01,4.580000000000000043e-02
5.535294316666666825e-01,4.639999999999999680e-02
5.606716750000000360e-01,4.479999999999999954e-02
5.678139183333332785e-01,4.660000000000000253e-02
5.749561616666667430e-01,3.549999999999999684e-02
5.820984049999999854e-01,2.639999999999999986e-02
5.892406483333334499e-01,1.650000000000000078e-02
5.963828916666666924e-01,9.199999999999999845e-03
6.035251350000000459e-01,4.799999999999999580e-03
6.106673783333333994e-01,1.500000000000000031e-03


==> results_data/kl-stochastic/fe_num_I_32_J_32.csv <==
u,h
5.032658166666665878e-01,3.599999999999999901e-03
5.037390499999999660e-01,1.379999999999999977e-02
5.042122833333333443e-01,2.879999999999999921e-02
5.046855166666666115e-01,4.359999999999999987e-02
5.051587499999998787e-01,5.890000000000000097e-02
5.056319833333333680e-01,6.969999999999999807e-02
5.061052166666666352e-01,7.649999999999999856e-02
5.065784499999999024e-01,7.979999999999999594e-02
5.070516833333332807e-01,7.939999999999999836e-02
5.075249166666666589e-01,7.560000000000000053e-02
5.079981499999999262e-01,7.199999999999999456e-02
5.084713833333333044e-01,6.500000000000000222e-02
5.089446166666666826e-01,5.800000000000000294e-02
5.094178499999999499e-01,5.140000000000000124e-02
5.098910833333332171e-01,4.370000000000000273e-02
5.103643166666667064e-01,3.810000000000000192e-02
5.108375499999999736e-01,3.090000000000000038e-02
5.113107833333332408e-01,2.529999999999999957e-02
5.117840166666666191e-01,2.050000000000000086e-02
5.122572499999999973e-01,1.629999999999999852e-02
5.127304833333332645e-01,1.340000000000000045e-02
5.132037166666666428e-01,1.030000000000000013e-02
5.136769500000000210e-01,8.099999999999999561e-03
5.141501833333332883e-01,5.700000000000000205e-03
5.146234166666665555e-01,4.400000000000000265e-03
5.150966500000000448e-01,3.200000000000000153e-03
5.155698833333333120e-01,2.000000000000000042e-03
5.160431166666665792e-01,1.199999999999999895e-03
5.165163499999999575e-01,5.000000000000000104e-04
5.169895833333333357e-01,2.999999999999999737e-04


==> results_data/kl-stochastic/fe_num_I_32_J_48.csv <==
u,h
4.040614816666666664e-01,1.699999999999999905e-03
4.111824450000000075e-01,4.199999999999999740e-03
4.183034083333333486e-01,7.599999999999999985e-03
4.254243716666666897e-01,1.409999999999999969e-02
4.325453349999999753e-01,2.120000000000000009e-02
4.396662983333333163e-01,3.070000000000000159e-02
4.467872616666666574e-01,3.869999999999999829e-02
4.539082249999999985e-01,4.649999999999999967e-02
4.610291883333333396e-01,4.769999999999999934e-02
4.681501516666666252e-01,4.680000000000000132e-02
4.752711149999999662e-01,4.870000000000000023e-02
4.823920783333333073e-01,4.700000000000000011e-02
4.895130416666666484e-01,4.789999999999999813e-02
4.966340049999999895e-01,4.839999999999999858e-02
5.037549683333333306e-01,4.850000000000000144e-02
5.108759316666666717e-01,4.630000000000000088e-02
5.179968950000000127e-01,4.760000000000000342e-02
5.251178583333333538e-01,4.529999999999999999e-02
5.322388216666666949e-01,4.880000000000000310e-02
5.393597850000000360e-01,4.639999999999999680e-02
5.464807483333332661e-01,4.819999999999999979e-02
5.536017116666666071e-01,4.789999999999999813e-02
5.607226749999999482e-01,4.730000000000000177e-02
5.678436383333332893e-01,4.039999999999999841e-02
5.749646016666666304e-01,3.139999999999999736e-02
5.820855649999999715e-01,2.249999999999999917e-02
5.892065283333333126e-01,1.439999999999999961e-02
5.963274916666666536e-01,8.000000000000000167e-03
6.034484549999999947e-01,4.300000000000000003e-03
6.105694183333333358e-01,1.500000000000000031e-03


==> results_data/kl-stochastic/fe_num_I_32_J_65.csv <==
u,h
3.796874683333333333e-01,5.000000000000000104e-03
3.886896049999999381e-01,1.340000000000000045e-02
3.976917416666666538e-01,1.990000000000000102e-02
4.066938783333332585e-01,2.690000000000000030e-02
4.156960149999999743e-01,3.379999999999999671e-02
4.246981516666666345e-01,3.599999999999999728e-02
4.337002883333332948e-01,4.030000000000000249e-02
4.427024250000000105e-01,4.100000000000000172e-02
4.517045616666666152e-01,4.109999999999999765e-02
4.607066983333333310e-01,4.299999999999999656e-02
4.697088349999999357e-01,3.989999999999999797e-02
4.787109716666666515e-01,4.440000000000000197e-02
4.877131083333332562e-01,3.910000000000000281e-02
4.967152449999999719e-01,4.410000000000000031e-02
5.057173816666666877e-01,4.429999999999999910e-02
5.147195183333332924e-01,4.109999999999999765e-02
5.237216549999998971e-01,4.279999999999999777e-02
5.327237916666666129e-01,4.399999999999999745e-02
5.417259283333333286e-01,4.050000000000000128e-02
5.507280649999999333e-01,4.220000000000000140e-02
5.597302016666665381e-01,4.220000000000000140e-02
5.687323383333333648e-01,4.279999999999999777e-02
5.777344749999999696e-01,4.179999999999999688e-02
5.867366116666665743e-01,3.749999999999999861e-02
5.957387483333331790e-01,3.679999999999999938e-02
6.047408850000000058e-01,2.900000000000000147e-02
6.137430216666666105e-01,2.239999999999999977e-02
6.227451583333332152e-01,1.510000000000000057e-02
6.317472950000000420e-01,7.400000000000000328e-03
6.407494316666666467e-01,2.200000000000000133e-03


==> results_data/kl-stochastic/fe_num_I_48_J_0.csv <==
u,h
1.472240633333333215e-01,1.500000000000000031e-03
1.566191900000000192e-01,6.000000000000000125e-03
1.660143166666666614e-01,1.439999999999999961e-02
1.754094433333333591e-01,2.429999999999999868e-02
1.848045700000000013e-01,3.300000000000000155e-02
1.941996966666666435e-01,4.259999999999999898e-02
2.035948233333333413e-01,5.029999999999999749e-02
2.129899499999999835e-01,5.650000000000000161e-02
2.223850766666666812e-01,6.300000000000000044e-02
2.317802033333333234e-01,6.550000000000000266e-02
2.411753300000000211e-01,6.590000000000000024e-02
2.505704566666666633e-01,6.700000000000000400e-02
2.599655833333333055e-01,6.329999999999999516e-02
2.693607100000000032e-01,5.909999999999999976e-02
2.787558366666666454e-01,5.689999999999999919e-02
2.881509633333333431e-01,5.129999999999999838e-02
2.975460899999999853e-01,4.769999999999999934e-02
3.069412166666666830e-01,4.109999999999999765e-02
3.163363433333333252e-01,3.769999999999999740e-02
3.257314700000000229e-01,3.180000000000000188e-02
3.351265966666666651e-01,2.829999999999999877e-02
3.445217233333333073e-01,2.359999999999999945e-02
3.539168500000000050e-01,1.919999999999999832e-02
3.633119766666666473e-01,1.580000000000000154e-02
3.727071033333333450e-01,1.159999999999999920e-02
3.821022299999999872e-01,9.100000000000000450e-03
3.914973566666666849e-01,5.599999999999999943e-03
4.008924833333333271e-01,4.499999999999999660e-03
4.102876100000000248e-01,2.000000000000000042e-03
4.196827366666666670e-01,1.399999999999999986e-03


==> results_data/kl-stochastic/fe_num_I_48_J_16.csv <==
u,h
1.840893066666666744e-01,6.999999999999999929e-04
1.890405199999999897e-01,1.799999999999999951e-03
1.939917333333333049e-01,4.499999999999999660e-03
1.989429466666666757e-01,8.500000000000000611e-03
2.038941599999999910e-01,1.629999999999999852e-02
2.088453733333333062e-01,2.620000000000000107e-02
2.137965866666666492e-01,3.409999999999999837e-02
2.187477999999999922e-01,3.939999999999999752e-02
2.236990133333333075e-01,4.580000000000000043e-02
2.286502266666666505e-01,4.619999999999999801e-02
2.336014399999999935e-01,4.610000000000000209e-02
2.385526533333333088e-01,4.529999999999999999e-02
2.435038666666666518e-01,4.639999999999999680e-02
2.484550799999999671e-01,4.649999999999999967e-02
2.534062933333333101e-01,4.580000000000000043e-02
2.583575066666666809e-01,4.590000000000000330e-02
2.633087199999999406e-01,4.610000000000000209e-02
2.682599333333333114e-01,4.689999999999999725e-02
2.732111466666666821e-01,4.540000000000000285e-02
2.781623599999999419e-01,4.549999999999999878e-02
2.831135733333333127e-01,4.660000000000000253e-02
2.880647866666666834e-01,4.469999999999999668e-02
2.930159999999999432e-01,4.479999999999999954e-02
2.979672133333333139e-01,4.100000000000000172e-02
3.029184266666666847e-01,3.889999999999999708e-02
3.078696399999999445e-01,3.379999999999999671e-02
3.128208533333333152e-01,2.769999999999999893e-02
3.177720666666666860e-01,2.189999999999999933e-02
3.227232799999999457e-01,1.230000000000000017e-02
3.276744933333333165e-01,4.899999999999999842e-03


==> results_data/kl-stochastic/fe_num_I_48_J_32.csv <==
u,h
2.062066750000000059e-01,1.199999999999999895e-03
2.097874249999999996e-01,4.000000000000000083e-03
2.133681749999999933e-01,1.209999999999999964e-02
2.169489250000000147e-01,1.969999999999999876e-02
2.205296749999999806e-01,2.649999999999999925e-02
2.241104250000000020e-01,3.389999999999999958e-02
2.276911750000000234e-01,3.819999999999999785e-02
2.312719249999999893e-01,4.599999999999999922e-02
2.348526750000000107e-01,4.009999999999999676e-02
2.384334250000000321e-01,4.309999999999999942e-02
2.420141749999999981e-01,4.299999999999999656e-02
2.455949250000000195e-01,4.229999999999999732e-02
2.491756749999999854e-01,4.370000000000000273e-02
2.527564250000000068e-01,4.200000000000000261e-02
2.563371749999999727e-01,4.440000000000000197e-02
2.599179249999999941e-01,4.159999999999999809e-02
2.634986750000000155e-01,4.479999999999999954e-02
2.670794250000000369e-01,4.370000000000000273e-02
2.706601750000000584e-01,4.309999999999999942e-02
2.742409250000000243e-01,4.540000000000000285e-02
2.778216749999999902e-01,4.390000000000000152e-02
2.814024250000000116e-01,4.510000000000000120e-02
2.849831750000000330e-01,4.449999999999999789e-02
2.885639250000000544e-01,4.340000000000000108e-02
2.921446750000000203e-01,3.880000000000000115e-02
2.957254249999999862e-01,3.070000000000000159e-02
2.993061750000000076e-01,2.539999999999999897e-02
3.028869250000000291e-01,1.549999999999999989e-02
3.064676750000000505e-01,1.099999999999999936e-02
3.100484250000000164e-01,2.899999999999999800e-03


==> results_data/kl-stochastic/fe_num_I_48_J_48.csv <==
u,h
1.878193033333333262e-01,6.999999999999999929e-04
1.925273100000000071e-01,2.299999999999999961e-03
1.972353166666666602e-01,5.400000000000000286e-03
2.019433233333333133e-01,1.110000000000000049e-02
2.066513299999999942e-01,1.880000000000000074e-02
2.113593366666666751e-01,2.639999999999999986e-02
2.160673433333333282e-01,3.350000000000000200e-02
2.207753499999999813e-01,3.860000000000000236e-02
2.254833566666666622e-01,4.379999999999999866e-02
2.301913633333333431e-01,4.420000000000000318e-02
2.348993699999999962e-01,4.560000000000000164e-02
2.396073766666666494e-01,4.540000000000000285e-02
2.443153833333333302e-01,4.590000000000000330e-02
2.490233899999999834e-01,4.529999999999999999e-02
2.537313966666666643e-01,4.680000000000000132e-02
2.584394033333333729e-01,4.540000000000000285e-02
2.631474099999999705e-01,4.580000000000000043e-02
2.678554166666666791e-01,4.580000000000000043e-02
2.725634233333332768e-01,4.569999999999999757e-02
2.772714299999999854e-01,4.660000000000000253e-02
2.819794366666666940e-01,4.660000000000000253e-02
2.866874433333332917e-01,4.519999999999999712e-02
2.913954500000000003e-01,4.460000000000000075e-02
2.961034566666666534e-01,4.270000000000000184e-02
3.008114633333333066e-01,3.869999999999999829e-02
3.055194700000000152e-01,3.490000000000000047e-02
3.102274766666666128e-01,2.829999999999999877e-02
3.149354833333333215e-01,2.089999999999999844e-02
3.196434900000000301e-01,1.050000000000000065e-02
3.243514966666666277e-01,4.499999999999999660e-03


==> results_data/kl-stochastic/fe_num_I_48_J_65.csv <==
u,h
1.472240633333333215e-01,1.500000000000000031e-03
1.566191900000000192e-01,6.000000000000000125e-03
1.660143166666666614e-01,1.439999999999999961e-02
1.754094433333333591e-01,2.429999999999999868e-02
1.848045700000000013e-01,3.300000000000000155e-02
1.941996966666666435e-01,4.259999999999999898e-02
2.035948233333333413e-01,5.029999999999999749e-02
2.129899499999999835e-01,5.650000000000000161e-02
2.223850766666666812e-01,6.300000000000000044e-02
2.317802033333333234e-01,6.550000000000000266e-02
2.411753300000000211e-01,6.590000000000000024e-02
2.505704566666666633e-01,6.700000000000000400e-02
2.599655833333333055e-01,6.329999999999999516e-02
2.693607100000000032e-01,5.909999999999999976e-02
2.787558366666666454e-01,5.689999999999999919e-02
2.881509633333333431e-01,5.129999999999999838e-02
2.975460899999999853e-01,4.769999999999999934e-02
3.069412166666666830e-01,4.109999999999999765e-02
3.163363433333333252e-01,3.769999999999999740e-02
3.257314700000000229e-01,3.180000000000000188e-02
3.351265966666666651e-01,2.829999999999999877e-02
3.445217233333333073e-01,2.359999999999999945e-02
3.539168500000000050e-01,1.919999999999999832e-02
3.633119766666666473e-01,1.580000000000000154e-02
3.727071033333333450e-01,1.159999999999999920e-02
3.821022299999999872e-01,9.100000000000000450e-03
3.914973566666666849e-01,5.599999999999999943e-03
4.008924833333333271e-01,4.499999999999999660e-03
4.102876100000000248e-01,2.000000000000000042e-03
4.196827366666666670e-01,1.399999999999999986e-03


==> results_data/kl-stochastic/fem_ml_I_16_J_0.csv <==
u,h
5.950147906939189379e-01,1.100000000000000066e-03
6.044982075691223145e-01,1.500000000000000031e-03
6.139816244443256910e-01,3.700000000000000164e-03
6.234650413195292895e-01,4.499999999999999660e-03
6.329484581947326660e-01,7.499999999999999722e-03
6.424318750699360425e-01,9.400000000000000369e-03
6.519152919451396411e-01,1.400000000000000029e-02
6.613987088203430176e-01,1.729999999999999941e-02
6.708821256955463941e-01,2.149999999999999828e-02
6.803655425707499926e-01,2.699999999999999969e-02
6.898489594459533691e-01,3.020000000000000115e-02
6.993323763211567456e-01,3.760000000000000148e-02
7.088157931963603442e-01,4.440000000000000197e-02
7.182992100715637207e-01,4.800000000000000100e-02
7.277826269467672082e-01,5.569999999999999951e-02
7.372660438219706958e-01,5.949999999999999734e-02
7.467494606971740723e-01,6.250000000000000000e-02
7.562328775723775598e-01,6.679999999999999827e-02
7.657162944475810473e-01,6.859999999999999432e-02
7.751997113227844238e-01,6.950000000000000622e-02
7.846831281979879114e-01,6.779999999999999916e-02
7.941665450731913989e-01,6.410000000000000420e-02
8.036499619483947754e-01,5.800000000000000294e-02
8.131333788235982629e-01,5.009999999999999870e-02
8.226167956988017504e-01,4.080000000000000293e-02
8.321002125740051270e-01,3.119999999999999857e-02
8.415836294492086145e-01,2.069999999999999965e-02
8.510670463244121020e-01,1.099999999999999936e-02
8.605504631996154785e-01,4.799999999999999580e-03
8.700338800748189660e-01,1.199999999999999895e-03


==> results_data/kl-stochastic/fem_ml_I_16_J_16.csv <==
u,h
6.857524861892063672e-01,2.599999999999999881e-03
6.906291693449020386e-01,6.599999999999999964e-03
6.955058525005977099e-01,1.450000000000000074e-02
7.003825356562931592e-01,2.210000000000000159e-02
7.052592188119888306e-01,2.639999999999999986e-02
7.101359019676845019e-01,3.400000000000000244e-02
7.150125851233799512e-01,3.699999999999999817e-02
7.198892682790756226e-01,4.220000000000000140e-02
7.247659514347712939e-01,4.379999999999999866e-02
7.296426345904667432e-01,4.519999999999999712e-02
7.345193177461624146e-01,4.839999999999999858e-02
7.393960009018580859e-01,4.719999999999999890e-02
7.442726840575535352e-01,4.760000000000000342e-02
7.491493672132492065e-01,4.819999999999999979e-02
7.540260503689448779e-01,4.760000000000000342e-02
7.589027335246403272e-01,4.880000000000000310e-02
7.637794166803359985e-01,4.839999999999999858e-02
7.686560998360316699e-01,4.920000000000000068e-02
7.735327829917271192e-01,4.970000000000000112e-02
7.784094661474227905e-01,5.000000000000000278e-02
7.832861493031184619e-01,5.040000000000000036e-02
7.881628324588139112e-01,4.819999999999999979e-02
7.930395156145095825e-01,4.399999999999999745e-02
7.979161987702052539e-01,3.660000000000000059e-02
8.027928819259007032e-01,2.850000000000000103e-02
8.076695650815963745e-01,1.669999999999999957e-02
8.125462482372920459e-01,9.100000000000000450e-03
8.174229313929876062e-01,4.799999999999999580e-03
8.222996145486831665e-01,1.699999999999999905e-03
8.271762977043788378e-01,5.000000000000000104e-04


==> results_data/kl-stochastic/fem_ml_I_16_J_32.csv <==
u,h
7.034254034360249985e-01,2.000000000000000042e-03
7.069735407829285112e-01,6.199999999999999782e-03
7.105216781298319129e-01,1.250000000000000069e-02
7.140698154767354255e-01,2.009999999999999981e-02
7.176179528236389382e-01,2.570000000000000062e-02
7.211660901705423399e-01,3.490000000000000047e-02
7.247142275174458526e-01,4.039999999999999841e-02
7.282623648643493652e-01,4.429999999999999910e-02
7.318105022112528779e-01,4.630000000000000088e-02
7.353586395581563906e-01,4.680000000000000132e-02
7.389067769050597922e-01,4.569999999999999757e-02
7.424549142519633049e-01,4.499999999999999833e-02
7.460030515988668176e-01,4.540000000000000285e-02
7.495511889457702193e-01,4.730000000000000177e-02
7.530993262926737319e-01,4.449999999999999789e-02
7.566474636395772446e-01,4.610000000000000209e-02
7.601956009864807573e-01,4.660000000000000253e-02
7.637437383333842700e-01,4.479999999999999954e-02
7.672918756802876716e-01,4.560000000000000164e-02
7.708400130271911843e-01,4.750000000000000056e-02
7.743881503740945860e-01,4.580000000000000043e-02
7.779362877209980986e-01,4.569999999999999757e-02
7.814844250679016113e-01,4.580000000000000043e-02
7.850325624148051240e-01,4.189999999999999974e-02
7.885806997617086367e-01,3.130000000000000143e-02
7.921288371086120383e-01,2.409999999999999989e-02
7.956769744555155510e-01,1.480000000000000066e-02
7.992251118024189527e-01,9.499999999999999764e-03
8.027732491493224654e-01,2.799999999999999972e-03
8.063213864962259780e-01,5.999999999999999474e-04


==> results_data/kl-stochastic/fem_ml_I_16_J_48.csv <==
u,h
6.900516887505849795e-01,4.499999999999999660e-03
6.946229159832000288e-01,8.500000000000000611e-03
6.991941432158153003e-01,1.590000000000000094e-02
7.037653704484303496e-01,2.290000000000000022e-02
7.083365976810456210e-01,3.049999999999999933e-02
7.129078249136606704e-01,3.640000000000000180e-02
7.174790521462758308e-01,4.139999999999999930e-02
7.220502793788909912e-01,4.340000000000000108e-02
7.266215066115060406e-01,4.630000000000000088e-02
7.311927338441213120e-01,4.639999999999999680e-02
7.357639610767363614e-01,4.839999999999999858e-02
7.403351883093516328e-01,4.769999999999999934e-02
7.449064155419666822e-01,4.939999999999999947e-02
7.494776427745819536e-01,4.590000000000000330e-02
7.540488700071970030e-01,4.909999999999999781e-02
7.586200972398122744e-01,4.639999999999999680e-02
7.631913244724273238e-01,4.719999999999999890e-02
7.677625517050425952e-01,4.839999999999999858e-02
7.723337789376576445e-01,4.830000000000000265e-02
7.769050061702729160e-01,4.800000000000000100e-02
7.814762334028879653e-01,4.789999999999999813e-02
7.860474606355031257e-01,4.469999999999999668e-02
7.906186878681182861e-01,4.000000000000000083e-02
7.951899151007333355e-01,3.400000000000000244e-02
7.997611423333486069e-01,2.580000000000000002e-02
8.043323695659636563e-01,1.650000000000000078e-02
8.089035967985789277e-01,9.299999999999999239e-03
8.134748240311939771e-01,4.499999999999999660e-03
8.180460512638092485e-01,1.699999999999999905e-03
8.226172784964242979e-01,5.999999999999999474e-04


==> results_data/kl-stochastic/fem_ml_I_16_J_65.csv <==
u,h
5.938530554374059633e-01,1.100000000000000066e-03
6.031551927328109297e-01,1.600000000000000077e-03
6.124573300282161181e-01,3.599999999999999901e-03
6.217594673236210845e-01,5.300000000000000024e-03
6.310616046190262729e-01,8.099999999999999561e-03
6.403637419144312393e-01,1.119999999999999989e-02
6.496658792098363167e-01,1.450000000000000074e-02
6.589680165052413940e-01,1.890000000000000013e-02
6.682701538006464714e-01,2.369999999999999885e-02
6.775722910960515488e-01,2.949999999999999845e-02
6.868744283914565152e-01,3.370000000000000079e-02
6.961765656868617036e-01,4.089999999999999886e-02
7.054787029822666700e-01,4.490000000000000241e-02
7.147808402776718584e-01,4.920000000000000068e-02
7.240829775730768247e-01,5.680000000000000326e-02
7.333851148684820132e-01,5.979999999999999899e-02
7.426872521638869795e-01,6.329999999999999516e-02
7.519893894592921679e-01,6.819999999999999674e-02
7.612915267546971343e-01,6.950000000000000622e-02
7.705936640501023227e-01,6.940000000000000335e-02
7.798958013455072891e-01,6.510000000000000508e-02
7.891979386409123665e-01,6.049999999999999822e-02
7.985000759363174438e-01,5.480000000000000149e-02
8.078022132317225212e-01,4.599999999999999922e-02
8.171043505271275986e-01,3.810000000000000192e-02
8.264064878225326760e-01,2.779999999999999832e-02
8.357086251179377534e-01,1.870000000000000134e-02
8.450107624133428308e-01,1.039999999999999952e-02
8.543128997087479082e-01,4.300000000000000003e-03
8.636150370041528745e-01,1.100000000000000066e-03


==> results_data/kl-stochastic/fem_ml_I_32_J_0.csv <==
u,h
3.912455022335052379e-01,6.899999999999999883e-03
3.999245703220367654e-01,1.549999999999999989e-02
4.086036384105682373e-01,2.390000000000000110e-02
4.172827064990997092e-01,3.090000000000000038e-02
4.259617745876312367e-01,3.189999999999999780e-02
4.346408426761627086e-01,3.760000000000000148e-02
4.433199107646942361e-01,4.220000000000000140e-02
4.519989788532257080e-01,3.819999999999999785e-02
4.606780469417571799e-01,4.089999999999999886e-02
4.693571150302887074e-01,3.960000000000000325e-02
4.780361831188201793e-01,3.790000000000000313e-02
4.867152512073517068e-01,4.359999999999999987e-02
4.953943192958831787e-01,4.009999999999999676e-02
5.040733873844146506e-01,4.000000000000000083e-02
5.127524554729461226e-01,4.309999999999999942e-02
5.214315235614777055e-01,3.930000000000000160e-02
5.301105916500090665e-01,4.039999999999999841e-02
5.387896597385406494e-01,4.250000000000000305e-02
5.474687278270722324e-01,4.089999999999999886e-02
5.561477959156035933e-01,4.399999999999999745e-02
5.648268640041351762e-01,4.359999999999999987e-02
5.735059320926665372e-01,4.259999999999999898e-02
5.821850001811981201e-01,4.159999999999999809e-02
5.908640682697297031e-01,3.869999999999999829e-02
5.995431363582610640e-01,3.719999999999999696e-02
6.082222044467926469e-01,2.949999999999999845e-02
6.169012725353240079e-01,2.350000000000000006e-02
6.255803406238555908e-01,1.499999999999999944e-02
6.342594087123871738e-01,6.499999999999999702e-03
6.429384768009185347e-01,2.399999999999999790e-03


==> results_data/kl-stochastic/fem_ml_I_32_J_16.csv <==
u,h
4.043035353223483064e-01,2.000000000000000042e-03
4.114374056458472984e-01,4.899999999999999842e-03
4.185712759693464013e-01,9.199999999999999845e-03
4.257051462928453933e-01,1.739999999999999880e-02
4.328390166163444963e-01,2.740000000000000074e-02
4.399728869398434883e-01,3.790000000000000313e-02
4.471067572633425358e-01,4.649999999999999967e-02
4.542406275868415833e-01,4.359999999999999987e-02
4.613744979103406307e-01,4.649999999999999967e-02
4.685083682338396782e-01,4.519999999999999712e-02
4.756422385573387257e-01,4.529999999999999999e-02
4.827761088808377732e-01,4.610000000000000209e-02
4.899099792043367652e-01,4.240000000000000019e-02
4.970438495278358126e-01,4.839999999999999858e-02
5.041777198513348601e-01,4.279999999999999777e-02
5.113115901748339631e-01,4.259999999999999898e-02
5.184454604983330661e-01,4.760000000000000342e-02
5.255793308218319471e-01,4.259999999999999898e-02
5.327132011453310501e-01,4.750000000000000056e-02
5.398470714688301531e-01,4.209999999999999853e-02
5.469809417923292560e-01,4.630000000000000088e-02
5.541148121158281370e-01,4.479999999999999954e-02
5.612486824393272400e-01,4.599999999999999922e-02
5.683825527628263430e-01,4.540000000000000285e-02
5.755164230863253350e-01,3.429999999999999716e-02
5.826502934098243269e-01,2.510000000000000078e-02
5.897841637333234299e-01,1.619999999999999912e-02
5.969180340568225329e-01,8.399999999999999481e-03
6.040519043803214139e-01,4.400000000000000265e-03
6.111857747038205169e-01,1.100000000000000066e-03


==> results_data/kl-stochastic/fem_ml_I_32_J_32.csv <==
u,h
4.981307148933410422e-01,1.699999999999999905e-03
4.987251639366150346e-01,6.799999999999999621e-03
4.993196129798889160e-01,2.299999999999999961e-02
4.999140620231628529e-01,3.799999999999999906e-02
5.005085110664367898e-01,4.939999999999999947e-02
5.011029601097106712e-01,6.210000000000000242e-02
5.016974091529846635e-01,6.859999999999999432e-02
5.022918581962585449e-01,7.220000000000000029e-02
5.028863072395324263e-01,7.330000000000000404e-02
5.034807562828064187e-01,7.520000000000000295e-02
5.040752053260803001e-01,7.240000000000000602e-02
5.046696543693542925e-01,6.940000000000000335e-02
5.052641034126281738e-01,6.389999999999999847e-02
5.058585524559020552e-01,5.899999999999999689e-02
5.064530014991760476e-01,5.120000000000000245e-02
5.070474505424499290e-01,4.639999999999999680e-02
5.076418995857239214e-01,3.819999999999999785e-02
5.082363486289978027e-01,3.030000000000000054e-02
5.088307976722716841e-01,2.539999999999999897e-02
5.094252467155456765e-01,1.919999999999999832e-02
5.100196957588195579e-01,1.590000000000000094e-02
5.106141448020935503e-01,1.159999999999999920e-02
5.112085938453674316e-01,8.899999999999999925e-03
5.118030428886413130e-01,6.499999999999999702e-03
5.123974919319153054e-01,4.300000000000000003e-03
5.129919409751891868e-01,3.099999999999999891e-03
5.135863900184631792e-01,1.899999999999999996e-03
5.141808390617370605e-01,1.100000000000000066e-03
5.147752881050109419e-01,5.999999999999999474e-04
5.153697371482849343e-01,4.000000000000000192e-04


==> results_data/kl-stochastic/fem_ml_I_32_J_48.csv <==
u,h
4.070154160261154064e-01,2.500000000000000052e-03
4.140936523675918801e-01,6.000000000000000125e-03
4.211718887090682983e-01,1.099999999999999936e-02
4.282501250505447166e-01,2.060000000000000026e-02
4.353283613920211903e-01,2.769999999999999893e-02
4.424065977334976085e-01,3.629999999999999893e-02
4.494848340749740823e-01,4.449999999999999789e-02
4.565630704164505005e-01,5.020000000000000157e-02
4.636413067579269187e-01,4.789999999999999813e-02
4.707195430994033924e-01,5.090000000000000080e-02
4.777977794408798107e-01,4.499999999999999833e-02
4.848760157823562844e-01,5.059999999999999915e-02
4.919542521238327026e-01,4.440000000000000197e-02
4.990324884653091209e-01,5.029999999999999749e-02
5.061107248067855391e-01,4.200000000000000261e-02
5.131889611482620683e-01,4.900000000000000189e-02
5.202671974897383755e-01,4.299999999999999656e-02
5.273454338312149048e-01,5.090000000000000080e-02
5.344236701726914340e-01,4.359999999999999987e-02
5.415019065141677412e-01,4.809999999999999692e-02
5.485801428556442705e-01,4.599999999999999922e-02
5.556583791971205777e-01,4.809999999999999692e-02
5.627366155385971069e-01,4.259999999999999898e-02
5.698148518800736362e-01,3.320000000000000034e-02
5.768930882215499434e-01,2.539999999999999897e-02
5.839713245630264726e-01,1.880000000000000074e-02
5.910495609045027798e-01,1.119999999999999989e-02
5.981277972459793091e-01,6.100000000000000387e-03
6.052060335874558383e-01,3.099999999999999891e-03
6.122842699289321455e-01,1.000000000000000021e-03


==> results_data/kl-stochastic/fem_ml_I_32_J_65.csv <==
u,h
3.756401871641477097e-01,3.399999999999999811e-03
3.845032855868339428e-01,1.089999999999999997e-02
3.933663840095201758e-01,2.069999999999999965e-02
4.022294824322064644e-01,2.659999999999999865e-02
4.110925808548927529e-01,3.559999999999999970e-02
4.199556792775789860e-01,3.660000000000000059e-02
4.288187777002652190e-01,4.000000000000000083e-02
4.376818761229515076e-01,4.410000000000000031e-02
4.465449745456377961e-01,4.039999999999999841e-02
4.554080729683240292e-01,4.209999999999999853e-02
4.642711713910102622e-01,4.130000000000000338e-02
4.731342698136965508e-01,4.100000000000000172e-02
4.819973682363828393e-01,4.209999999999999853e-02
4.908604666590690169e-01,4.229999999999999732e-02
4.997235650817553054e-01,4.519999999999999712e-02
5.085866635044415940e-01,4.139999999999999930e-02
5.174497619271278825e-01,4.270000000000000184e-02
5.263128603498141711e-01,4.159999999999999809e-02
5.351759587725003486e-01,4.100000000000000172e-02
5.440390571951866372e-01,4.039999999999999841e-02
5.529021556178728147e-01,3.950000000000000039e-02
5.617652540405591033e-01,3.960000000000000325e-02
5.706283524632453918e-01,4.080000000000000293e-02
5.794914508859316804e-01,3.719999999999999696e-02
5.883545493086179690e-01,3.570000000000000256e-02
5.972176477313041465e-01,3.169999999999999901e-02
6.060807461539904351e-01,2.500000000000000139e-02
6.149438445766766126e-01,1.930000000000000118e-02
6.238069429993629011e-01,8.800000000000000530e-03
6.326700414220491897e-01,3.000000000000000062e-03


==> results_data/kl-stochastic/fem_ml_I_48_J_0.csv <==
u,h
1.547053905824820053e-01,1.699999999999999905e-03
1.643079377710819355e-01,5.899999999999999863e-03
1.739104849596818103e-01,1.450000000000000074e-02
1.835130321482817406e-01,2.400000000000000050e-02
1.931155793368816154e-01,3.250000000000000111e-02
2.027181265254815457e-01,4.120000000000000051e-02
2.123206737140814482e-01,4.909999999999999781e-02
2.219232209026813507e-01,5.729999999999999677e-02
2.315257680912812532e-01,6.130000000000000032e-02
2.411283152798811558e-01,6.370000000000000662e-02
2.507308624684810860e-01,6.850000000000000533e-02
2.603334096570809608e-01,6.579999999999999738e-02
2.699359568456808356e-01,6.629999999999999782e-02
2.795385040342808214e-01,6.029999999999999943e-02
2.891410512228806962e-01,6.140000000000000319e-02
2.987435984114805709e-01,5.109999999999999959e-02
3.083461456000804457e-01,4.769999999999999934e-02
3.179486927886804315e-01,4.490000000000000241e-02
3.275512399772803063e-01,3.599999999999999728e-02
3.371537871658801810e-01,3.320000000000000034e-02
3.467563343544800558e-01,2.620000000000000107e-02
3.563588815430800416e-01,2.230000000000000038e-02
3.659614287316799164e-01,1.870000000000000134e-02
3.755639759202797912e-01,1.480000000000000066e-02
3.851665231088797769e-01,1.129999999999999928e-02
3.947690702974796517e-01,8.399999999999999481e-03
4.043716174860795265e-01,5.199999999999999761e-03
4.139741646746794013e-01,4.000000000000000083e-03
4.235767118632793315e-01,1.600000000000000077e-03
4.331792590518792618e-01,1.100000000000000066e-03


==> results_data/kl-stochastic/fem_ml_I_48_J_16.csv <==
u,h
1.896927304565906580e-01,5.000000000000000104e-04
1.944587968289852031e-01,1.799999999999999951e-03
1.992248632013797760e-01,4.199999999999999740e-03
2.039909295737743489e-01,8.800000000000000530e-03
2.087569959461688940e-01,1.559999999999999928e-02
2.135230623185634669e-01,2.779999999999999832e-02
2.182891286909580120e-01,3.980000000000000204e-02
2.230551950633525848e-01,4.390000000000000152e-02
2.278212614357471577e-01,4.669999999999999846e-02
2.325873278081417028e-01,4.519999999999999712e-02
2.373533941805362757e-01,4.669999999999999846e-02
2.421194605529308208e-01,4.519999999999999712e-02
2.468855269253253937e-01,4.399999999999999745e-02
2.516515932977199665e-01,4.710000000000000298e-02
2.564176596701145394e-01,4.240000000000000019e-02
2.611837260425090568e-01,4.730000000000000177e-02
2.659497924149036852e-01,4.229999999999999732e-02
2.707158587872982025e-01,4.399999999999999745e-02
2.754819251596927199e-01,4.529999999999999999e-02
2.802479915320873483e-01,4.340000000000000108e-02
2.850140579044818656e-01,4.669999999999999846e-02
2.897801242768764940e-01,4.220000000000000140e-02
2.945461906492710114e-01,4.379999999999999866e-02
2.993122570216655287e-01,4.109999999999999765e-02
3.040783233940601571e-01,3.749999999999999861e-02
3.088443897664546745e-01,3.529999999999999805e-02
3.136104561388493028e-01,2.800000000000000058e-02
3.183765225112438202e-01,2.239999999999999977e-02
3.231425888836383375e-01,1.540000000000000049e-02
3.279086552560329659e-01,5.599999999999999943e-03


==> results_data/kl-stochastic/fem_ml_I_48_J_32.csv <==
u,h
2.077909323076407300e-01,6.999999999999999929e-04
2.111608721315860748e-01,2.299999999999999961e-03
2.145308119555314197e-01,6.300000000000000044e-03
2.179007517794768201e-01,1.729999999999999941e-02
2.212706916034221649e-01,2.400000000000000050e-02
2.246406314273675098e-01,3.400000000000000244e-02
2.280105712513129101e-01,4.009999999999999676e-02
2.313805110752582550e-01,4.359999999999999987e-02
2.347504508992035999e-01,4.649999999999999967e-02
2.381203907231490002e-01,4.469999999999999668e-02
2.414903305470943451e-01,4.469999999999999668e-02
2.448602703710397177e-01,4.529999999999999999e-02
2.482302101949850903e-01,4.449999999999999789e-02
2.516001500189304352e-01,4.209999999999999853e-02
2.549700898428758356e-01,4.529999999999999999e-02
2.583400296668211249e-01,4.320000000000000229e-02
2.617099694907665253e-01,4.270000000000000184e-02
2.650799093147119256e-01,4.399999999999999745e-02
2.684498491386572705e-01,4.469999999999999668e-02
2.718197889626026154e-01,4.240000000000000019e-02
2.751897287865480157e-01,4.270000000000000184e-02
2.785596686104933606e-01,4.499999999999999833e-02
2.819296084344387054e-01,4.259999999999999898e-02
2.852995482583841058e-01,4.170000000000000095e-02
2.886694880823294507e-01,3.790000000000000313e-02
2.920394279062747955e-01,3.099999999999999978e-02
2.954093677302201959e-01,2.589999999999999941e-02
2.987793075541655408e-01,1.909999999999999892e-02
3.021492473781108856e-01,1.290000000000000001e-02
3.055191872020562860e-01,2.799999999999999972e-03


==> results_data/kl-stochastic/fem_ml_I_48_J_48.csv <==
u,h
1.887326044340928433e-01,4.000000000000000192e-04
1.932895489037037007e-01,1.600000000000000077e-03
1.978464933733145303e-01,3.599999999999999901e-03
2.024034378429253878e-01,7.799999999999999642e-03
2.069603823125362452e-01,1.519999999999999997e-02
2.115173267821470748e-01,2.690000000000000030e-02
2.160742712517579323e-01,3.450000000000000289e-02
2.206312157213687897e-01,4.170000000000000095e-02
2.251881601909796471e-01,4.719999999999999890e-02
2.297451046605905045e-01,4.460000000000000075e-02
2.343020491302013342e-01,4.789999999999999813e-02
2.388589935998121638e-01,4.510000000000000120e-02
2.434159380694230213e-01,4.819999999999999979e-02
2.479728825390338787e-01,4.449999999999999789e-02
2.525298270086447361e-01,4.639999999999999680e-02
2.570867714782555935e-01,4.660000000000000253e-02
2.616437159478664509e-01,4.410000000000000031e-02
2.662006604174773083e-01,4.769999999999999934e-02
2.707576048870881102e-01,4.519999999999999712e-02
2.753145493566989677e-01,4.689999999999999725e-02
2.798714938263098251e-01,4.710000000000000298e-02
2.844284382959206825e-01,4.510000000000000120e-02
2.889853827655315399e-01,4.540000000000000285e-02
2.935423272351423973e-01,4.130000000000000338e-02
2.980992717047531992e-01,3.880000000000000115e-02
3.026562161743640567e-01,3.309999999999999748e-02
3.072131606439749141e-01,2.819999999999999937e-02
3.117701051135857715e-01,2.060000000000000026e-02
3.163270495831966289e-01,1.009999999999999960e-02
3.208839940528074863e-01,4.199999999999999740e-03


==> results_data/kl-stochastic/fem_ml_I_48_J_65.csv <==
u,h
1.461046459774176243e-01,1.500000000000000031e-03
1.556373305618762859e-01,5.799999999999999600e-03
1.651700151463349475e-01,1.329999999999999932e-02
1.747026997307936369e-01,2.230000000000000038e-02
1.842353843152522985e-01,3.139999999999999736e-02
1.937680688997109879e-01,4.050000000000000128e-02
2.033007534841696495e-01,4.859999999999999737e-02
2.128334380686283112e-01,5.500000000000000028e-02
2.223661226530869728e-01,6.069999999999999701e-02
2.318988072375456344e-01,6.529999999999999694e-02
2.414314918220042960e-01,6.750000000000000444e-02
2.509641764064630132e-01,6.710000000000000686e-02
2.604968609909216748e-01,6.610000000000000597e-02
2.700295455753803364e-01,6.119999999999999746e-02
2.795622301598389980e-01,6.090000000000000274e-02
2.890949147442976597e-01,5.249999999999999806e-02
2.986275993287563213e-01,4.880000000000000310e-02
3.081602839132149829e-01,4.410000000000000031e-02
3.176929684976736445e-01,3.899999999999999994e-02
3.272256530821323062e-01,3.500000000000000333e-02
3.367583376665909678e-01,2.670000000000000151e-02
3.462910222510496849e-01,2.330000000000000127e-02
3.558237068355083466e-01,1.820000000000000090e-02
3.653563914199670082e-01,1.439999999999999961e-02
3.748890760044256698e-01,1.129999999999999928e-02
3.844217605888843314e-01,7.900000000000000772e-03
3.939544451733429931e-01,5.400000000000000286e-03
4.034871297578016547e-01,3.500000000000000073e-03
4.130198143422603718e-01,1.500000000000000031e-03
4.225524989267190334e-01,1.199999999999999895e-03


==> results_data/kl-stochastic/mean-sdev-norms.txt <==
desc,dfn,fem,difference,relative
Mean,36.8186,37.1009,0.7919,0.0214
Std-dev,1.0933,1.0316,0.1407,0.1364

==> results_data/kl-stochastic/numerical-fem-64x64/hist_16_16.txt <==
u,h
7.100001479999999976e-01,6.103515625000000000e-05
7.115018440000000499e-01,2.441406250000000000e-04
7.130035399999999912e-01,1.098632812500000000e-03
7.145052359999999325e-01,1.708984375000000000e-03
7.160069319999999848e-01,2.685546875000000000e-03
7.175086280000000372e-01,4.577636718750000000e-03
7.190103239999999785e-01,8.422851562500000000e-03
7.205120199999999198e-01,1.275634765625000000e-02
7.220137159999999721e-01,1.275634765625000000e-02
7.235154120000000244e-01,1.794433593750000000e-02
7.250171079999999657e-01,1.940917968750000000e-02
7.265188039999999070e-01,2.447509765625000000e-02
7.280204999999999593e-01,2.673339843750000000e-02
7.295221960000000117e-01,2.685546875000000000e-02
7.310238920000000640e-01,3.002929687500000000e-02
7.325255880000000053e-01,3.112792968750000000e-02
7.340272839999999466e-01,3.106689453125000000e-02
7.355289799999999989e-01,3.277587890625000000e-02
7.370306760000000512e-01,3.295898437500000000e-02
7.385323719999999925e-01,3.179931640625000000e-02
7.400340679999999338e-01,3.210449218750000000e-02
7.415357639999999861e-01,3.411865234375000000e-02
7.430374600000000385e-01,3.143310546875000000e-02
7.445391559999999798e-01,3.192138671875000000e-02
7.460408519999999211e-01,3.356933593750000000e-02
7.475425479999999734e-01,3.112792968750000000e-02
7.490442440000000257e-01,3.320312500000000000e-02
7.505459400000000780e-01,3.424072265625000000e-02
7.520476360000000193e-01,3.118896484375000000e-02
7.535493319999999606e-01,3.198242187500000000e-02
7.550510280000000130e-01,3.387451171875000000e-02
7.565527240000000653e-01,3.283691406250000000e-02
7.580544200000000066e-01,3.198242187500000000e-02
7.595561159999999479e-01,3.002929687500000000e-02
7.610578120000000002e-01,3.033447265625000000e-02
7.625595080000000525e-01,2.825927734375000000e-02
7.640612039999999938e-01,2.813720703125000000e-02
7.655628999999999351e-01,2.331542968750000000e-02
7.670645959999999874e-01,2.227783203125000000e-02
7.685662920000000398e-01,1.818847656250000000e-02
7.700679880000000921e-01,1.361083984375000000e-02
7.715696840000000334e-01,1.104736328125000000e-02
7.730713799999999747e-01,7.995605468750000000e-03
7.745730760000000270e-01,5.004882812500000000e-03
7.760747720000000793e-01,3.662109375000000000e-03
7.775764680000000206e-01,2.685546875000000000e-03
7.790781639999999619e-01,1.647949218750000000e-03
7.805798600000000143e-01,3.662109375000000000e-04
7.820815560000000666e-01,3.051757812500000000e-04
7.835832520000000079e-01,6.103515625000000000e-05


==> results_data/kl-stochastic/numerical-fem-64x64/hist_16_32.txt <==
u,h
4.437754149999999509e-01,3.662109375000000000e-04
4.457410450000000024e-01,6.103515625000000000e-04
4.477066749999999429e-01,2.075195312500000000e-03
4.496723049999999944e-01,3.234863281250000000e-03
4.516379349999999349e-01,6.042480468750000000e-03
4.536035649999999864e-01,8.789062500000000000e-03
4.555691949999999824e-01,1.153564453125000000e-02
4.575348249999999783e-01,1.434326171875000000e-02
4.595004550000000298e-01,1.794433593750000000e-02
4.614660849999999703e-01,2.160644531250000000e-02
4.634317150000000218e-01,2.319335937500000000e-02
4.653973449999999623e-01,2.508544921875000000e-02
4.673629750000000138e-01,2.807617187500000000e-02
4.693286049999999543e-01,2.752685546875000000e-02
4.712942350000000058e-01,2.758789062500000000e-02
4.732598649999999463e-01,2.770996093750000000e-02
4.752254949999999978e-01,2.844238281250000000e-02
4.771911249999999383e-01,2.722167968750000000e-02
4.791567549999999898e-01,2.923583984375000000e-02
4.811223849999999858e-01,2.850341796875000000e-02
4.830880149999999817e-01,2.716064453125000000e-02
4.850536450000000332e-01,2.795410156250000000e-02
4.870192749999999737e-01,2.777099609375000000e-02
4.889849050000000252e-01,2.825927734375000000e-02
4.909505349999999657e-01,2.758789062500000000e-02
4.929161650000000172e-01,2.947998046875000000e-02
4.948817949999999577e-01,2.709960937500000000e-02
4.968474250000000092e-01,2.770996093750000000e-02
4.988130549999999497e-01,2.874755859375000000e-02
5.007786850000000012e-01,2.703857421875000000e-02
5.027443149999999417e-01,2.838134765625000000e-02
5.047099449999999932e-01,2.874755859375000000e-02
5.066755750000000447e-01,2.770996093750000000e-02
5.086412049999999851e-01,2.789306640625000000e-02
5.106068349999999256e-01,2.917480468750000000e-02
5.125724649999999771e-01,2.697753906250000000e-02
5.145380950000000286e-01,2.722167968750000000e-02
5.165037249999999691e-01,2.734375000000000000e-02
5.184693549999999096e-01,2.551269531250000000e-02
5.204349850000000721e-01,2.355957031250000000e-02
5.224006150000000126e-01,2.203369140625000000e-02
5.243662449999999531e-01,1.867675781250000000e-02
5.263318750000000046e-01,1.489257812500000000e-02
5.282975050000000561e-01,1.159667968750000000e-02
5.302631349999999966e-01,8.911132812500000000e-03
5.322287649999999370e-01,5.310058593750000000e-03
5.341943949999999885e-01,4.150390625000000000e-03
5.361600250000000401e-01,2.624511718750000000e-03
5.381256549999999805e-01,9.765625000000000000e-04
5.400912849999999210e-01,3.662109375000000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_16_48.txt <==
u,h
2.010595209999999911e-01,1.220703125000000000e-04
2.025329630000000103e-01,1.831054687500000000e-04
2.040064050000000018e-01,4.272460937500000000e-04
2.054798469999999933e-01,7.324218750000000000e-04
2.069532889999999847e-01,1.770019531250000000e-03
2.084267309999999762e-01,3.479003906250000000e-03
2.099001729999999954e-01,4.394531250000000000e-03
2.113736149999999869e-01,6.896972656250000000e-03
2.128470570000000062e-01,1.007080078125000000e-02
2.143204989999999976e-01,1.245117187500000000e-02
2.157939409999999891e-01,1.507568359375000000e-02
2.172673829999999806e-01,2.020263671875000000e-02
2.187408249999999721e-01,2.307128906250000000e-02
2.202142669999999913e-01,2.624511718750000000e-02
2.216877090000000106e-01,2.703857421875000000e-02
2.231611510000000020e-01,3.033447265625000000e-02
2.246345929999999935e-01,3.167724609375000000e-02
2.261080349999999850e-01,3.149414062500000000e-02
2.275814769999999765e-01,3.295898437500000000e-02
2.290549189999999957e-01,3.656005859375000000e-02
2.305283609999999872e-01,3.332519531250000000e-02
2.320018030000000064e-01,3.417968750000000000e-02
2.334752449999999979e-01,3.314208984375000000e-02
2.349486869999999894e-01,3.619384765625000000e-02
2.364221289999999809e-01,3.204345703125000000e-02
2.378955709999999724e-01,3.356933593750000000e-02
2.393690129999999916e-01,3.594970703125000000e-02
2.408424549999999831e-01,3.369140625000000000e-02
2.423158970000000023e-01,3.070068359375000000e-02
2.437893389999999938e-01,3.533935546875000000e-02
2.452627809999999853e-01,3.540039062500000000e-02
2.467362229999999768e-01,3.399658203125000000e-02
2.482096649999999682e-01,3.228759765625000000e-02
2.496831069999999597e-01,3.210449218750000000e-02
2.511565489999999512e-01,3.131103515625000000e-02
2.526299909999999982e-01,3.112792968750000000e-02
2.541034329999999897e-01,2.612304687500000000e-02
2.555768749999999812e-01,2.539062500000000000e-02
2.570503169999999726e-01,2.270507812500000000e-02
2.585237590000000196e-01,1.885986328125000000e-02
2.599972010000000111e-01,1.611328125000000000e-02
2.614706430000000026e-01,1.416015625000000000e-02
2.629440849999999941e-01,9.643554687500000000e-03
2.644175269999999855e-01,6.774902343750000000e-03
2.658909689999999770e-01,4.516601562500000000e-03
2.673644109999999685e-01,2.929687500000000000e-03
2.688378529999999600e-01,2.258300781250000000e-03
2.703112949999999515e-01,4.272460937500000000e-04
2.717847369999999430e-01,3.662109375000000000e-04
2.732581789999999899e-01,1.831054687500000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_32_16.txt <==
u,h
7.213736980000000631e-01,2.441406250000000000e-04
7.223932939999999636e-01,7.324218750000000000e-04
7.234128900000000861e-01,2.075195312500000000e-03
7.244324859999999866e-01,3.784179687500000000e-03
7.254520820000001091e-01,8.239746093750000000e-03
7.264716780000000096e-01,7.812500000000000000e-03
7.274912739999999101e-01,1.287841796875000000e-02
7.285108700000000326e-01,1.507568359375000000e-02
7.295304659999999330e-01,1.715087890625000000e-02
7.305500620000000556e-01,1.965332031250000000e-02
7.315696579999999560e-01,2.429199218750000000e-02
7.325892540000000785e-01,2.526855468750000000e-02
7.336088499999999790e-01,2.685546875000000000e-02
7.346284460000001015e-01,2.789306640625000000e-02
7.356480420000000020e-01,2.697753906250000000e-02
7.366676379999999025e-01,2.825927734375000000e-02
7.376872340000000250e-01,2.764892578125000000e-02
7.387068299999999255e-01,2.868652343750000000e-02
7.397264260000000480e-01,2.581787109375000000e-02
7.407460219999999484e-01,2.954101562500000000e-02
7.417656180000000710e-01,2.691650390625000000e-02
7.427852139999999714e-01,2.899169921875000000e-02
7.438048100000000940e-01,2.587890625000000000e-02
7.448244059999999944e-01,2.996826171875000000e-02
7.458440020000001169e-01,2.600097656250000000e-02
7.468635980000000174e-01,2.880859375000000000e-02
7.478831939999999179e-01,2.520751953125000000e-02
7.489027900000000404e-01,2.868652343750000000e-02
7.499223859999999409e-01,2.740478515625000000e-02
7.509419820000000634e-01,2.825927734375000000e-02
7.519615779999999639e-01,2.691650390625000000e-02
7.529811740000000864e-01,2.697753906250000000e-02
7.540007699999999868e-01,2.703857421875000000e-02
7.550203660000001094e-01,2.734375000000000000e-02
7.560399620000000098e-01,2.728271484375000000e-02
7.570595579999999103e-01,2.874755859375000000e-02
7.580791540000000328e-01,2.557373046875000000e-02
7.590987499999999333e-01,2.874755859375000000e-02
7.601183460000000558e-01,2.392578125000000000e-02
7.611379419999999563e-01,2.490234375000000000e-02
7.621575380000000788e-01,2.233886718750000000e-02
7.631771339999999793e-01,1.892089843750000000e-02
7.641967300000001018e-01,1.647949218750000000e-02
7.652163260000000022e-01,1.281738281250000000e-02
7.662359220000001248e-01,9.887695312500000000e-03
7.672555180000000252e-01,8.544921875000000000e-03
7.682751139999999257e-01,4.760742187500000000e-03
7.692947100000000482e-01,2.502441406250000000e-03
7.703143059999999487e-01,8.544921875000000000e-04
7.713339020000000712e-01,4.272460937500000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_32_32.txt <==
u,h
4.859152850000000301e-01,1.220703125000000000e-04
4.861154549999999741e-01,0.000000000000000000e+00
4.863156250000000291e-01,0.000000000000000000e+00
4.865157949999999731e-01,6.103515625000000000e-05
4.867159650000000282e-01,3.051757812500000000e-04
4.869161349999999722e-01,1.220703125000000000e-04
4.871163050000000272e-01,1.831054687500000000e-04
4.873164749999999712e-01,8.544921875000000000e-04
4.875166450000000262e-01,7.324218750000000000e-04
4.877168149999999702e-01,7.934570312500000000e-04
4.879169850000000253e-01,1.892089843750000000e-03
4.881171549999999693e-01,1.892089843750000000e-03
4.883173250000000243e-01,3.723144531250000000e-03
4.885174949999999683e-01,3.845214843750000000e-03
4.887176650000000233e-01,4.638671875000000000e-03
4.889178349999999673e-01,6.896972656250000000e-03
4.891180050000000223e-01,8.544921875000000000e-03
4.893181749999999663e-01,9.094238281250000000e-03
4.895183450000000214e-01,1.129150390625000000e-02
4.897185149999999654e-01,1.214599609375000000e-02
4.899186850000000204e-01,1.989746093750000000e-02
4.901188549999999644e-01,2.221679687500000000e-02
4.903190250000000194e-01,2.429199218750000000e-02
4.905191949999999634e-01,2.697753906250000000e-02
4.907193650000000185e-01,3.491210937500000000e-02
4.909195349999999625e-01,3.912353515625000000e-02
4.911197050000000175e-01,3.948974609375000000e-02
4.913198749999999615e-01,4.412841796875000000e-02
4.915200450000000165e-01,5.084228515625000000e-02
4.917202149999999605e-01,4.937744140625000000e-02
4.919203850000000156e-01,5.493164062500000000e-02
4.921205549999999596e-01,6.066894531250000000e-02
4.923207250000000146e-01,5.584716796875000000e-02
4.925208949999999586e-01,5.554199218750000000e-02
4.927210650000000136e-01,5.828857421875000000e-02
4.929212349999999576e-01,4.907226562500000000e-02
4.931214050000000126e-01,4.925537109375000000e-02
4.933215749999999566e-01,4.693603515625000000e-02
4.935217450000000117e-01,3.869628906250000000e-02
4.937219149999999557e-01,3.179931640625000000e-02
4.939220850000000107e-01,2.575683593750000000e-02
4.941222549999999547e-01,1.885986328125000000e-02
4.943224250000000097e-01,1.409912109375000000e-02
4.945225949999999537e-01,9.460449218750000000e-03
4.947227650000000088e-01,6.469726562500000000e-03
4.949229349999999528e-01,3.662109375000000000e-03
4.951231050000000078e-01,1.586914062500000000e-03
4.953232749999999518e-01,4.272460937500000000e-04
4.955234450000000068e-01,1.220703125000000000e-04
4.957236149999999508e-01,1.220703125000000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_32_48.txt <==
u,h
2.127446760000000214e-01,4.272460937500000000e-04
2.137792279999999878e-01,9.765625000000000000e-04
2.148137800000000097e-01,2.197265625000000000e-03
2.158483320000000316e-01,5.126953125000000000e-03
2.168828839999999980e-01,7.324218750000000000e-03
2.179174360000000199e-01,1.055908203125000000e-02
2.189519879999999863e-01,1.287841796875000000e-02
2.199865400000000082e-01,1.672363281250000000e-02
2.210210920000000301e-01,1.971435546875000000e-02
2.220556439999999965e-01,2.069091796875000000e-02
2.230901960000000184e-01,2.447509765625000000e-02
2.241247479999999848e-01,2.539062500000000000e-02
2.251593000000000067e-01,2.850341796875000000e-02
2.261938520000000286e-01,2.862548828125000000e-02
2.272284039999999949e-01,2.856445312500000000e-02
2.282629560000000168e-01,2.563476562500000000e-02
2.292975079999999832e-01,2.935791015625000000e-02
2.303320600000000051e-01,2.844238281250000000e-02
2.313666120000000270e-01,2.911376953125000000e-02
2.324011639999999934e-01,2.630615234375000000e-02
2.334357160000000153e-01,2.838134765625000000e-02
2.344702679999999817e-01,2.972412109375000000e-02
2.355048200000000036e-01,2.752685546875000000e-02
2.365393720000000255e-01,2.661132812500000000e-02
2.375739239999999919e-01,2.978515625000000000e-02
2.386084760000000138e-01,2.893066406250000000e-02
2.396430279999999802e-01,2.862548828125000000e-02
2.406775800000000021e-01,2.825927734375000000e-02
2.417121320000000240e-01,2.709960937500000000e-02
2.427466839999999904e-01,2.850341796875000000e-02
2.437812360000000123e-01,2.941894531250000000e-02
2.448157879999999786e-01,3.033447265625000000e-02
2.458503400000000005e-01,2.722167968750000000e-02
2.468848920000000224e-01,2.746582031250000000e-02
2.479194439999999888e-01,2.886962890625000000e-02
2.489539960000000107e-01,2.862548828125000000e-02
2.499885479999999771e-01,2.624511718750000000e-02
2.510230999999999990e-01,2.404785156250000000e-02
2.520576520000000209e-01,2.423095703125000000e-02
2.530922039999999873e-01,2.154541015625000000e-02
2.541267560000000092e-01,1.818847656250000000e-02
2.551613080000000311e-01,1.544189453125000000e-02
2.561958599999999975e-01,1.403808593750000000e-02
2.572304120000000194e-01,1.037597656250000000e-02
2.582649639999999858e-01,7.141113281250000000e-03
2.592995160000000077e-01,5.615234375000000000e-03
2.603340680000000296e-01,3.112792968750000000e-03
2.613686199999999960e-01,2.136230468750000000e-03
2.624031720000000178e-01,1.037597656250000000e-03
2.634377239999999842e-01,4.272460937500000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_48_16.txt <==
u,h
7.069626179999999316e-01,1.220703125000000000e-04
7.085736540000000527e-01,6.103515625000000000e-05
7.101846899999999518e-01,7.324218750000000000e-04
7.117957260000000730e-01,8.544921875000000000e-04
7.134067619999999721e-01,2.685546875000000000e-03
7.150177980000000932e-01,4.577636718750000000e-03
7.166288339999999923e-01,6.835937500000000000e-03
7.182398699999998914e-01,8.178710937500000000e-03
7.198509060000000126e-01,1.525878906250000000e-02
7.214619419999999117e-01,1.489257812500000000e-02
7.230729780000000328e-01,1.867675781250000000e-02
7.246840139999999320e-01,2.209472656250000000e-02
7.262950500000000531e-01,2.563476562500000000e-02
7.279060859999999522e-01,2.783203125000000000e-02
7.295171220000000734e-01,2.868652343750000000e-02
7.311281579999999725e-01,3.063964843750000000e-02
7.327391940000000936e-01,3.131103515625000000e-02
7.343502299999999927e-01,3.387451171875000000e-02
7.359612660000000028e-01,3.039550781250000000e-02
7.375723020000000130e-01,3.381347656250000000e-02
7.391833379999999121e-01,3.460693359375000000e-02
7.407943740000000332e-01,3.295898437500000000e-02
7.424054099999999323e-01,3.350830078125000000e-02
7.440164460000000535e-01,3.375244140625000000e-02
7.456274819999999526e-01,3.265380859375000000e-02
7.472385180000000737e-01,3.247070312500000000e-02
7.488495539999999728e-01,3.393554687500000000e-02
7.504605900000000940e-01,3.283691406250000000e-02
7.520716259999999931e-01,3.491210937500000000e-02
7.536826620000001142e-01,3.173828125000000000e-02
7.552936980000000133e-01,3.424072265625000000e-02
7.569047339999999124e-01,3.533935546875000000e-02
7.585157700000000336e-01,3.369140625000000000e-02
7.601268059999999327e-01,2.862548828125000000e-02
7.617378420000000538e-01,3.179931640625000000e-02
7.633488779999999529e-01,3.149414062500000000e-02
7.649599140000000741e-01,2.661132812500000000e-02
7.665709499999999732e-01,2.423095703125000000e-02
7.681819860000000944e-01,2.246093750000000000e-02
7.697930219999999935e-01,1.788330078125000000e-02
7.714040580000001146e-01,1.281738281250000000e-02
7.730150940000000137e-01,1.043701171875000000e-02
7.746261300000001349e-01,7.629394531250000000e-03
7.762371660000000340e-01,4.455566406250000000e-03
7.778482019999999331e-01,3.784179687500000000e-03
7.794592380000000542e-01,2.075195312500000000e-03
7.810702739999999533e-01,1.037597656250000000e-03
7.826813100000000745e-01,6.103515625000000000e-04
7.842923459999999736e-01,6.103515625000000000e-05
7.859033820000000947e-01,1.831054687500000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_48_32.txt <==
u,h
4.414492890000000225e-01,1.831054687500000000e-04
4.434896670000000318e-01,3.662109375000000000e-04
4.455300450000000412e-01,1.220703125000000000e-03
4.475704230000000505e-01,2.746582031250000000e-03
4.496108010000000044e-01,4.394531250000000000e-03
4.516511790000000137e-01,8.056640625000000000e-03
4.536915570000000231e-01,1.092529296875000000e-02
4.557319350000000324e-01,1.464843750000000000e-02
4.577723130000000418e-01,1.800537109375000000e-02
4.598126909999999956e-01,2.148437500000000000e-02
4.618530690000000050e-01,2.331542968750000000e-02
4.638934470000000143e-01,2.441406250000000000e-02
4.659338250000000237e-01,2.905273437500000000e-02
4.679742030000000330e-01,2.770996093750000000e-02
4.700145810000000424e-01,2.716064453125000000e-02
4.720549590000000517e-01,2.850341796875000000e-02
4.740953370000000611e-01,2.722167968750000000e-02
4.761357150000000149e-01,2.819824218750000000e-02
4.781760930000000243e-01,2.655029296875000000e-02
4.802164710000000336e-01,2.874755859375000000e-02
4.822568490000000430e-01,2.770996093750000000e-02
4.842972269999999968e-01,2.734375000000000000e-02
4.863376050000000062e-01,2.825927734375000000e-02
4.883779830000000155e-01,2.783203125000000000e-02
4.904183610000000249e-01,2.752685546875000000e-02
4.924587390000000342e-01,2.801513671875000000e-02
4.944991170000000436e-01,2.770996093750000000e-02
4.965394950000000529e-01,2.746582031250000000e-02
4.985798730000000623e-01,2.783203125000000000e-02
5.006202510000000716e-01,2.716064453125000000e-02
5.026606290000000810e-01,2.832031250000000000e-02
5.047010070000000903e-01,2.801513671875000000e-02
5.067413849999999886e-01,2.850341796875000000e-02
5.087817629999999980e-01,2.783203125000000000e-02
5.108221410000000073e-01,2.764892578125000000e-02
5.128625190000000167e-01,2.618408203125000000e-02
5.149028970000000260e-01,2.850341796875000000e-02
5.169432750000000354e-01,2.697753906250000000e-02
5.189836530000000447e-01,2.770996093750000000e-02
5.210240310000000541e-01,2.368164062500000000e-02
5.230644090000000634e-01,2.343750000000000000e-02
5.251047870000000728e-01,2.142333984375000000e-02
5.271451650000000821e-01,1.531982421875000000e-02
5.291855430000000915e-01,1.287841796875000000e-02
5.312259209999999898e-01,9.521484375000000000e-03
5.332662989999999992e-01,5.981445312500000000e-03
5.353066770000000085e-01,4.821777343750000000e-03
5.373470550000000179e-01,2.136230468750000000e-03
5.393874330000000272e-01,9.765625000000000000e-04
5.414278110000000366e-01,3.662109375000000000e-04


==> results_data/kl-stochastic/numerical-fem-64x64/hist_48_48.txt <==
u,h
1.989404140000000099e-01,6.103515625000000000e-05
2.005168420000000007e-01,0.000000000000000000e+00
2.020932699999999915e-01,6.713867187500000000e-04
2.036696980000000101e-01,7.324218750000000000e-04
2.052461260000000010e-01,1.586914062500000000e-03
2.068225539999999918e-01,2.441406250000000000e-03
2.083989820000000104e-01,4.089355468750000000e-03
2.099754100000000012e-01,6.896972656250000000e-03
2.115518379999999921e-01,8.056640625000000000e-03
2.131282660000000106e-01,1.165771484375000000e-02
2.147046939999999737e-01,1.800537109375000000e-02
2.162811219999999923e-01,1.843261718750000000e-02
2.178575500000000109e-01,2.258300781250000000e-02
2.194339779999999740e-01,2.587890625000000000e-02
2.210104059999999926e-01,3.173828125000000000e-02
2.225868340000000112e-01,3.063964843750000000e-02
2.241632619999999743e-01,3.125000000000000000e-02
2.257396899999999929e-01,3.424072265625000000e-02
2.273161180000000114e-01,3.613281250000000000e-02
2.288925459999999745e-01,3.363037109375000000e-02
2.304689739999999931e-01,3.503417968750000000e-02
2.320454020000000117e-01,3.576660156250000000e-02
2.336218299999999748e-01,3.637695312500000000e-02
2.351982579999999934e-01,3.100585937500000000e-02
2.367746860000000120e-01,3.503417968750000000e-02
2.383511139999999751e-01,3.759765625000000000e-02
2.399275419999999936e-01,3.460693359375000000e-02
2.415039700000000122e-01,3.338623046875000000e-02
2.430803979999999753e-01,3.350830078125000000e-02
2.446568259999999939e-01,3.656005859375000000e-02
2.462332540000000125e-01,3.381347656250000000e-02
2.478096819999999756e-01,3.338623046875000000e-02
2.493861099999999942e-01,3.466796875000000000e-02
2.509625380000000128e-01,3.131103515625000000e-02
2.525389659999999759e-01,3.112792968750000000e-02
2.541153939999999944e-01,2.990722656250000000e-02
2.556918219999999575e-01,2.911376953125000000e-02
2.572682499999999761e-01,2.203369140625000000e-02
2.588446779999999947e-01,2.044677734375000000e-02
2.604211060000000133e-01,2.056884765625000000e-02
2.619975339999999764e-01,1.403808593750000000e-02
2.635739619999999950e-01,1.062011718750000000e-02
2.651503900000000136e-01,8.544921875000000000e-03
2.667268179999999766e-01,6.774902343750000000e-03
2.683032459999999952e-01,2.441406250000000000e-03
2.698796740000000138e-01,2.075195312500000000e-03
2.714561019999999769e-01,8.544921875000000000e-04
2.730325299999999955e-01,6.103515625000000000e-04
2.746089579999999586e-01,0.000000000000000000e+00
2.761853859999999772e-01,6.103515625000000000e-05


==> results_data/poisson-convergence/errors.csv <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.0127051287,0.0189206419,0.0056743924,0.0054549051,0.0245685661
16,0.0032036007,0.0047978898,0.0015105436,0.0012814445,0.0054557583
32,8.03E-04,0.0012040958,0.0003899618,0.009043147,0.0012825814
64,2.01E-04,0.0003012407,9.90E-05,0.1806414952,0.0003111218
128,5.02E-05,7.54E-05,2.50E-05,0.1806414952,7.80E-05
256,1.25E-05,1.79E-05,6.86E-06,0.1806414952,2.39E-05


==> results_data/poisson-convergence/errors1.csv <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.012705128673239,0.0189206418900435,0.00567439244970542,0.00545490507868762,0.0245685660820213
16,0.003203600669688,0.00479788975996912,0.00151054359638747,0.00128144447965559,0.00545575826623085
32,0.000802617242386745,0.00120409580133678,0.000389961821356171,0.00904314697926987,0.00128258137616015
64,0.000200761779232619,0.000301240744008573,0.0000989747666198429,0.18064149524312,0.000311121831069365
128,0.000050197163965838,0.0000754082287996715,0.0000250255507517515,0.18064149524312,0.000077967121334882
256,0.0000125497109758334,0.0000178511299022327,0.00000686172655384403,0.18064149524312,0.0000238901900309405


==> results_data/poisson-convergence/errors_linear.txt <==
elm,conventional_fem_code,diffnet_no_network,diffnet_no_network_vec_norm_scaled,diffnet_with_network_capacity_saturated,diffnet_with_network_capacity_enhanced
8,0.012705128673239,0.0189206418900435,0.00567439244970542,0.02456876737563844,0.0245685660820213
16,0.003203600669688,0.00479788975996912,0.00151054359638747,0.00545490507868762,0.00545575826623085
32,0.000802617242386745,0.00120409580133678,0.000389961821356171,0.00128144447965559,0.00128258137616015
64,0.000200761779232619,0.000301240744008573,0.0000989747666198429,0.00904314697926987,0.000311121831069365
128,0.000050197163965838,0.0000754082287996715,0.0000250255507517515,0.18064149524312,0.000077967121334882
256,0.0000125497109758334,0.0000178511299022327,0.00000686172655384403,nan,0.0000238901900309405


==> results_data/poisson-convergence/errors_linear_backup.txt <==
elm,l2_err,vec_norm_scaled,fem_code,diffnet_network
8,0.018920641890043492,0.005674392449705423,0.012705128673239,0.005454905078687622
16,0.004797889759969124,0.001510543596387466,0.003203600669688,0.005454905078687622
32,0.001204095801336781,0.00038996182135617066,8.026172423867452e-04,0.0012814444796555866
64,0.00030124074400857316,9.897476661984285e-05,2.007617792326189e-04,0.009043146979269865
128,7.540822879967154e-05,2.5025550751751535e-05,5.019716396583801e-05,0.18064149524312034
256,1.7851129902232697e-05,6.86172655384403e-06,1.254971097583344e-05,0.18064149524312034


==> results_data/run_003-fem-sobol-query/args.json <==
{
  "model_dir": "/work/baskarg/bkhara/PDE_sampler/poisson-test-opt-single/run_003",
  "output_size": 64,
  "batch_size": 16,
  "epochs": 13,
  "viscid": false,
  "proj_opt": true,
  "pdetype": "poisson",
  "gen_steps": 2,
  "proj_steps": 5,
  "ktype": "fdm",
  "l1_coeff": 0.0,
  "l2_coeff": 1.0,
  "stencil_len": 3,
  "nu_case": "harmonic",
  "n_sum_nu": 4,
  "n_sum_sol": 3,
  "var_coeff": false,
  "log_K": true,
  "KL_sum": true,
  "eta_x": 0.5,
  "eta_y": 0.5,
  "manufactured_sol": 0,
  "exact_sol_type": "cos",
  "file_write_freq": 2,
  "poisson_alpha1": 0.0,
  "poisson_alpha2": 0.5,
  "ltr_neumann_cf": 0.0,
  "ltr_c1": 0.0,
  "ltr_c2": 0.0,
  "nsd": 2,
  "d2_calc_type": 0,
  "n_samples_1d": 16,
  "sampling_method": "sobol",
  "n_samples": 65536,
  "loss_calc_type": "fem",
  "learning_rate": 8e-05,
  "boundary_opt": 0,
  "fem_basis_deg": 1,
  "optimize_single_problem": 0
}

==> results_data/run_003-fem-sobol-query/nu_coeff_list.txt <==
-1.514271033684694734e+00 -1.612504905047518422e+00 1.353344746874785010e-01 1.199767535719306721e+00
-2.041144411252435731e+00 1.093450134408122665e-01 1.412705885834511399e+00 2.928122155768805968e+00
-1.927461035883572205e+00 2.189333417858550845e+00 -1.901023818409272703e+00 -1.048620284497951749e+00
-1.349226920309384292e+00 -2.090984563709108457e+00 2.749817831287354686e+00 2.296236451266985057e+00
-6.042111439727548827e-03 -2.917733791744634431e+00 1.869910018481569125e+00 4.473058883809093444e-01
-1.000009196988403959e+00 -1.267789002543791899e+00 -1.090258725437507348e+00 -6.471557199597466337e-02
-2.472023621440375685e+00 7.574408015356546287e-01 2.244806732228030732e+00 -1.549605803229124446e+00
-1.983621204532202142e-01 2.444046955360787976e+00 -1.446004944878981568e+00 -2.879810810883417282e+00
9.317331989671044923e-01 -3.645354883572089477e-01 -2.229900414626015070e+00 -7.478168906950468653e-01
-1.889371334472426112e+00 -1.674766164566219295e+00 -9.287773488347461637e-02 2.471151724264140981e+00
-1.677835541690873455e+00 -5.068888150500625578e-01 -1.489239889139302164e-01 2.521963040609859874e+00
-7.412321456764114913e-01 1.814093556998783718e+00 4.489582236456346465e-03 2.583262061614536087e+00
-2.161742373790825233e+00 -2.481948305792967879e+00 4.146516537402229474e-01 1.666563444101337055e+00
-6.891264722779446572e-01 -5.207579028931252907e-02 1.022767448307879690e+00 1.118006174022338151e+00
6.950458938757515526e-01 -1.070582992413183776e+00 1.592704319354036002e+00 -1.723479016280188958e+00
-2.647890844688873813e-01 -7.708698195663519215e-01 -3.696004205418299549e-01 -9.227670983132414406e-01


==> results_data/sample-size-variation/fpc.txt <==
Re,Cd,St
100,1.3696,0.17172
200,1.2395,0.19192
300,1.2130,0.20202
400,1.2068,0.21212
500,1.2092,0.21212


==> results_data/sample-size-variation/norms-original.txt <==
18.631238474000778,18.664056832345032,0.0859358690945821,1.035825074376558,1.9469352687961214,0.9116796327982086 
18.631238474000778,18.66102949632768,0.12332737969937081,1.035825074376558,2.138716417659566,1.1036240462561913 
18.631238474000778,18.65761117830354,0.10172094669100885,1.035825074376558,2.064669070757081,1.0298204443282237
18.631238474000778,18.702065908527228,0.1630212987789463,1.035825074376558,2.0341582705842254,0.999552883817889  
18.631238474000778,18.706214937349067,0.14041364749395488,1.035825074376558,2.1662111107098316,1.133475145348733 

==> results_data/sample-size-variation/norms.txt <==
4096,18.6312,18.7062,0.1404,1.0358,2.1662,1.1335
8192,18.6312,18.7021,0.1630,1.0358,2.0342,0.9996
16384,18.6312,18.6576,0.1017,1.0358,2.0647,1.0298
32768,18.6312,18.6610,0.1233,1.0358,2.1387,1.1036
65536,18.6312,18.6641,0.0859,1.0358,1.9469,0.9117

==> results_data/steady-heat-kl/loss_values.csv <==
Wall time,Step,Value
1608519497.258666,49,427.6812438964844
1608519497.7316918,99,316.7913513183594
1608519498.2014923,149,271.8503723144531
1608519498.6707592,199,231.75076293945312
1608519499.1394327,249,207.7780303955078
1608519499.6086965,299,188.9218292236328
1608519500.0781107,349,168.8329620361328
1608519500.546373,399,154.15045166015625
1608519501.0210547,449,139.88645935058594
1608519501.4913197,499,138.52401733398438
1608519502.4897254,549,96.7857437133789
1608519502.9516063,599,86.260986328125
1608519503.4136288,649,78.35248565673828
1608519503.8818958,699,71.99716186523438
1608519504.342975,749,66.83866882324219
1608519504.8045332,799,62.627655029296875
1608519505.2655945,849,59.01329803466797
1608519505.7273908,899,55.884490966796875
1608519506.1886706,949,53.151878356933594
1608519506.6509337,999,50.74802017211914
1608519507.5844364,1049,48.58452606201172
1608519508.045575,1099,46.61811828613281
1608519508.5066438,1149,44.79810333251953
1608519508.9671998,1199,43.104652404785156
1608519509.4282482,1249,41.5567741394043
1608519509.8931797,1299,40.11381149291992
1608519510.3533816,1349,38.75019073486328
1608519510.8143792,1399,37.46501159667969
1608519511.2756734,1449,36.265052795410156
1608519511.7366846,1499,35.13356018066406
1608519512.6624007,1549,34.04667663574219
1608519513.1282701,1599,33.00838851928711
1608519513.5901833,1649,32.00794219970703
1608519514.0515356,1699,31.03976821899414
1608519514.5136778,1749,30.10866928100586
1608519514.9749672,1799,29.20718765258789
1608519515.4374213,1849,28.33653450012207
1608519515.9026334,1899,27.49899673461914
1608519516.3635166,1949,26.68503189086914
1608519516.8245366,1999,25.901281356811523
1608519517.8157532,2049,25.12978744506836
1608519518.2763412,2099,24.368640899658203
1608519518.7378497,2149,23.668983459472656
1608519519.2124736,2199,23.014408111572266
1608519519.6745293,2249,22.396854400634766
1608519520.135694,2299,21.815343856811523
1608519520.5968297,2349,21.268280029296875
1608519521.057847,2399,20.734148025512695
1608519521.5200467,2449,20.214038848876953
1608519521.983926,2499,19.704078674316406
1608519522.9149654,2549,19.204456329345703
1608519523.3776474,2599,18.727130889892578
1608519523.8396137,2649,18.264923095703125
1608519524.3029938,2699,17.788005828857422
1608519524.7650335,2749,17.310386657714844
1608519525.2305808,2799,16.85832977294922
1608519525.692606,2849,16.43255615234375
1608519526.154051,2899,16.029895782470703
1608519526.618303,2949,15.649234771728516
1608519527.0802493,2999,15.285565376281738
1608519528.0751457,3049,14.93303108215332
1608519528.5419352,3099,14.587669372558594
1608519529.0047643,3149,14.242936134338379
1608519529.4674048,3199,13.913264274597168
1608519529.9297054,3249,13.586393356323242
1608519530.3916924,3299,13.261592864990234
1608519530.8539305,3349,12.954352378845215
1608519531.3201277,3399,12.656254768371582
1608519531.7830098,3449,12.344005584716797
1608519532.2450907,3499,12.054023742675781
1608519533.1676934,3549,11.769344329833984
1608519533.6295025,3599,11.479862213134766
1608519534.0909767,3649,11.20750904083252
1608519534.5567698,3699,10.949567794799805
1608519535.0179992,3749,10.699300765991211
1608519535.4802742,3799,10.457986831665039
1608519535.9424875,3849,10.223388671875
1608519536.4037876,3899,9.993846893310547
1608519536.865254,3949,9.77647590637207
1608519537.3303037,3999,9.565476417541504
1608519538.311463,4049,9.36063003540039
1608519538.773519,4099,9.159374237060547
1608519539.235685,4149,8.952567100524902
1608519539.698612,4199,8.751863479614258
1608519540.160747,4249,8.562179565429688
1608519540.6273692,4299,8.379616737365723
1608519541.0892181,4349,8.203697204589844
1608519541.5515623,4399,8.030705451965332
1608519542.0133553,4449,7.863617897033691
1608519542.4751499,4499,7.690685272216797
1608519543.402738,4549,7.511341094970703
1608519543.864863,4599,7.332714557647705
1608519544.326867,4649,7.156566619873047
1608519544.7892976,4699,6.988799095153809
1608519545.2510614,4749,6.82619571685791
1608519545.7132626,4799,6.66994571685791
1608519546.1774943,4849,6.520244598388672
1608519546.6433685,4899,6.373963356018066
1608519547.1054614,4949,6.225321292877197
1608519547.5673292,4999,6.070298194885254
1608519548.495202,5049,5.924182891845703
1608519549.0355742,5099,5.7806196212768555
1608519549.5025861,5149,5.641956329345703
1608519549.9707658,5199,5.508298397064209
1608519550.432202,5249,5.378457069396973
1608519550.8942828,5299,5.247265815734863
1608519551.355499,5349,5.122110366821289
1608519551.816978,5399,4.995762348175049
1608519552.2785866,5449,4.8689398765563965
1608519552.7437205,5499,4.740732192993164
1608519553.6669931,5549,4.618734359741211
1608519554.1286151,5599,4.502987861633301
1608519554.5904565,5649,4.386713981628418
1608519555.052349,5699,4.274322509765625
1608519555.5145035,5749,4.167496681213379
1608519555.9808753,5799,4.060463905334473
1608519556.442543,5849,3.9609923362731934
1608519556.9065285,5899,3.865355968475342
1608519557.368525,5949,3.7735233306884766
1608519557.8312182,5999,3.687124729156494
1608519558.7558196,6049,3.602205753326416
1608519559.2174554,6099,3.520416259765625
1608519559.679248,6149,3.4421603679656982
1608519560.1411495,6199,3.3668980598449707
1608519560.6024852,6249,3.295469284057617
1608519561.0639148,6299,3.225733518600464
1608519561.525086,6349,3.157972812652588
1608519561.9901376,6399,3.0923147201538086
1608519562.4512062,6449,3.0299906730651855
1608519562.9121802,6499,2.9695961475372314
1608519563.8911765,6549,2.9116463661193848
1608519564.3527749,6599,2.8555750846862793
1608519564.8182516,6649,2.8013453483581543
1608519565.2797794,6699,2.7492775917053223
1608519565.7417145,6749,2.698946952819824
1608519566.2035131,6799,2.6498985290527344
1608519566.6654704,6849,2.602180004119873
1608519567.1272428,6899,2.5550875663757324
1608519567.5894332,6949,2.509045124053955
1608519568.0551705,6999,2.4638357162475586
1608519568.9735932,7049,2.4194393157958984
1608519569.4351015,7099,2.3757338523864746
1608519569.896813,7149,2.33355450630188
1608519570.358693,7199,2.292001247406006
1608519570.8245823,7249,2.2487401962280273
1608519571.2870133,7299,2.2069807052612305
1608519571.7485788,7349,2.16709566116333
1608519572.2101257,7399,2.1282854080200195
1608519572.6716623,7449,2.0905914306640625
1608519573.1327543,7499,2.0533313751220703
1608519574.115406,7549,2.0172476768493652
1608519574.5777643,7599,1.9824550151824951
1608519575.0400538,7649,1.9492084980010986
1608519575.5023046,7699,1.9171619415283203
1608519575.9645753,7749,1.8857334852218628
1608519576.4263031,7799,1.8553383350372314
1608519576.895456,7849,1.8256504535675049
1608519577.3572311,7899,1.7960139513015747
1608519577.8187149,7949,1.7668579816818237
1608519578.2797773,7999,1.7380907535552979
1608519579.1992385,8049,1.7098722457885742
1608519579.6600058,8099,1.6816959381103516
1608519580.1246715,8149,1.653404951095581
1608519580.5891047,8199,1.6258325576782227
1608519581.0521054,8249,1.5986863374710083
1608519581.5125902,8299,1.5723252296447754
1608519581.9732645,8349,1.5466861724853516
1608519582.4351544,8399,1.5217077732086182
1608519582.895786,8449,1.4970178604125977
1608519583.3603673,8499,1.4733034372329712
1608519584.3591344,8549,1.4495829343795776
1608519584.8202078,8599,1.4259560108184814
1608519585.2815979,8649,1.4026808738708496
1608519585.743258,8699,1.3800208568572998
1608519586.2047226,8749,1.3573294878005981
1608519586.6762378,8799,1.334104061126709
1608519587.137289,8849,1.3114757537841797
1608519587.5984871,8899,1.2897803783416748
1608519588.0611618,8949,1.268858551979065
1608519588.5217195,8999,1.24842369556427
1608519589.4447348,9049,1.2287787199020386
1608519589.904922,9099,1.2094011306762695
1608519590.3648283,9149,1.1905958652496338
1608519590.824496,9199,1.1713812351226807
1608519591.2846391,9249,1.1520378589630127
1608519591.745217,9299,1.133570671081543
1608519592.206058,9349,1.1156063079833984
1608519592.6698973,9399,1.0973923206329346
1608519593.1301458,9449,1.0798852443695068
1608519593.5907636,9499,1.0628185272216797
1608519594.5116422,9549,1.0459893941879272
1608519595.0395782,9599,1.0295825004577637
1608519595.504229,9649,1.0136468410491943
1608519595.9645088,9699,0.9979095458984375
1608519596.424711,9749,0.9827293157577515
1608519596.8917828,9799,0.9678012132644653
1608519597.350274,9849,0.9532192945480347
1608519597.8091395,9899,0.9388240575790405
1608519598.2674348,9949,0.9245457649230957
1608519598.7294714,9999,0.9105652570724487
1608519599.6485763,10049,0.8967270851135254
1608519600.1073365,10099,0.8837187886238098
1608519600.5659986,10149,0.8704413771629333
1608519601.024647,10199,0.8573695421218872
1608519601.488872,10249,0.8443533778190613
1608519601.9537547,10299,0.8317245244979858
1608519602.413426,10349,0.8194007873535156
1608519602.871831,10399,0.8073058128356934
1608519603.3305888,10449,0.7952690720558167
1608519603.7896888,10499,0.7834635972976685
1608519604.709392,10549,0.7717074155807495
1608519605.1682746,10599,0.7601742744445801
1608519605.627008,10649,0.749130368232727
1608519606.0854607,10699,0.738088846206665
1608519606.5433295,10749,0.7272719144821167
1608519607.0058875,10799,0.716727077960968
1608519607.4656346,10849,0.7062350511550903
1608519607.9214451,10899,0.696074903011322
1608519608.3765724,10949,0.6863976716995239
1608519608.832397,10999,0.6766567230224609
1608519609.8036764,11049,0.6673571467399597
1608519610.2596705,11099,0.6583330631256104
1608519610.7205937,11149,0.6497081518173218
1608519611.1796293,11199,0.6408841609954834
1608519611.63553,11249,0.6319288015365601
1608519612.092324,11299,0.6232764720916748
1608519612.5474703,11349,0.6145910620689392
1608519613.00342,11399,0.6060559153556824
1608519613.4594288,11449,0.5976176261901855
1608519613.9187381,11499,0.5896366834640503
1608519614.8328476,11549,0.5817674398422241
1608519615.2895138,11599,0.5740927457809448
1608519615.7455368,11649,0.5663486123085022
1608519616.2011938,11699,0.5588498115539551
1608519616.6603854,11749,0.5516406297683716
1608519617.120765,11799,0.54433274269104
1608519617.5769517,11849,0.5370781421661377
1608519618.0328343,11899,0.5302392244338989
1608519618.4885454,11949,0.5235698223114014
1608519618.9438865,11999,0.5171805620193481
1608519619.920696,12049,0.5105050802230835
1608519620.3767169,12099,0.5039501190185547
1608519620.833255,12149,0.4977375864982605
1608519621.2899675,12199,0.49167904257774353
1608519621.746681,12249,0.48553645610809326
1608519622.2032244,12299,0.47939005494117737
1608519622.6592073,12349,0.4735443890094757
1608519623.1194255,12399,0.46779245138168335
1608519623.5756967,12449,0.4620809555053711
1608519624.03153,12499,0.45669397711753845
1608519624.9460819,12549,0.4514591097831726
1608519625.402527,12599,0.4462275505065918
1608519625.8628178,12649,0.4412326216697693
1608519626.3221483,12699,0.4363078474998474
1608519626.7788382,12749,0.4315698742866516
1608519627.2355392,12799,0.4268777668476105
1608519627.6917388,12849,0.4222652316093445
1608519628.1475723,12899,0.41776126623153687
1608519628.6034539,12949,0.4133286476135254
1608519629.0627792,12999,0.4088834822177887
1608519630.0509665,13049,0.40459805727005005
1608519630.5076659,13099,0.40058574080467224
1608519630.9646373,13149,0.39658084511756897
1608519631.4220037,13199,0.3924877345561981
1608519631.883245,13249,0.3886437714099884
1608519632.3395991,13299,0.38497763872146606
1608519632.7968242,13349,0.38127830624580383
1608519633.2537537,13399,0.37765562534332275
1608519633.7104058,13449,0.3739505112171173
1608519634.1664715,13499,0.37034690380096436
1608519635.0829072,13549,0.36690279841423035
1608519635.538888,13599,0.3633464574813843
1608519635.994745,13649,0.36004558205604553
1608519636.4503696,13699,0.35688516497612
1608519636.906983,13749,0.3535594046115875
1608519637.3630972,13799,0.350127637386322
1608519637.818981,13849,0.34682899713516235
1608519638.2792115,13899,0.3436923921108246
1608519638.7348437,13949,0.34040743112564087
1608519639.1899664,13999,0.3372398912906647
1608519640.1047695,14049,0.334328830242157
1608519640.6284425,14099,0.3314831554889679
1608519641.0881324,14149,0.3287181854248047
1608519641.5511944,14199,0.3260457217693329
1608519642.0065098,14249,0.32335835695266724
1608519642.4615643,14299,0.3208160698413849
1608519642.9167645,14349,0.318261057138443
1608519643.372269,14399,0.31578701734542847
1608519643.8285186,14449,0.31332093477249146
1608519644.2843263,14499,0.310989648103714
1608519645.2010205,14549,0.30875399708747864
1608519645.657685,14599,0.30656009912490845
1608519646.114104,14649,0.3044026792049408
1608519646.5715897,14699,0.30227065086364746
1608519647.0294018,14749,0.3002528250217438
1608519647.490542,14799,0.29823264479637146
1608519647.9469767,14849,0.296299010515213
1608519648.4039404,14899,0.294391930103302
1608519648.860194,14949,0.29255789518356323
1608519649.3163342,14999,0.29058656096458435
1608519650.2299109,15049,0.28883036971092224
1608519650.6902363,15099,0.28775572776794434
1608519651.1463497,15149,0.2853182852268219
1608519651.6022503,15199,0.28368955850601196
1608519652.0583858,15249,0.28221291303634644
1608519652.5145304,15299,0.2804715633392334
1608519652.9700682,15349,0.2787535488605499
1608519653.429872,15399,0.2771308422088623
1608519653.8855572,15449,0.2756267189979553
1608519654.3413699,15499,0.2742619514465332
1608519655.3122497,15549,0.27264195680618286
1608519655.768749,15599,0.2712423503398895
1608519656.2247427,15649,0.2701067328453064
1608519656.6847665,15699,0.2684655785560608
1608519657.140973,15749,0.2671646475791931
1608519657.5972722,15799,0.2659214735031128
1608519658.053185,15849,0.26463568210601807
1608519658.508792,15899,0.26346731185913086
1608519658.964878,15949,0.2624160051345825
1608519659.4255254,15999,0.2610851228237152
1608519660.3362787,16049,0.2599939703941345
1608519660.7925959,16099,0.2589626908302307
1608519661.2485409,16149,0.2578244209289551
1608519661.706525,16199,0.25690972805023193
1608519662.162427,16249,0.25575223565101624
1608519662.6221392,16299,0.2547290325164795
1608519663.0778291,16349,0.25394052267074585
1608519663.533674,16399,0.25296294689178467
1608519663.989121,16449,0.2518714666366577
1608519664.4447181,16499,0.2509920001029968
1608519665.4179492,16549,0.25008508563041687
1608519665.877133,16599,0.24905455112457275
1608519666.3336725,16649,0.24814525246620178
1608519666.7908914,16699,0.24733611941337585
1608519667.2475154,16749,0.24644988775253296
1608519667.7045984,16799,0.24576951563358307
1608519668.161404,16849,0.24480432271957397
1608519668.6218045,16899,0.24396632611751556
1608519669.07801,16949,0.2431304156780243
1608519669.5345087,16999,0.24241678416728973
1608519670.448975,17049,0.2416950762271881
1608519670.9052784,17099,0.24117723107337952
1608519671.3631864,17149,0.24034418165683746
1608519671.8285823,17199,0.23962494730949402
1608519672.2883444,17249,0.2389150857925415
1608519672.7436879,17299,0.2381126880645752
1608519673.1997082,17349,0.2374703586101532
1608519673.6554766,17399,0.23694798350334167
1608519674.111212,17449,0.23613116145133972
1608519674.5673397,17499,0.2356109321117401
1608519675.5511281,17549,0.23501117527484894
1608519676.0072486,17599,0.23436826467514038
1608519676.463041,17649,0.23366115987300873
1608519676.9211202,17699,0.23314225673675537
1608519677.377941,17749,0.23241491615772247
1608519677.8346229,17799,0.23180356621742249
1608519678.2954514,17849,0.2312876582145691
1608519678.752593,17899,0.2309759110212326
1608519679.2088163,17949,0.23019105195999146
1608519679.6651196,17999,0.22964216768741608
1608519680.5801468,18049,0.22904613614082336
1608519681.041124,18099,0.2285608947277069
1608519681.4978464,18149,0.2280482053756714
1608519681.954231,18199,0.22755078971385956
1608519682.4107554,18249,0.22706474363803864
1608519682.8668709,18299,0.22653986513614655
1608519683.3228557,18349,0.22614970803260803
1608519683.779322,18399,0.22565880417823792
1608519684.23917,18449,0.22524096071720123
1608519684.6952345,18499,0.2248450219631195
1608519685.6105802,18549,0.22438690066337585
1608519686.1348763,18599,0.22402572631835938
1608519686.5912032,18649,0.22384792566299438
1608519687.0516565,18699,0.2232712209224701
1608519687.5082278,18749,0.22300617396831512
1608519687.9642458,18799,0.22264009714126587
1608519688.4200299,18849,0.22226637601852417
1608519688.8763714,18899,0.22188258171081543
1608519689.3323226,18949,0.2216520756483078
1608519689.7886083,18999,0.22126251459121704
1608519690.7050629,19049,0.2209431529045105
1608519691.1617262,19099,0.22064346075057983
1608519691.6184046,19149,0.22042346000671387
1608519692.0746105,19199,0.21997322142124176
1608519692.5307107,19249,0.2198251336812973
1608519692.9910562,19299,0.21949273347854614
1608519693.4475157,19349,0.21908092498779297
1608519693.9034922,19399,0.21897366642951965
1608519694.3620474,19449,0.21893765032291412
1608519694.8178837,19499,0.21829475462436676
1608519695.7346554,19549,0.21812096238136292
1608519696.1943395,19599,0.21776767075061798
1608519696.650151,19649,0.21791812777519226
1608519697.1060321,19699,0.21732103824615479
1608519697.5622168,19749,0.21718910336494446
1608519698.0180595,19799,0.21708691120147705
1608519698.4737902,19849,0.21671810746192932
1608519698.9294071,19899,0.21663720905780792
1608519699.388756,19949,0.21632394194602966
1608519699.8447008,19999,0.2161797285079956
1608519700.8289046,20049,0.21608880162239075
1608519701.2856092,20099,0.21588578820228577
1608519701.742237,20149,0.2158699482679367
1608519702.2036312,20199,0.21551169455051422
1608519702.6676307,20249,0.21546703577041626
1608519703.1237135,20299,0.21523123979568481
1608519703.5802665,20349,0.2151149958372116
1608519704.036303,20399,0.21503916382789612
1608519704.4923456,20449,0.21484830975532532
1608519704.948184,20499,0.2148081213235855
1608519705.8676095,20549,0.21461133658885956
1608519706.3238013,20599,0.21460291743278503
1608519706.7812047,20649,0.21440817415714264
1608519707.236988,20699,0.21438878774642944
1608519707.6922853,20749,0.21420548856258392
1608519708.1477304,20799,0.21406130492687225
1608519708.6069674,20849,0.21450436115264893
1608519709.0627952,20899,0.21386978030204773
1608519709.5179408,20949,0.21384821832180023
1608519709.97285,20999,0.21376177668571472
1608519710.944036,21049,0.21362155675888062
1608519711.4009163,21099,0.21355758607387543
1608519711.8617477,21149,0.21352750062942505
1608519712.318201,21199,0.21344879269599915
1608519712.7745974,21249,0.21337628364562988
1608519713.231029,21299,0.21334987878799438
1608519713.6878142,21349,0.2132166475057602
1608519714.1440675,21399,0.21328580379486084
1608519714.6042702,21449,0.21309277415275574
1608519715.0603673,21499,0.2131052017211914
1608519715.9738472,21549,0.2129661738872528
1608519716.430089,21599,0.2130126953125
1608519716.886255,21649,0.21297743916511536
1608519717.3427184,21699,0.2128206491470337
1608519717.8034894,21749,0.21278679370880127
1608519718.2599728,21799,0.21277812123298645
1608519718.7162557,21849,0.2127310037612915
1608519719.1721785,21899,0.2127121239900589
1608519719.6285,21949,0.21286682784557343
1608519720.0844111,21999,0.2125847339630127
1608519721.0617757,22049,0.2125876247882843
1608519721.5193343,22099,0.21254390478134155
1608519721.9796681,22149,0.21252159774303436
1608519722.436113,22199,0.21270805597305298
1608519722.8921452,22249,0.21242883801460266
1608519723.3484938,22299,0.21239396929740906
1608519723.8092291,22349,0.21249744296073914
1608519724.2652075,22399,0.2124434858560562
1608519724.7210643,22449,0.21238306164741516
1608519725.1772223,22499,0.21244680881500244
1608519726.090283,22549,0.21227246522903442
1608519726.550702,22599,0.21237945556640625
1608519727.0068352,22649,0.21228107810020447
1608519727.4633112,22699,0.21224680542945862
1608519727.919962,22749,0.21231703460216522
1608519728.3760178,22799,0.21243879199028015
1608519728.8318617,22849,0.212161585688591
1608519729.2877948,22899,0.21238204836845398
1608519729.7479434,22949,0.21212682127952576
1608519730.2038064,22999,0.21211814880371094
1608519731.11926,23049,0.21228808164596558
1608519731.6445038,23099,0.21209192276000977
1608519732.1006243,23149,0.21211636066436768
1608519732.5554543,23199,0.21208015084266663
1608519733.0172794,23249,0.21244460344314575
1608519733.475354,23299,0.21204476058483124
1608519733.930509,23349,0.2120637595653534
1608519734.385874,23399,0.21205195784568787
1608519734.8408136,23449,0.21208876371383667
1608519735.296736,23499,0.21205025911331177
1608519736.2151277,23549,0.21200327575206757
1608519736.6732647,23599,0.2121720314025879
1608519737.129093,23649,0.21197344362735748
1608519737.5852222,23699,0.2120184600353241
1608519738.041066,23749,0.21195757389068604
1608519738.4968445,23799,0.21200069785118103
1608519738.953226,23849,0.21193549036979675
1608519739.415062,23899,0.212263822555542
1608519739.87109,23949,0.21192359924316406
1608519740.3268416,23999,0.21192869544029236
1608519741.2377584,24049,0.2119583934545517
1608519741.694097,24099,0.21195165812969208
1608519742.1538496,24149,0.21191993355751038
1608519742.609739,24199,0.21190930902957916
1608519743.0655835,24249,0.2121313214302063
1608519743.5217087,24299,0.21195271611213684
1608519743.9775565,24349,0.21197451651096344
1608519744.4333446,24399,0.21189498901367188
1608519744.8892763,24449,0.21220171451568604
1608519745.3495097,24499,0.21186628937721252
1608519746.3220577,24549,0.21185365319252014
1608519746.7792268,24599,0.21186061203479767
1608519747.2355509,24649,0.21186429262161255
1608519747.6917112,24699,0.2119707465171814
1608519748.151809,24749,0.21189555525779724
1608519748.6078317,24799,0.21187791228294373
1608519749.0639148,24849,0.2118927538394928
1608519749.5203564,24899,0.21184763312339783
1608519749.9757109,24949,0.21185913681983948
1608519750.432015,24999,0.2120036780834198
1608519751.326927,25049,0.2118472158908844
1608519751.783322,25099,0.21221444010734558
1608519752.2389057,25149,0.21181745827198029
1608519752.6944106,25199,0.21180015802383423
1608519753.150315,25249,0.21269437670707703
1608519753.6062295,25299,0.2117973268032074
1608519754.0617979,25349,0.21180620789527893
1608519754.5216153,25399,0.21182741224765778
1608519754.9768107,25449,0.2118690460920334
1608519755.4334216,25499,0.2120092213153839
1608519756.386967,25549,0.21178323030471802
1608519756.8430748,25599,0.21178409457206726
1608519757.303408,25649,0.21183288097381592
1608519757.759598,25699,0.21182075142860413
1608519758.2155764,25749,0.211808443069458
1608519758.6718228,25799,0.21180224418640137
1608519759.1280954,25849,0.21254444122314453
1608519759.5843306,25899,0.2117661088705063
1608519760.0403419,25949,0.21176207065582275
1608519760.5001254,25999,0.21189194917678833
1608519761.3964667,26049,0.21176111698150635
1608519761.8532674,26099,0.21175608038902283
1608519762.3095615,26149,0.21184861660003662
1608519762.7656837,26199,0.211787611246109
1608519763.2246344,26249,0.21178478002548218
1608519763.6893938,26299,0.21178695559501648
1608519764.1454458,26349,0.21175861358642578
1608519764.6016881,26399,0.2119355946779251
1608519765.0579116,26449,0.21179336309432983
1608519765.5140812,26499,0.21180355548858643
1608519766.503413,26549,0.2118147611618042
1608519766.9681761,26599,0.2123355120420456
1608519767.427441,26649,0.2117447406053543
1608519767.8841827,26699,0.21173879504203796
1608519768.3404799,26749,0.21176178753376007
1608519768.7970483,26799,0.21183177828788757
1608519769.2536085,26849,0.21180382370948792
1608519769.71513,26899,0.21186232566833496
1608519770.171707,26949,0.21173715591430664
1608519770.6282995,26999,0.21180394291877747
1608519771.524732,27049,0.21173398196697235
1608519771.9805422,27099,0.21197053790092468
1608519772.436996,27149,0.21172869205474854
1608519772.8970673,27199,0.21188847720623016
1608519773.3526053,27249,0.21172583103179932
1608519773.8087597,27299,0.21173277497291565
1608519774.2639306,27349,0.21173438429832458
1608519774.719729,27399,0.211867094039917
1608519775.1758096,27449,0.21172547340393066
1608519775.6358159,27499,0.21212399005889893
1608519776.5285575,27549,0.2117244005203247
1608519777.0550475,27599,0.2119981050491333
1608519777.5108109,27649,0.2117224931716919
1608519777.965852,27699,0.21174436807632446
1608519778.4210575,27749,0.21173392236232758
1608519778.8804145,27799,0.21172460913658142
1608519779.335612,27849,0.21173131465911865
1608519779.7912824,27899,0.21174535155296326
1608519780.2462068,27949,0.2118017077445984
1608519780.701165,27999,0.21181362867355347
1608519781.592701,28049,0.21175605058670044
1608519782.0526133,28099,0.2117423117160797
1608519782.5084925,28149,0.2117813527584076
1608519782.9639869,28199,0.2117266058921814
1608519783.4202645,28249,0.21182456612586975
1608519783.8767443,28299,0.21171605587005615
1608519784.3327215,28349,0.21177226305007935
1608519784.7929869,28399,0.2117486149072647
1608519785.24859,28449,0.21172469854354858
1608519785.7044451,28499,0.2117713987827301
1608519786.6162007,28549,0.2117239236831665
1608519787.072461,28599,0.21177321672439575
1608519787.5290697,28649,0.21188971400260925
1608519787.9892626,28699,0.21188484132289886
1608519788.4452925,28749,0.21181835234165192
1608519788.9013114,28799,0.2117137461900711
1608519789.3573885,28849,0.2117878794670105
1608519789.8134701,28899,0.2118377387523651
1608519790.269665,28949,0.21173375844955444
1608519790.7291381,28999,0.2121477723121643
1608519791.6816537,29049,0.21170693635940552
1608519792.1376371,29099,0.21181893348693848
1608519792.5936165,29149,0.21176521480083466
1608519793.0491269,29199,0.2117341160774231
1608519793.5055387,29249,0.21180963516235352
1608519793.9659007,29299,0.2117823362350464
1608519794.4261196,29349,0.21182012557983398
1608519794.8825104,29399,0.21178412437438965
1608519795.3382769,29449,0.21175611019134521
1608519795.794388,29499,0.21184104681015015
1608519796.6891222,29549,0.21170535683631897
1608519797.1494124,29599,0.21170973777770996
1608519797.6056712,29649,0.21178309619426727
1608519798.0611618,29699,0.21172046661376953
1608519798.516676,29749,0.21181192994117737
1608519798.9726539,29799,0.21172507107257843
1608519799.429121,29849,0.21179234981536865
1608519799.8860302,29899,0.21171173453330994
1608519800.3457487,29949,0.2117639183998108
1608519800.8115144,29999,0.2117624580860138
1608519801.785508,30049,0.2118493616580963
1608519802.2419019,30099,0.2117493748664856
1608519802.6981153,30149,0.2118941843509674
1608519803.1586504,30199,0.21170423924922943
1608519803.6153936,30249,0.21170586347579956
1608519804.0714333,30299,0.2117934674024582
1608519804.5274205,30349,0.2116980254650116
1608519804.983347,30399,0.2117874026298523
1608519805.439755,30449,0.21171167492866516
1608519805.8964221,30499,0.2117970585823059
1608519806.7933383,30549,0.2117341011762619
1608519807.2491982,30599,0.2118784487247467
1608519807.705097,30649,0.21170160174369812
1608519808.1606605,30699,0.21171784400939941
1608519808.6162894,30749,0.21192218363285065
1608519809.0719984,30799,0.21171391010284424
1608519809.5319762,30849,0.21174341440200806
1608519809.9874556,30899,0.21198579668998718
1608519810.4431372,30949,0.21169860661029816
1608519810.8993416,30999,0.21176160871982574
1608519811.8722076,31049,0.21210628747940063
1608519812.332822,31099,0.2117006480693817
1608519812.7893174,31149,0.21172833442687988
1608519813.2453625,31199,0.21189865469932556
1608519813.7020345,31249,0.2117295265197754
1608519814.1581461,31299,0.2118595540523529
1608519814.6144161,31349,0.21172618865966797
1608519815.0706177,31399,0.2119043469429016
1608519815.5311882,31449,0.21181273460388184
1608519815.9876668,31499,0.21174408495426178
1608519816.8977537,31549,0.21189838647842407
1608519817.3546798,31599,0.21170678734779358
1608519817.8112898,31649,0.21188847720623016
1608519818.2714782,31699,0.21170562505722046
1608519818.727942,31749,0.21176846325397491
1608519819.1840892,31799,0.2117125242948532
1608519819.6406224,31849,0.21173813939094543
1608519820.0967088,31899,0.21170583367347717
1608519820.5525606,31949,0.21175675094127655
1608519821.0082812,31999,0.2117612063884735
1608519821.9050336,32049,0.21172843873500824
1608519822.4305236,32099,0.21189215779304504
1608519822.885803,32149,0.21179702877998352
1608519823.3408878,32199,0.21169555187225342
1608519823.7966177,32249,0.2117244303226471
1608519824.2530217,32299,0.21175621449947357
1608519824.7155187,32349,0.21171608567237854
1608519825.1700583,32399,0.21171113848686218
1608519825.6252203,32449,0.2119491696357727
1608519826.0799315,32499,0.21172265708446503
1608519826.9890292,32549,0.21177509427070618
1608519827.4457636,32599,0.21175894141197205
1608519827.906457,32649,0.21170562505722046
1608519828.3655534,32699,0.2117031067609787
1608519828.8221157,32749,0.21188178658485413
1608519829.2780151,32799,0.21171940863132477
1608519829.7344565,32849,0.2117186337709427
1608519830.1908855,32899,0.21171057224273682
1608519830.65042,32949,0.21171928942203522
1608519831.1069715,32999,0.21173909306526184
1608519832.0038798,33049,0.21221253275871277
1608519832.4597955,33099,0.211704820394516
1608519832.9155734,33149,0.21174201369285583
1608519833.3717616,33199,0.2120729684829712
1608519833.8323812,33249,0.21169234812259674
1608519834.288117,33299,0.21169942617416382
1608519834.7439284,33349,0.21173802018165588
1608519835.1991699,33399,0.2117709517478943
1608519835.654936,33449,0.2117166370153427
1608519836.1103806,33499,0.21169501543045044
1608519837.0974965,33549,0.21177484095096588
1608519837.5538309,33599,0.21175341308116913
1608519838.0095577,33649,0.21171247959136963
1608519838.4652798,33699,0.21169880032539368
1608519838.920649,33749,0.21178115904331207
1608519839.3771443,33799,0.21172019839286804
1608519839.8374577,33849,0.21171729266643524
1608519840.2928112,33899,0.211706280708313
1608519840.748693,33949,0.21176470816135406
1608519841.2046971,33999,0.2118181586265564
1608519842.1012743,34049,0.21179279685020447
1608519842.5574384,34099,0.2117188572883606
1608519843.0171897,34149,0.21182163059711456
1608519843.4733562,34199,0.21177329123020172
1608519843.9292262,34249,0.21173541247844696
1608519844.3849301,34299,0.21177947521209717
1608519844.8408048,34349,0.2117234766483307
1608519845.297394,34399,0.21174366772174835
1608519845.7573943,34449,0.21176978945732117
1608519846.21296,34499,0.21176791191101074
1608519847.166484,34549,0.211752250790596
1608519847.623179,34599,0.21170607209205627
1608519848.079235,34649,0.21173706650733948
1608519848.5350494,34699,0.21172314882278442
1608519848.995129,34749,0.2117360681295395
1608519849.451378,34799,0.2118684947490692
1608519849.9070897,34849,0.21177878975868225
1608519850.3639445,34899,0.21175441145896912
1608519850.8200638,34949,0.21182674169540405
1608519851.276045,34999,0.2117099016904831
1608519852.1720755,35049,0.21169212460517883
1608519852.6277766,35099,0.21170783042907715
1608519853.083244,35149,0.21175101399421692
1608519853.5389984,35199,0.21168962121009827
1608519853.9945173,35249,0.2117021083831787
1608519854.4502647,35299,0.2117181122303009
1608519854.9087276,35349,0.21173489093780518
1608519855.3722448,35399,0.21187525987625122
1608519855.8276637,35449,0.21171975135803223
1608519856.2833927,35499,0.2117040604352951
1608519857.2523453,35549,0.2117057889699936
1608519857.7090364,35599,0.21177226305007935
1608519858.1647658,35649,0.2117004543542862
1608519858.6249743,35699,0.21170273423194885
1608519859.0810635,35749,0.21173620223999023
1608519859.5372837,35799,0.21170619130134583
1608519859.9935737,35849,0.21174146234989166
1608519860.4504635,35899,0.2116990089416504
1608519860.9063926,35949,0.21189959347248077
1608519861.367053,35999,0.21169134974479675
1608519862.2795765,36049,0.2116878628730774
1608519862.7359562,36099,0.21172598004341125
1608519863.192001,36149,0.21180039644241333
1608519863.6486623,36199,0.21179112792015076
1608519864.1047966,36249,0.21176815032958984
1608519864.5655541,36299,0.2117278277873993
1608519865.0218794,36349,0.21177509427070618
1608519865.4780796,36399,0.21176432073116302
1608519865.9337811,36449,0.21169903874397278
1608519866.3898199,36499,0.21175748109817505
1608519867.2880683,36549,0.21169711649417877
1608519867.8142583,36599,0.21178823709487915
1608519868.2693808,36649,0.21168775856494904
1608519868.724868,36699,0.21177621185779572
1608519869.1800947,36749,0.21177439391613007
1608519869.635668,36799,0.21169531345367432
1608519870.0908263,36849,0.21174384653568268
1608519870.5504377,36899,0.21179677546024323
1608519871.0056138,36949,0.21172955632209778
1608519871.4614415,36999,0.21171532571315765
1608519872.3535511,37049,0.21176394820213318
1608519872.8100772,37099,0.21170952916145325
1608519873.270313,37149,0.21171605587005615
1608519873.7267215,37199,0.21172302961349487
1608519874.1824443,37249,0.21170355379581451
1608519874.6381254,37299,0.21176201105117798
1608519875.0937366,37349,0.2117328643798828
1608519875.5496778,37399,0.2117471992969513
1608519876.0051932,37449,0.21173006296157837
1608519876.4646375,37499,0.21169671416282654
1608519877.3567665,37549,0.2116987407207489
1608519877.8124182,37599,0.21177756786346436
1608519878.267652,37649,0.21169841289520264
1608519878.7236729,37699,0.21187882125377655
1608519879.1792073,37749,0.21169134974479675
1608519879.639098,37799,0.21186065673828125
1608519880.0942454,37849,0.2116980254650116
1608519880.5496378,37899,0.21175473928451538
1608519881.0046299,37949,0.2118190973997116
1608519881.4602735,37999,0.21172693371772766
1608519882.4158976,38049,0.21171122789382935
1608519882.8721066,38099,0.21172305941581726
1608519883.3282557,38149,0.21171896159648895
1608519883.7841663,38199,0.21176159381866455
1608519884.2406611,38249,0.21173319220542908
1608519884.6965034,38299,0.21173521876335144
1608519885.1520326,38349,0.21173809468746185
1608519885.6130974,38399,0.21173584461212158
1608519886.0716844,38449,0.21181072294712067
1608519886.5272357,38499,0.21174034476280212
1608519887.4223177,38549,0.21173474192619324
1608519887.8778563,38599,0.21178889274597168
1608519888.3333147,38649,0.21170948445796967
1608519888.7928352,38699,0.2117440402507782
1608519889.2484155,38749,0.21171161532402039
1608519889.704756,38799,0.21171130239963531
1608519890.1600091,38849,0.21175594627857208
1608519890.6167176,38899,0.21179206669330597
1608519891.0720623,38949,0.21169739961624146
1608519891.5276053,38999,0.21172931790351868
1608519892.4850197,39049,0.21172527968883514
1608519892.9412792,39099,0.21170194447040558
1608519893.3973477,39149,0.21170151233673096
1608519893.8535247,39199,0.21172252297401428
1608519894.3096633,39249,0.2117367684841156
1608519894.7697837,39299,0.21169428527355194
1608519895.2282934,39349,0.2117173969745636
1608519895.6851006,39399,0.21191179752349854
1608519896.1407204,39449,0.21169549226760864
1608519896.5963824,39499,0.21170824766159058
1608519897.497639,39549,0.21178221702575684
1608519897.9578633,39599,0.21169185638427734
1608519898.414286,39649,0.21169647574424744
1608519898.87021,39699,0.21171687543392181
1608519899.326489,39749,0.21172532439231873
1608519899.7829897,39799,0.2117508053779602
1608519900.2387025,39849,0.21181006729602814
1608519900.694256,39899,0.21173757314682007
1608519901.1548834,39949,0.21168823540210724
1608519901.6114984,39999,0.21170112490653992
1608519902.5938146,40049,0.21171152591705322
1608519903.0512397,40099,0.21173322200775146
1608519903.50758,40149,0.21175417304039001
1608519903.9672716,40199,0.2118469476699829
1608519904.4230416,40249,0.2117750644683838
1608519904.8790133,40299,0.21168921887874603
1608519905.3347423,40349,0.21172788739204407
1608519905.7909884,40399,0.2117541879415512
1608519906.2466228,40449,0.21174705028533936
1608519906.7025046,40499,0.21181493997573853
1608519907.59947,40549,0.21169206500053406
1608519908.055174,40599,0.21170711517333984
1608519908.511056,40649,0.21175135672092438
1608519908.9667294,40699,0.21178394556045532
1608519909.4226422,40749,0.21169604361057281
1608519909.8830378,40799,0.21170461177825928
1608519910.339128,40849,0.2116972655057907
1608519910.7953808,40899,0.2117711901664734
1608519911.2514071,40949,0.21171033382415771
1608519911.707363,40999,0.21174296736717224


==> results_data/steady-heat-kl/sample-1/fdm/args.json <==
{
    "json_file": "./args.json",
    "output_size": 64,
    "batch_size": 1,
    "epochs": 100000,
    "viscid": false,
    "proj_opt": true,
    "pdetype": "linear_poisson",
    "gen_steps": 2,
    "proj_steps": 5,
    "ktype": "fdm",
    "l1_coeff": 0.0,
    "l2_coeff": 1.0,
    "stencil_len": 3,
    "nu_case": "harmonic",
    "n_sum_nu": 4,
    "n_sum_sol": 3,
    "var_coeff": false,
    "log_K": true,
    "KL_sum": true,
    "eta_x": 0.5,
    "eta_y": 0.5,
    "eta_z": 0.5,
    "manufactured_sol": 0,
    "exact_sol_type": "cos",
    "file_write_freq": 10,
    "poisson_alpha1": 0.0,
    "poisson_alpha2": 0.5,
    "ltr_neumann_cf": 0.0,
    "ltr_c1": 0.0,
    "ltr_c2": 0.0,
    "nsd": 2,
    "d2_calc_type": 0,
    "n_samples_1d": 16,
    "sampling_method": "random",
    "n_samples": 500,
    "sobol_sequence_file": "/work/baskarg/bkhara/pde_sampler/random_coefficient_samples/sobol.npy",
    "loss_calc_type": "fdm",
    "learning_rate": 0.001,
    "boundary_opt": 0,
    "fem_basis_deg": 1,
    "ngp_1d": 2,
    "optimize_single_problem": 1,
    "single_problem_coeff_file": "./coefficients.txt",
    "nl_poisson": false,
    "resmin": false,
    "reaction_coeff_kappa": 50.0,
    "Pe_global": 40.0,
    "model_dir": "/work/baskarg/bkhara/pde_sampler/test-0",
    "gpu": 0,
    "ndof": 1,
    "log_dir": "/work/baskarg/bkhara/pde_sampler/test-0/res_64/version_5"
}

==> results_data/steady-heat-kl/sample-1/fdm/run-version_5-tag-PDE_loss.csv <==
Wall time,Step,Value
1608541412.5874026,99,25082.9609375
1608541413.3728573,199,18301.33984375
1608541414.1585813,299,14215.30859375
1608541414.5568757,349,13769.564453125
1608541415.3418546,449,11606.4296875
1608541416.617773,549,7353.0869140625
1608541417.0106704,599,6136.18994140625
1608541417.4113793,649,5467.25927734375
1608541417.7950268,699,5666.9775390625
1608541418.1819887,749,4757.61474609375
1608541418.5649748,799,4084.077880859375
1608541418.9526682,849,4393.31640625
1608541419.3359404,899,4043.1435546875
1608541419.7213757,949,3670.44775390625
1608541420.10625,999,3739.114990234375
1608541421.0267942,1049,3722.94384765625
1608541421.4104576,1099,3445.92529296875
1608541421.7978263,1149,3437.181396484375
1608541422.2043793,1199,3276.835693359375
1608541422.5923252,1249,3103.240478515625
1608541422.9756775,1299,2953.685302734375
1608541423.7500367,1399,2716.96337890625
1608541425.3790073,1549,2754.157470703125
1608541425.7616465,1599,2768.051513671875
1608541426.1519701,1649,2611.94580078125
1608541426.5413337,1699,2711.02099609375
1608541426.9302049,1749,2426.388427734375
1608541427.7221966,1849,2519.998291015625
1608541428.8789253,1999,2361.9638671875
1608541429.734346,2049,2403.729736328125
1608541430.507082,2149,2384.577880859375
1608541430.8911028,2199,2264.591796875
1608541431.2793746,2249,2217.441650390625
1608541431.6633732,2299,2240.458251953125
1608541432.052504,2349,2193.3564453125
1608541432.4574735,2399,2226.379150390625
1608541433.231942,2499,2142.34765625
1608541434.1657155,2549,1872.8477783203125
1608541435.3218284,2699,2049.931396484375
1608541435.7130804,2749,2025.7603759765625
1608541436.0971124,2799,1865.94140625
1608541436.4850194,2849,1994.2548828125
1608541436.868884,2899,1919.1995849609375
1608541438.5090322,3049,1893.393798828125
1608541438.8968189,3099,1846.61181640625
1608541439.2852125,3149,1882.29541015625
1608541439.6722584,3199,1873.96142578125
1608541440.059516,3249,1807.8253173828125
1608541440.4431741,3299,1734.2821044921875
1608541440.8306034,3349,1794.39111328125
1608541441.2177124,3399,1760.8916015625
1608541441.6112385,3449,1697.9068603515625
1608541441.995253,3499,1699.06689453125
1608541443.310369,3599,1756.6092529296875
1608541443.7283883,3649,1606.38525390625
1608541444.111317,3699,1679.3892822265625
1608541444.4989972,3749,1461.7115478515625
1608541445.2782278,3849,1545.6932373046875
1608541445.6629934,3899,1506.3057861328125
1608541446.0510676,3949,1488.8525390625
1608541446.437278,3999,1477.3148193359375
1608541447.676918,4099,1421.0240478515625
1608541448.0649354,4149,1423.9287109375
1608541448.8474207,4249,1330.64892578125
1608541449.241921,4299,1242.46875
1608541449.6310852,4349,1319.1619873046875
1608541450.0150092,4399,1301.6123046875
1608541450.4028947,4449,1220.6539306640625
1608541450.790948,4499,1269.224853515625
1608541452.022677,4599,1360.0264892578125
1608541452.4102736,4649,1141.2989501953125
1608541452.7952929,4699,1205.7657470703125
1608541453.1829932,4749,1132.2794189453125
1608541453.9806855,4849,1120.24365234375
1608541454.3648915,4899,1075.666015625
1608541455.1409528,4999,1046.78173828125
1608541456.0775216,5049,1075.80224609375
1608541456.4613783,5099,1016.385009765625
1608541456.8545585,5149,1014.90966796875
1608541457.2401645,5199,955.385009765625
1608541457.6281445,5249,983.6244506835938
1608541458.0125825,5299,965.2815551757812
1608541458.39982,5349,932.6410522460938
1608541459.5766916,5499,914.848388671875
1608541460.4286387,5549,887.8378295898438
1608541461.5877512,5699,880.4276733398438
1608541462.3599572,5799,864.7618408203125
1608541462.7498405,5849,866.0170288085938
1608541463.138324,5899,847.5470581054688
1608541463.527746,5949,827.70361328125
1608541463.9120526,5999,833.5545654296875
1608541464.8482397,6049,813.311767578125
1608541465.233153,6099,819.381591796875
1608541466.011002,6199,803.5692749023438
1608541466.4004369,6249,765.7660522460938
1608541466.7849693,6299,777.9561157226562
1608541467.174175,6349,773.4650268554688
1608541467.557847,6399,761.6187744140625
1608541468.3316162,6499,750.01025390625
1608541469.1799233,6549,770.2494506835938
1608541470.3624434,6699,740.33642578125
1608541470.7510056,6749,723.4884643554688
1608541471.5239315,6849,719.9476928710938
1608541471.911039,6899,716.1387939453125
1608541472.686389,6999,693.3844604492188
1608541473.923554,7099,677.926025390625
1608541474.3125236,7149,681.98388671875
1608541474.7175143,7199,673.4342041015625
1608541475.1131322,7249,687.72998046875
1608541475.4985342,7299,678.0154418945312
1608541475.8892708,7349,694.2525634765625
1608541476.6634216,7449,641.0255126953125
1608541477.0475051,7499,649.7097778320312
1608541477.992533,7549,646.905517578125
1608541478.3765087,7599,643.287841796875
1608541479.150858,7699,622.3413696289062
1608541479.5417037,7749,626.8965454101562
1608541479.9337952,7799,620.2194213867188
1608541480.7251997,7899,611.2608032226562
1608541481.1167617,7949,608.00830078125
1608541481.5003552,7999,598.7359619140625
1608541482.7354996,8099,595.3360595703125
1608541483.1257055,8149,596.0300903320312
1608541483.8998878,8249,589.878173828125
1608541484.2877119,8299,583.4955444335938
1608541485.0824587,8399,577.4370727539062
1608541485.4739115,8449,565.9227294921875
1608541485.8586638,8499,567.1990966796875
1608541487.1695008,8599,569.29541015625
1608541487.5601635,8649,561.7490234375
1608541487.9437327,8699,558.466064453125
1608541488.7191877,8799,553.7372436523438
1608541489.1081774,8849,538.4802856445312
1608541489.4923801,8899,542.40576171875
1608541489.882293,8949,542.11767578125
1608541491.1387298,9049,525.0750732421875
1608541491.5233214,9099,526.2970581054688
1608541491.913186,9149,528.9531860351562
1608541492.2979221,9199,516.5799560546875
1608541492.6870458,9249,520.7548217773438
1608541493.0709517,9299,505.4651184082031
1608541493.4640634,9349,504.0174255371094
1608541493.849033,9399,508.061279296875
1608541494.2387621,9449,506.77874755859375
1608541495.478107,9549,494.88421630859375
1608541495.8715262,9599,481.2351989746094
1608541497.066089,9749,483.34893798828125
1608541498.61512,9949,476.032470703125
1608541498.9991927,9999,469.1522216796875
1608541500.3111522,10099,464.49945068359375
1608541500.7010703,10149,456.3238220214844
1608541501.085637,10199,466.5621032714844
1608541501.8897533,10299,445.7643737792969
1608541502.2870216,10349,463.2634582519531
1608541502.67259,10399,449.9063720703125
1608541503.0638442,10449,436.6828308105469
1608541503.4485588,10499,432.1329345703125
1608541505.0716364,10649,432.20281982421875
1608541505.4609857,10699,440.2307434082031
1608541505.8508687,10749,437.3882141113281
1608541506.2359455,10799,429.95294189453125
1608541507.4206629,10949,421.3895263671875
1608541507.8059978,10999,411.5090637207031
1608541508.727919,11049,414.1720275878906
1608541509.1130033,11099,406.3589172363281
1608541509.5022671,11149,437.5039978027344
1608541509.887546,11199,406.6623229980469
1608541510.6632333,11299,398.15093994140625
1608541511.0527165,11349,398.451416015625
1608541511.441786,11399,395.02703857421875
1608541512.2365663,11499,391.90557861328125
1608541513.0869832,11549,388.45477294921875
1608541513.4735794,11599,387.5865783691406
1608541513.8623893,11649,383.8679504394531
1608541514.2480392,11699,380.5980529785156
1608541514.6417844,11749,380.9175720214844
1608541515.027616,11799,376.6037902832031
1608541515.8053246,11899,372.84307861328125
1608541516.1965957,11949,371.1810607910156
1608541517.453156,12049,365.55810546875
1608541517.8397892,12099,375.61383056640625
1608541518.2287629,12149,360.4261474609375
1608541519.003031,12249,357.19085693359375
1608541519.3883061,12299,356.9426574707031
1608541519.7791433,12349,351.6552734375
1608541520.1628687,12399,349.8983459472656
1608541520.5560381,12449,347.7928771972656
1608541520.941147,12499,347.0895690917969
1608541521.866744,12549,343.7148742675781
1608541522.2801757,12599,342.6832275390625
1608541522.6710691,12649,338.7583312988281
1608541523.0569239,12699,338.3406982421875
1608541523.4465613,12749,340.2018737792969
1608541523.8351955,12799,320.34130859375
1608541525.0001054,12949,325.88372802734375
1608541525.3856237,12999,325.4074401855469
1608541526.23201,13049,326.3934326171875
1608541526.6220593,13099,326.2142333984375
1608541527.4176168,13199,331.2257080078125
1608541528.192527,13299,312.6102600097656
1608541528.9668121,13399,313.8340759277344
1608541529.744729,13499,318.0693359375
1608541531.049233,13599,308.12530517578125
1608541531.440127,13649,311.2584228515625
1608541531.8252008,13699,300.3196105957031
1608541532.216011,13749,298.38946533203125
1608541532.621637,13799,301.4646911621094
1608541533.399763,13899,297.49114990234375
1608541533.7910755,13949,293.32470703125
1608541534.175838,13999,292.61151123046875
1608541535.0276685,14049,293.5168762207031
1608541535.413901,14099,290.8250427246094
1608541535.8071384,14149,288.2588806152344
1608541536.191544,14199,285.6955261230469
1608541536.5808938,14249,284.99462890625
1608541538.538345,14499,283.92388916015625
1608541539.775331,14599,275.817626953125
1608541540.1642342,14649,273.0084533691406
1608541540.938905,14749,272.35906982421875
1608541541.323648,14799,269.9629821777344
1608541541.7181113,14849,268.8797912597656
1608541542.1031017,14899,269.734619140625
1608541542.4960701,14949,268.9068908691406
1608541542.9010923,14999,267.993408203125
1608541543.8373272,15049,263.0913391113281
1608541544.2225032,15099,267.7088928222656
1608541544.6166003,15149,261.7058410644531
1608541545.0010872,15199,257.7931213378906
1608541545.3932548,15249,261.3272399902344
1608541546.553172,15399,256.01263427734375
1608541546.944482,15449,259.3161926269531
1608541548.2046406,15549,252.2158203125
1608541549.3693879,15699,266.6663818359375
1608541549.7594502,15749,248.9237823486328
1608541550.5355241,15849,249.5263671875
1608541550.9246113,15899,247.3387908935547
1608541552.61431,15949,251.19891357421875
1608541553.6704557,15999,243.99478149414062
1608541554.6212366,16049,240.51429748535156
1608541555.0438752,16099,241.99331665039062
1608541555.4377096,16149,241.18759155273438
1608541555.8230562,16199,239.0789337158203
1608541556.2145057,16249,237.6878662109375
1608541556.599863,16299,236.37904357910156
1608541556.9959338,16349,233.98284912109375
1608541557.3816588,16399,234.39129638671875
1608541557.772519,16449,236.38768005371094
1608541559.0170941,16549,231.65663146972656
1608541559.42899,16599,232.61778259277344
1608541560.2082767,16699,230.6306915283203
1608541560.9835284,16799,226.55535888671875
1608541561.763353,16899,227.2132110595703
1608541562.54,16999,223.66452026367188
1608541563.3925667,17049,224.7470703125
1608541563.7781506,17099,227.5723419189453
1608541564.167205,17149,220.41111755371094
1608541564.5724719,17199,222.3448486328125
1608541564.962069,17249,219.8289794921875
1608541565.347096,17299,218.38323974609375
1608541565.7369206,17349,211.95021057128906
1608541566.1244893,17399,217.88404846191406
1608541566.5169275,17449,215.78887939453125
1608541566.9017906,17499,213.36460876464844
1608541567.8285613,17549,215.93238830566406
1608541568.2141025,17599,221.02944946289062
1608541568.6093879,17649,212.42669677734375
1608541568.996818,17699,219.96731567382812
1608541569.3863523,17749,213.47787475585938
1608541570.179327,17849,210.09996032714844
1608541570.562446,17899,212.37571716308594
1608541570.9515088,17949,210.8481903076172
1608541571.3354197,17999,208.8555145263672
1608541572.188013,18049,214.7996826171875
1608541572.5711448,18099,206.997314453125
1608541572.9602659,18149,214.31507873535156
1608541573.344155,18199,205.44952392578125
1608541573.733798,18249,205.75860595703125
1608541574.117606,18299,207.6793975830078
1608541574.5085597,18349,204.91534423828125
1608541574.9161336,18399,200.48980712890625
1608541575.3072906,18449,203.32568359375
1608541576.6088438,18549,204.49331665039062
1608541576.9915557,18599,197.33277893066406
1608541577.7642214,18699,198.87632751464844
1608541578.156824,18749,198.0114288330078
1608541578.5479875,18799,198.94061279296875
1608541578.9364884,18849,202.3886260986328
1608541579.3182466,18899,196.2536163330078
1608541579.7039082,18949,197.60882568359375
1608541580.1041412,18999,195.08364868164062
1608541581.3314145,19099,194.71632385253906
1608541581.7186375,19149,193.4910125732422
1608541582.487773,19249,194.6422576904297
1608541582.868393,19299,192.32350158691406
1608541583.2554922,19349,193.16526794433594
1608541583.6363487,19399,191.31568908691406
1608541584.024613,19449,190.3508758544922
1608541585.281058,19549,191.04910278320312
1608541585.6627784,19599,188.1302490234375
1608541586.0479877,19649,190.86822509765625
1608541586.4288888,19699,188.64720153808594
1608541587.5876474,19849,187.30787658691406
1608541588.365806,19949,188.45745849609375
1608541588.7464476,19999,178.38963317871094
1608541590.0484364,20099,183.93267822265625
1608541590.457172,20149,182.84620666503906
1608541590.8373442,20199,182.71897888183594
1608541591.6047978,20299,183.47872924804688
1608541591.9920185,20349,183.01336669921875
1608541592.7609072,20449,185.1512451171875
1608541593.9684823,20549,181.80853271484375
1608541594.3494117,20599,180.44888305664062
1608541595.5238156,20749,177.39694213867188
1608541595.904355,20799,179.7435760498047
1608541596.2946298,20849,177.25830078125
1608541597.443236,20999,170.26036071777344
1608541598.3723533,21049,174.6949920654297
1608541598.7541792,21099,173.7538299560547
1608541599.1417625,21149,176.28489685058594
1608541599.526661,21199,173.45411682128906
1608541599.9135764,21249,174.02490234375
1608541600.701965,21349,172.58602905273438
1608541601.4708755,21449,170.9908447265625
1608541602.681438,21549,172.71051025390625
1608541603.4501371,21649,172.51654052734375
1608541604.5991004,21799,170.301025390625
1608541604.986125,21849,170.67581176757812
1608541605.7789273,21949,169.25038146972656
1608541606.1588316,21999,168.2506103515625
1608541607.0013156,22049,167.15853881835938
1608541607.382803,22099,168.36134338378906
1608541607.7698176,22149,165.68515014648438
1608541608.5440922,22249,165.7517852783203
1608541608.9263747,22299,166.75637817382812
1608541609.3148053,22349,164.75830078125
1608541609.6969461,22399,170.14620971679688
1608541610.0849507,22449,164.6736297607422
1608541610.4661987,22499,164.76754760742188
1608541611.4094224,22549,166.6776580810547
1608541611.7941508,22599,164.52540588378906
1608541612.181473,22649,163.8912811279297
1608541612.563463,22699,168.48727416992188
1608541612.9508948,22749,162.4364013671875
1608541613.3330696,22799,163.36953735351562
1608541614.1008513,22899,160.35708618164062
1608541614.4884326,22949,163.236083984375
1608541614.872999,22999,163.1422576904297
1608541615.715408,23049,162.6708526611328
1608541616.1234658,23099,157.54730224609375
1608541616.510308,23149,161.32745361328125
1608541616.891396,23199,159.58140563964844
1608541617.2780743,23249,161.28807067871094
1608541617.6629348,23299,159.26904296875
1608541618.0491748,23349,158.92933654785156
1608541618.431256,23399,160.94728088378906
1608541618.8190627,23449,160.571044921875
1608541619.2005777,23499,159.5173797607422
1608541620.1134791,23549,159.17294311523438
1608541620.495841,23599,159.24993896484375
1608541620.8863232,23649,157.46925354003906
1608541621.2768912,23699,160.46717834472656
1608541621.6717455,23749,156.06036376953125
1608541622.8406682,23899,159.9434051513672
1608541623.2280235,23949,155.34109497070312
1608541625.224937,24149,157.02777099609375
1608541625.9938838,24249,155.97044372558594
1608541626.3755941,24299,154.0457305908203
1608541626.767183,24349,153.6492462158203
1608541627.1559558,24399,154.22618103027344
1608541627.555569,24449,152.92893981933594
1608541627.9359865,24499,151.52047729492188
1608541629.1622617,24599,155.71922302246094
1608541629.5498745,24649,153.7760772705078
1608541629.9354486,24699,152.9393310546875
1608541631.0940115,24849,151.63999938964844
1608541631.4758139,24899,154.33123779296875
1608541632.2540293,24999,151.35641479492188
1608541634.3450909,25199,153.95115661621094
1608541634.734028,25249,151.137939453125
1608541635.117079,25299,150.65805053710938
1608541635.5040977,25349,149.73333740234375
1608541635.8893623,25399,149.9464111328125
1608541636.275754,25449,148.75851440429688
1608541636.6572642,25499,154.4972381591797
1608541637.5093145,25549,155.89556884765625
1608541637.891165,25599,149.00936889648438
1608541638.2780576,25649,151.4730987548828
1608541639.0506997,25749,148.17364501953125
1608541639.4322805,25799,149.26882934570312
1608541639.8194177,25849,146.63731384277344
1608541640.2006953,25899,148.424072265625
1608541640.588313,25949,148.18051147460938
1608541640.969578,25999,144.87112426757812
1608541641.8875105,26049,149.80047607421875
1608541643.0585814,26199,149.0445098876953
1608541643.44534,26249,146.7243194580078
1608541643.826421,26299,146.7810516357422
1608541646.5976012,26599,145.85577392578125
1608541647.3684943,26699,139.5009002685547
1608541647.7752953,26749,143.11705017089844
1608541648.1605983,26799,144.95091247558594
1608541648.5483553,26849,143.70053100585938
1608541648.930658,26899,147.30870056152344
1608541649.3199322,26949,144.15667724609375
1608541649.700583,26999,144.9521942138672
1608541650.5261214,27049,144.13450622558594
1608541650.9114084,27099,144.13075256347656
1608541651.2992272,27149,143.0140838623047
1608541651.681414,27199,142.29486083984375
1608541652.0697632,27249,145.9834442138672
1608541652.4517453,27299,143.75352478027344
1608541652.8599696,27349,143.09091186523438
1608541653.241256,27399,142.6723175048828
1608541653.6292853,27449,142.15884399414062
1608541654.0144138,27499,145.48838806152344
1608541655.298915,27599,139.5961456298828
1608541655.6860487,27649,141.3267822265625
1608541656.0678408,27699,141.3900604248047
1608541656.8402734,27799,139.8710479736328
1608541657.6090574,27899,138.37911987304688
1608541658.3980818,27999,140.10682678222656
1608541659.2433116,28049,139.8949432373047
1608541659.6287882,28099,139.4374542236328
1608541660.4040275,28199,139.0267333984375
1608541660.7934241,28249,140.0078125
1608541661.1752946,28299,139.85433959960938
1608541661.5639713,28349,142.7138671875
1608541661.9461143,28399,138.9950408935547
1608541662.333429,28449,137.49940490722656
1608541662.7140183,28499,133.3145751953125
1608541663.6666903,28549,137.9997100830078
1608541664.0484595,28599,137.44012451171875
1608541664.4373927,28649,139.45196533203125
1608541664.8195324,28699,137.76614379882812
1608541665.2103004,28749,138.29843139648438
1608541665.9824812,28849,139.203125
1608541666.364583,28899,136.8660125732422
1608541666.752407,28949,135.8297882080078
1608541667.1334276,28999,138.42454528808594
1608541667.9587536,29049,136.13319396972656
1608541668.3446088,29099,137.52760314941406
1608541668.7533174,29149,135.93702697753906
1608541669.1407835,29199,135.8123779296875
1608541669.5294895,29249,140.34518432617188
1608541669.9112084,29299,136.5383758544922
1608541670.2999623,29349,136.23789978027344
1608541670.681076,29399,135.5332794189453
1608541671.070823,29449,135.68666076660156
1608541671.4537416,29499,135.31642150878906
1608541672.6655977,29599,132.9389190673828
1608541673.0533874,29649,135.72190856933594
1608541673.4359906,29699,132.858642578125
1608541674.2199104,29799,134.0091094970703
1608541674.6094003,29849,134.63232421875
1608541674.9903202,29899,133.56396484375
1608541675.3824286,29949,134.11843872070312
1608541676.6708763,30049,133.80531311035156
1608541677.0531435,30099,130.50425720214844
1608541677.4420981,30149,132.94097900390625
1608541677.8243778,30199,134.01904296875
1608541678.2172174,30249,133.65093994140625
1608541678.6198256,30299,131.52630615234375
1608541679.105016,30349,131.64332580566406
1608541679.876301,30449,133.44491577148438
1608541681.0867946,30549,134.42868041992188
1608541681.475923,30599,132.3741455078125
1608541681.8656878,30649,132.88534545898438
1608541683.0187035,30799,133.4158477783203
1608541684.6053739,30999,133.29617309570312
1608541685.5226748,31049,131.2945556640625
1608541685.9060137,31099,130.36813354492188
1608541686.295736,31149,131.8094482421875
1608541686.6787608,31199,130.38475036621094
1608541687.0686681,31249,128.4610137939453
1608541687.4543772,31299,132.53659057617188
1608541687.8446562,31349,132.44102478027344
1608541688.9991252,31499,129.63682556152344
1608541689.8645427,31549,131.67942810058594
1608541690.2513213,31599,130.69216918945312
1608541690.6417077,31649,129.41793823242188
1608541691.4128773,31749,128.61778259277344
1608541691.7961504,31799,128.75918579101562
1608541692.1858022,31849,128.99996948242188
1608541692.9566905,31949,128.09774780273438
1608541693.3433025,31999,128.0465850830078
1608541694.189031,32049,128.09869384765625
1608541694.5980947,32099,127.25812530517578
1608541694.9869747,32149,128.18809509277344
1608541695.3719347,32199,130.87660217285156
1608541695.7615705,32249,127.43852233886719
1608541696.1598687,32299,127.50702667236328
1608541696.5530143,32349,127.08256530761719
1608541696.935817,32399,128.322021484375
1608541697.3258793,32449,127.43830108642578
1608541697.7152574,32499,127.35482025146484
1608541698.6626992,32549,128.44003295898438
1608541699.0456731,32599,128.59329223632812
1608541699.4375002,32649,126.98290252685547
1608541699.84101,32699,125.58979034423828
1608541701.0011768,32849,126.10513305664062
1608541701.3831928,32899,125.7993392944336
1608541702.1574614,32999,123.54564666748047
1608541703.0066397,33049,126.89028930664062
1608541703.390596,33099,124.62816619873047
1608541703.779656,33149,123.80065155029297
1608541704.1613586,33199,126.2734603881836
1608541704.5497904,33249,125.4600830078125
1608541704.9517944,33299,126.35320281982422
1608541705.3400984,33349,126.96099853515625
1608541705.7259655,33399,125.13642120361328
1608541706.1152813,33449,124.68624877929688
1608541706.4971352,33499,124.91893005371094
1608541707.774855,33599,123.84664154052734
1608541708.165617,33649,124.13545227050781
1608541708.5518806,33699,121.35631561279297
1608541708.9417706,33749,122.83438873291016
1608541709.322743,33799,123.9736328125
1608541710.1178937,33899,124.3964614868164
1608541710.5080268,33949,123.28180694580078
1608541710.8893275,33999,126.47319793701172
1608541711.7216182,34049,124.59867095947266
1608541712.1049054,34099,123.97492218017578
1608541712.4927523,34149,123.76167297363281
1608541712.8741252,34199,123.9969253540039
1608541713.2627242,34249,123.81687927246094
1608541713.644446,34299,122.58867645263672
1608541714.034631,34349,121.88050079345703
1608541714.4188106,34399,120.70758819580078
1608541714.81425,34449,121.71944427490234
1608541715.2181396,34499,122.30208587646484
1608541716.8416445,34649,122.91368865966797
1608541717.6177802,34749,132.9265594482422
1608541718.3908722,34849,123.5029067993164
1608541719.5466044,34999,125.4251937866211
1608541720.4803896,35049,121.5273666381836
1608541720.8666236,35099,123.49002075195312
1608541721.257558,35149,119.72007751464844
1608541721.6402946,35199,119.69300842285156
1608541722.030229,35249,120.77290344238281
1608541722.4111464,35299,120.46907043457031
1608541722.800331,35349,119.1892318725586
1608541723.1834903,35399,119.720458984375
1608541723.5777352,35449,120.3257064819336
1608541723.9610944,35499,120.53166961669922
1608541724.8158376,35549,119.71907806396484
1608541725.2023287,35599,117.50221252441406
1608541726.3856568,35749,120.0716781616211
1608541726.7727864,35799,118.921630859375
1608541727.163695,35849,118.35569763183594
1608541727.934758,35949,121.2063217163086
1608541728.316655,35999,118.78215789794922
1608541729.63214,36099,118.68307495117188
1608541730.0240946,36149,114.185791015625
1608541730.4067445,36199,117.91419982910156
1608541730.8175797,36249,118.79914093017578
1608541731.1993856,36299,117.5139389038086
1608541731.5893452,36349,118.90959930419922
1608541732.7468662,36499,115.79671478271484
1608541733.5949366,36549,117.68836212158203
1608541733.9785552,36599,116.56351470947266
1608541734.3669617,36649,117.3205337524414
1608541735.1413755,36749,119.76998901367188
1608541735.5232935,36799,117.3639144897461
1608541735.9369414,36849,116.15216827392578
1608541736.7083344,36949,116.14092254638672
1608541737.0906298,36999,115.80850982666016
1608541737.9183793,37049,115.60456848144531
1608541738.3014095,37099,116.33645629882812
1608541738.6913688,37149,114.63786315917969
1608541739.0775437,37199,114.17121887207031
1608541739.4665537,37249,116.2455062866211
1608541739.8484123,37299,115.38481903076172
1608541740.2384768,37349,115.17149353027344
1608541740.6212072,37399,116.68737030029297
1608541741.4146845,37499,113.3638916015625
1608541742.3459015,37549,115.79611206054688
1608541742.7282128,37599,115.90847778320312
1608541743.1181238,37649,114.88350677490234
1608541743.5011072,37699,114.88459777832031
1608541743.8923037,37749,114.79864501953125
1608541744.2750156,37799,114.77935791015625
1608541744.6643612,37849,114.1940689086914
1608541745.821094,37999,113.353515625
1608541746.6816807,38049,113.69622039794922
1608541747.4799612,38149,112.6968765258789
1608541747.865703,38199,114.77676391601562
1608541748.2558637,38249,112.29832458496094
1608541748.6387403,38299,114.07611846923828
1608541749.0276887,38349,112.95329284667969
1608541749.4097223,38399,114.86355590820312
1608541750.1835592,38499,113.48250579833984
1608541751.0850368,38549,112.67401123046875
1608541751.4680274,38599,112.29743957519531
1608541751.8583205,38649,112.93843841552734
1608541752.2626228,38699,111.37713623046875
1608541752.653699,38749,111.99816131591797
1608541753.0377526,38799,111.09818267822266
1608541753.42835,38849,112.36427307128906
1608541754.2050066,38949,111.33856201171875
1608541754.5877092,38999,112.41116333007812
1608541755.4368827,39049,110.22895050048828
1608541756.210718,39149,110.69829559326172
1608541756.5942607,39199,111.52960968017578
1608541756.9891436,39249,109.71818542480469
1608541757.3913321,39299,111.19696044921875
1608541757.7826664,39349,110.56987762451172
1608541758.166093,39399,111.82865142822266
1608541758.9415407,39499,111.44190979003906
1608541759.7895248,39549,109.9549331665039
1608541760.1837158,39599,109.6683120727539
1608541760.5746498,39649,111.12322235107422
1608541760.9579515,39699,110.0680160522461
1608541761.3496716,39749,108.96514892578125
1608541761.7338681,39799,111.55140686035156
1608541762.1258888,39849,109.95108795166016
1608541762.5300791,39899,110.8761215209961
1608541762.9218287,39949,107.97293090820312
1608541763.3081727,39999,109.71141052246094
1608541764.2361891,40049,111.15619659423828
1608541765.00959,40149,108.45618438720703
1608541765.7833357,40249,109.15946960449219
1608541766.1706622,40299,110.12903594970703
1608541766.5628433,40349,109.2442626953125
1608541766.9451146,40399,109.54074096679688
1608541767.3369796,40449,109.11957550048828
1608541767.740094,40499,109.13793182373047
1608541768.9714012,40599,107.4740982055664
1608541769.3650734,40649,108.29822540283203
1608541769.748357,40699,108.41570281982422
1608541770.139564,40749,107.27622985839844
1608541770.5217276,40799,108.56817626953125
1608541770.9111109,40849,107.82280731201172
1608541771.6865056,40949,107.16059112548828
1608541773.0147614,41049,106.7297134399414
1608541773.3986003,41099,107.7710952758789
1608541774.1740632,41199,109.02751922607422
1608541774.5639396,41249,109.31688690185547
1608541774.946802,41299,105.97522735595703
1608541776.1152875,41449,106.51289367675781
1608541776.497743,41499,108.93975830078125
1608541777.3249776,41549,107.3570556640625
1608541777.7276988,41599,105.41236877441406
1608541778.118892,41649,106.87024688720703
1608541778.8961155,41749,105.76996612548828
1608541779.2796113,41799,106.55020904541016
1608541779.6708465,41849,103.31546020507812
1608541780.0534685,41899,106.1971664428711
1608541780.445877,41949,104.03009033203125
1608541780.828226,41999,104.85091400146484
1608541781.681846,42049,107.06810760498047
1608541782.4568388,42149,105.74675750732422
1608541782.8583548,42199,105.76457977294922
1608541783.6329477,42299,105.7252426147461
1608541784.022864,42349,105.26612854003906
1608541784.4090946,42399,107.48637390136719
1608541784.8009288,42449,104.86316680908203
1608541786.0935404,42549,104.07787322998047
1608541786.4771392,42599,99.13896942138672
1608541786.8686328,42649,104.42491149902344
1608541787.2555525,42699,104.39625549316406
1608541788.0494587,42799,104.7711181640625
1608541788.8233767,42899,103.72692108154297
1608541789.6010087,42999,106.53401184082031
1608541790.437748,43049,104.7951889038086
1608541790.8234682,43099,103.04138946533203
1608541791.2156894,43149,103.56250762939453
1608541791.598481,43199,102.73914337158203
1608541793.153138,43399,107.94478607177734
1608541793.5633464,43449,101.84963989257812
1608541793.9457207,43499,102.29664611816406
1608541794.8786712,43549,102.47542572021484
1608541795.2629974,43599,101.98684692382812
1608541796.0386693,43699,102.89344024658203
1608541796.4307725,43749,101.1413345336914
1608541796.8171272,43799,101.39936828613281
1608541797.20857,43849,102.3254165649414
1608541797.5919278,43899,102.6736068725586
1608541797.982652,43949,102.93622589111328
1608541798.3850987,43999,101.15818786621094
1608541799.23035,44049,101.41839599609375
1608541799.6183422,44099,101.91913604736328
1608541800.0111158,44149,101.50977325439453
1608541800.7852106,44249,101.2511978149414
1608541801.1683657,44299,101.81917572021484
1608541801.5647695,44349,101.7315444946289
1608541801.9481926,44399,100.28106689453125
1608541802.3406227,44449,101.4935073852539
1608541802.7279387,44499,100.74237823486328
1608541803.6083038,44549,99.99817657470703
1608541803.991878,44599,102.5761489868164
1608541804.3855813,44649,101.301513671875
1608541804.7698584,44699,100.29053497314453
1608541805.1612606,44749,100.3000259399414
1608541805.548654,44799,99.63093566894531
1608541805.9408512,44849,100.19973754882812
1608541806.3245575,44899,100.89643096923828
1608541806.7168741,44949,100.97708892822266
1608541807.101317,44999,99.84320831298828
1608541808.0320215,45049,100.74850463867188
1608541808.8209872,45149,99.9633560180664
1608541809.6138322,45249,97.93585205078125
1608541810.0082998,45299,102.00939178466797
1608541810.3994794,45349,100.1407699584961
1608541810.7831402,45399,100.50952911376953
1608541811.1759346,45449,100.72947692871094
1608541811.5630152,45499,99.66961669921875
1608541812.4101343,45549,99.50590515136719
1608541812.7950234,45599,98.8045654296875
1608541813.1863792,45649,98.7228012084961
1608541813.5700572,45699,100.42355346679688
1608541814.3473,45799,99.52388763427734
1608541814.7629476,45849,98.39727020263672
1608541815.1483302,45899,99.50082397460938
1608541815.539483,45949,96.94152069091797
1608541816.8411524,46049,98.99693298339844
1608541817.2242596,46099,99.95925903320312
1608541817.6198714,46149,100.01951599121094
1608541818.0038705,46199,98.70172882080078
1608541818.3957107,46249,101.6624526977539
1608541818.7790346,46299,99.09014892578125
1608541819.552157,46399,96.6147232055664
1608541819.9637887,46449,97.02550506591797
1608541821.2006075,46549,96.8774185180664
1608541821.5843217,46599,97.79268646240234
1608541821.9751656,46649,97.611572265625
1608541822.3584862,46699,97.37118530273438
1608541822.7518466,46749,96.45140075683594
1608541823.1349766,46799,94.83781433105469
1608541823.914842,46899,98.03579711914062
1608541824.690612,46999,96.68368530273438
1608541826.334,47149,96.48059844970703
1608541826.7181313,47199,96.91618347167969
1608541827.1133175,47249,94.26451873779297
1608541827.4979625,47299,97.4011001586914
1608541828.274997,47399,95.54227447509766
1608541828.6694467,47449,97.03096771240234
1608541829.0528789,47499,97.19392395019531
1608541830.3772583,47599,96.1628646850586
1608541830.768696,47649,97.67985534667969
1608541831.1526463,47699,96.5185317993164
1608541831.5447152,47749,97.89385223388672
1608541832.3212361,47849,96.43702697753906
1608541832.7049544,47899,96.65438842773438
1608541833.1010637,47949,94.74742126464844
1608541833.4845827,47999,98.52365112304688
1608541834.3128731,48049,96.2143783569336
1608541834.6966982,48099,96.43215942382812
1608541835.0902274,48149,95.78975677490234
1608541835.493271,48199,98.61053466796875
1608541835.8898113,48249,96.94439697265625
1608541836.664855,48349,96.49596405029297
1608541837.0480564,48399,94.7601318359375
1608541837.824793,48499,97.34347534179688
1608541839.1143837,48599,96.6458969116211
1608541839.5057511,48649,96.28065490722656
1608541840.2811902,48749,92.15333557128906
1608541840.6844301,48799,95.46823120117188
1608541841.0752697,48849,96.63188171386719
1608541841.4585226,48899,95.8140869140625
1608541841.8501372,48949,95.87036895751953
1608541842.2369692,48999,95.2831802368164
1608541843.0872586,49049,93.03225708007812
1608541843.471909,49099,95.23539733886719
1608541843.8653522,49149,95.7071304321289
1608541844.2496011,49199,95.11186218261719
1608541844.642612,49249,95.75580596923828
1608541845.0293283,49299,94.30821228027344
1608541845.8283238,49399,92.2400131225586
1608541846.2215133,49449,95.53728485107422
1608541846.6045442,49499,94.81641387939453
1608541847.454876,49549,95.85613250732422
1608541847.839309,49599,95.16207885742188
1608541848.2356195,49649,95.89533233642578
1608541849.0117204,49749,95.50228881835938
1608541849.789249,49849,93.29986572265625
1608541850.1724224,49899,94.22249603271484
1608541850.9704902,49999,93.93293762207031
1608541851.9042966,50049,94.09536743164062
1608541852.6804004,50149,93.22835540771484
1608541853.0646904,50199,94.83287048339844
1608541853.4600267,50249,98.42931365966797
1608541853.8452227,50299,93.65560913085938
1608541854.6261158,50399,95.48919677734375
1608541855.02127,50449,93.71721649169922
1608541855.404848,50499,94.00852966308594
1608541856.6521325,50599,93.93231964111328
1608541857.0444965,50649,93.3416976928711
1608541857.431826,50699,94.08848571777344
1608541857.824089,50749,92.95625305175781
1608541858.599577,50849,92.87680053710938
1608541858.983441,50899,94.10453033447266
1608541859.7639825,50999,92.14224243164062
1608541861.0966446,51099,93.19435119628906
1608541861.5017016,51149,94.62515258789062
1608541862.2779558,51249,92.45504760742188
1608541862.6624737,51299,91.73087310791016
1608541863.0547287,51349,93.89987182617188
1608541863.4411423,51399,92.83935546875
1608541864.2194538,51499,94.29444885253906
1608541865.4324844,51599,92.38645935058594
1608541865.8262587,51649,92.82455444335938
1608541866.2237074,51699,91.55912017822266
1608541866.6276033,51749,92.17344665527344
1608541867.0114887,51799,92.48455810546875
1608541867.4055042,51849,92.60733032226562
1608541867.7895234,51899,92.68429565429688
1608541868.1826954,51949,90.82770538330078
1608541868.5663848,51999,93.54894256591797
1608541869.4013782,52049,92.68217468261719
1608541870.1796896,52149,91.89593505859375
1608541870.564211,52199,91.5821762084961
1608541870.957761,52249,91.67578125
1608541871.3461378,52299,91.36958312988281
1608541872.5518968,52449,91.29378509521484
1608541872.935626,52499,92.35688018798828
1608541873.8467011,52549,90.56331634521484
1608541874.2317183,52599,93.32472229003906
1608541874.6265235,52649,91.108154296875
1608541875.4082909,52749,91.70909118652344
1608541875.7933884,52799,89.67529296875
1608541876.1876588,52849,91.2667007446289
1608541876.5713844,52899,90.64680480957031
1608541876.965426,52949,91.52460479736328
1608541879.3818479,53199,90.31546020507812
1608541879.7766728,53249,90.2764663696289
1608541880.160453,53299,90.5909194946289
1608541880.5539148,53349,89.64348602294922
1608541880.9380713,53399,91.71317291259766
1608541881.3351884,53449,89.6463394165039
1608541881.7208438,53499,91.28746795654297
1608541882.675005,53549,91.39407348632812
1608541883.060171,53599,91.02360534667969
1608541883.4526114,53649,86.6025390625
1608541883.8361106,53699,91.16590881347656
1608541884.2299752,53749,90.93418884277344
1608541884.6183746,53799,89.67278289794922
1608541885.010837,53849,89.54231262207031
1608541885.3951967,53899,90.6786880493164
1608541885.788614,53949,90.01074981689453
1608541886.1716793,53999,90.98467254638672
1608541887.0207267,54049,89.94281768798828
1608541887.4088807,54099,89.92345428466797
1608541887.823422,54149,89.3719482421875
1608541888.2073894,54199,89.00165557861328
1608541888.6034038,54249,90.16007232666016
1608541888.9871926,54299,90.3060073852539
1608541889.3811774,54349,89.34537506103516
1608541890.1588285,54449,90.06178283691406
1608541891.396061,54549,89.00696563720703
1608541891.7800572,54599,89.95382690429688
1608541892.1741028,54649,89.9482421875
1608541892.558253,54699,90.19284057617188
1608541892.9726071,54749,88.98330688476562
1608541893.7531157,54849,90.24058532714844
1608541894.531318,54949,89.88763427734375
1608541894.91543,54999,88.51936340332031
1608541895.847759,55049,89.51792907714844
1608541896.2332208,55099,89.76921081542969
1608541897.0166578,55199,90.11021423339844
1608541897.4111333,55249,89.12574768066406
1608541897.8011956,55299,88.58734893798828
1608541898.2083879,55349,89.2445068359375
1608541898.592927,55399,86.86881256103516
1608541900.205317,55549,89.06909942626953
1608541900.5897114,55599,90.38008117675781
1608541901.7644932,55749,88.75054931640625
1608541902.1488388,55799,88.85800170898438
1608541902.5475016,55849,88.0592269897461
1608541903.7304912,55999,88.16895294189453
1608541904.6543353,56049,90.03573608398438
1608541905.4397042,56149,89.24069213867188
1608541905.8237355,56199,87.75565338134766
1608541906.218559,56249,86.93098449707031
1608541906.6029348,56299,89.18804168701172
1608541906.9958756,56349,88.13159942626953
1608541907.3802524,56399,89.19776916503906
1608541907.7738533,56449,88.6460952758789
1608541908.1800914,56499,88.57329559326172
1608541909.0157137,56549,87.01738739013672
1608541909.4010017,56599,87.7565689086914
1608541910.180597,56699,91.10418701171875
1608541910.5734906,56749,89.05226135253906
1608541910.9576676,56799,87.92659759521484
1608541911.7436147,56899,88.16661071777344
1608541912.1394413,56949,88.54198455810547
1608541912.5237238,56999,88.30488586425781
1608541913.381411,57049,86.9200210571289
1608541913.767557,57099,89.63107299804688
1608541914.1599972,57149,87.93611145019531
1608541914.544061,57199,87.53582000732422
1608541914.941925,57249,85.5831298828125
1608541915.7205248,57349,87.58866882324219
1608541916.104898,57399,88.12642669677734
1608541916.8842463,57499,91.36036682128906
1608541917.8023434,57549,86.91981506347656
1608541918.1913044,57599,88.22113800048828
1608541918.5994785,57649,87.31053924560547
1608541918.995401,57699,87.49029541015625
1608541919.3882833,57749,87.30630493164062
1608541919.7727094,57799,87.02397918701172
1608541920.1667953,57849,87.46199798583984
1608541920.5512815,57899,87.2156753540039
1608541920.949121,57949,86.87752532958984
1608541921.3363855,57999,87.81864929199219
1608541922.1910758,58049,86.7083740234375
1608541922.576542,58099,87.23629760742188
1608541922.9702444,58149,87.58610534667969
1608541923.7700264,58249,86.37334442138672
1608541924.1582837,58299,88.01399230957031
1608541924.552454,58349,87.02946472167969
1608541924.937227,58399,88.22567749023438
1608541925.7155702,58499,85.58324432373047
1608541926.6529076,58549,86.8407211303711
1608541928.2145784,58749,86.14839172363281
1608541929.0149388,58849,86.19556427001953
1608541929.39996,58899,86.88912200927734
1608541930.1826618,58999,82.97355651855469
1608541931.0334516,59049,88.4716796875
1608541931.4202359,59099,86.49771881103516
1608541931.815613,59149,87.00154876708984
1608541932.2012756,59199,87.15328979492188
1608541932.9847422,59299,85.63013458251953
1608541933.3794632,59349,86.79358673095703
1608541933.7661784,59399,86.5396728515625
1608541934.167753,59449,85.50646209716797
1608541934.5597756,59499,86.03531646728516
1608541935.4178593,59549,84.9974594116211
1608541935.803896,59599,85.68488311767578
1608541936.2019966,59649,86.03496551513672
1608541936.5872924,59699,86.39378356933594
1608541936.9815829,59749,86.12572479248047
1608541937.3662078,59799,86.29744720458984
1608541937.7609468,59849,86.15045166015625
1608541938.1455045,59899,85.35326385498047
1608541938.541688,59949,86.5218276977539
1608541938.9297774,59999,85.1407470703125
1608541939.8445158,60049,86.1237564086914
1608541940.255402,60099,85.69183349609375
1608541941.0391397,60199,86.89865112304688
1608541941.435179,60249,86.53963470458984
1608541942.2249684,60349,86.10302734375
1608541942.6114366,60399,85.68769073486328
1608541943.007777,60449,88.3292007446289
1608541944.2334795,60549,87.04776763916016
1608541944.6199145,60599,85.6888198852539
1608541945.0182624,60649,85.38488006591797
1608541945.424384,60699,83.9981689453125
1608541945.8185513,60749,86.89347076416016
1608541946.2033715,60799,84.97015380859375
1608541946.9824493,60899,85.4478530883789
1608541947.7623398,60999,85.91674041748047
1608541949.057117,61099,84.62407684326172
1608541950.2311049,61249,85.93276977539062
1608541950.637578,61299,85.25840759277344
1608541951.0364795,61349,85.17658996582031
1608541951.4219408,61399,85.15969848632812
1608541951.8163788,61449,86.27812194824219
1608541952.2011433,61499,85.87828826904297
1608541953.4218748,61599,84.81499481201172
1608541953.8169703,61649,86.11763763427734
1608541954.2062137,61699,86.83737182617188
1608541954.600489,61749,85.26828002929688
1608541954.9848993,61799,84.85223388671875
1608541955.3807888,61849,85.67344665527344
1608541955.7873776,61899,87.76712799072266
1608541956.1807067,61949,86.32276153564453
1608541956.5656273,61999,85.2659683227539
1608541957.4005573,62049,84.73738098144531
1608541958.1835537,62149,84.30519104003906
1608541958.5680695,62199,84.58441925048828
1608541958.9633994,62249,84.75202178955078
1608541959.7459211,62349,85.01884460449219
1608541960.1356156,62399,85.86225128173828
1608541960.5311458,62449,84.78021240234375
1608541960.936631,62499,84.9367904663086
1608541961.8490908,62549,85.9148178100586
1608541962.2347865,62599,85.867919921875
1608541962.6316817,62649,84.36788177490234
1608541963.0213022,62699,85.128662109375
1608541963.4171832,62749,84.79459381103516
1608541963.8027024,62799,85.06930541992188
1608541964.1979892,62849,84.91937255859375
1608541964.5837731,62899,84.01249694824219
1608541964.979032,62949,84.9548568725586
1608541965.3658066,62999,84.51282501220703
1608541966.6060798,63099,84.64739227294922
1608541966.9991775,63149,85.14693450927734
1608541967.384057,63199,84.52948760986328
1608541967.7785835,63249,84.36913299560547
1608541968.163824,63299,85.05625915527344
1608541968.5588715,63349,84.07754516601562
1608541968.9422345,63399,84.42239379882812
1608541969.3391438,63449,84.61946868896484
1608541969.723663,63499,83.5887680053711
1608541971.0360806,63599,86.43743133544922
1608541971.4306853,63649,84.85653686523438
1608541972.2168386,63749,84.42051696777344
1608541973.3856788,63899,83.78260040283203
1608541973.7812278,63949,85.04170989990234
1608541974.1663706,63999,84.98774719238281


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.868996739387512207e-01
1.538461538461538547e-02,9.868996739387512207e-01
3.076923076923077094e-02,9.863022565841674805e-01
4.615384615384615641e-02,9.867128133773803711e-01
6.153846153846154188e-02,9.865010380744934082e-01
7.692307692307692735e-02,9.866756796836853027e-01
9.230769230769231282e-02,9.856483936309814453e-01
1.076923076923076983e-01,9.866010546684265137e-01
1.230769230769230838e-01,9.858464598655700684e-01
1.384615384615384692e-01,9.854801297187805176e-01
1.538461538461538547e-01,9.849992394447326660e-01
1.692307692307692402e-01,9.853869676589965820e-01
1.846153846153846256e-01,9.838384389877319336e-01
2.000000000000000111e-01,9.832716584205627441e-01
2.153846153846153966e-01,9.826613068580627441e-01
2.307692307692307820e-01,9.815512895584106445e-01
2.461538461538461675e-01,9.788352251052856445e-01
2.615384615384615530e-01,9.778173565864562988e-01
2.769230769230769384e-01,9.751095175743103027e-01
2.923076923076923239e-01,9.712285995483398438e-01
3.076923076923077094e-01,9.662829637527465820e-01
3.230769230769230949e-01,9.628722071647644043e-01
3.384615384615384803e-01,9.542354941368103027e-01
3.538461538461538658e-01,9.457745552062988281e-01
3.692307692307692513e-01,9.368693232536315918e-01
3.846153846153846367e-01,9.244147539138793945e-01
4.000000000000000222e-01,9.082987904548645020e-01
4.153846153846154077e-01,8.938451409339904785e-01
4.307692307692307931e-01,8.747272491455078125e-01
4.461538461538461786e-01,8.531454205513000488e-01
4.615384615384615641e-01,8.313124179840087891e-01
4.769230769230769496e-01,8.098734021186828613e-01
4.923076923076923350e-01,7.842796444892883301e-01
5.076923076923076650e-01,7.607401609420776367e-01
5.230769230769231060e-01,7.404182553291320801e-01
5.384615384615385469e-01,7.172945737838745117e-01
5.538461538461538769e-01,6.978673934936523438e-01
5.692307692307692069e-01,6.816251873970031738e-01
5.846153846153846478e-01,6.679150462150573730e-01
6.000000000000000888e-01,6.542020440101623535e-01
6.153846153846154188e-01,6.463202238082885742e-01
6.307692307692307487e-01,6.417545676231384277e-01
6.461538461538461897e-01,6.369876861572265625e-01
6.615384615384616307e-01,6.375175714492797852e-01
6.769230769230769607e-01,6.416993141174316406e-01
6.923076923076922906e-01,6.479842662811279297e-01
7.076923076923077316e-01,6.555115580558776855e-01
7.230769230769231726e-01,6.703592538833618164e-01
7.384615384615385025e-01,6.843464374542236328e-01
7.538461538461538325e-01,6.998890638351440430e-01
7.692307692307692735e-01,7.213399410247802734e-01
7.846153846153847145e-01,7.411969304084777832e-01
8.000000000000000444e-01,7.602468729019165039e-01
8.153846153846153744e-01,7.833086848258972168e-01
8.307692307692308153e-01,8.025629520416259766e-01
8.461538461538462563e-01,8.215519189834594727e-01
8.615384615384615863e-01,8.384726047515869141e-01
8.769230769230769162e-01,8.555679917335510254e-01
8.923076923076923572e-01,8.671147823333740234e-01
9.076923076923077982e-01,8.781465291976928711e-01
9.230769230769231282e-01,8.889551162719726562e-01
9.384615384615384581e-01,8.926156163215637207e-01
9.538461538461538991e-01,8.994432687759399414e-01
9.692307692307693401e-01,9.017387032508850098e-01
9.846153846153846700e-01,9.027900695800781250e-01
1.000000000000000000e+00,9.027900695800781250e-01


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,9.256146550178527832e-01
1.538461538461538547e-02,9.256146550178527832e-01
3.076923076923077094e-02,9.242203235626220703e-01
4.615384615384615641e-02,9.204277396202087402e-01
6.153846153846154188e-02,9.135378599166870117e-01
7.692307692307692735e-02,9.033377766609191895e-01
9.230769230769231282e-02,8.924787640571594238e-01
1.076923076923076983e-01,8.757569789886474609e-01
1.230769230769230838e-01,8.571095466613769531e-01
1.384615384615384692e-01,8.354730606079101562e-01
1.538461538461538547e-01,8.130649924278259277e-01
1.692307692307692402e-01,7.863447070121765137e-01
1.846153846153846256e-01,7.601947784423828125e-01
2.000000000000000111e-01,7.338036298751831055e-01
2.153846153846153966e-01,7.084471583366394043e-01
2.307692307692307820e-01,6.818315386772155762e-01
2.461538461538461675e-01,6.595656871795654297e-01
2.615384615384615530e-01,6.378038525581359863e-01
2.769230769230769384e-01,6.185238957405090332e-01
2.923076923076923239e-01,6.006466746330261230e-01
3.076923076923077094e-01,5.858965516090393066e-01
3.230769230769230949e-01,5.726524591445922852e-01
3.384615384615384803e-01,5.605636239051818848e-01
3.538461538461538658e-01,5.503504276275634766e-01
3.692307692307692513e-01,5.424745082855224609e-01
3.846153846153846367e-01,5.335430502891540527e-01
4.000000000000000222e-01,5.279070734977722168e-01
4.153846153846154077e-01,5.206316113471984863e-01
4.307692307692307931e-01,5.161415934562683105e-01
4.461538461538461786e-01,5.114426612854003906e-01
4.615384615384615641e-01,5.048107504844665527e-01
4.769230769230769496e-01,5.029801726341247559e-01
4.923076923076923350e-01,4.977738261222839355e-01
5.076923076923076650e-01,4.925826787948608398e-01
5.230769230769231060e-01,4.887365698814392090e-01
5.384615384615385469e-01,4.854352176189422607e-01
5.538461538461538769e-01,4.780685603618621826e-01
5.692307692307692069e-01,4.735797941684722900e-01
5.846153846153846478e-01,4.683066904544830322e-01
6.000000000000000888e-01,4.600985050201416016e-01
6.153846153846154188e-01,4.524252414703369141e-01
6.307692307692307487e-01,4.432218372821807861e-01
6.461538461538461897e-01,4.332320392131805420e-01
6.615384615384616307e-01,4.200213253498077393e-01
6.769230769230769607e-01,4.051764905452728271e-01
6.923076923076922906e-01,3.905358910560607910e-01
7.076923076923077316e-01,3.705935776233673096e-01
7.230769230769231726e-01,3.488313853740692139e-01
7.384615384615385025e-01,3.271891772747039795e-01
7.538461538461538325e-01,3.005023002624511719e-01
7.692307692307692735e-01,2.728361189365386963e-01
7.846153846153847145e-01,2.452033013105392456e-01
8.000000000000000444e-01,2.153960168361663818e-01
8.153846153846153744e-01,1.858386546373367310e-01
8.307692307692308153e-01,1.580734401941299438e-01
8.461538461538462563e-01,1.310983151197433472e-01
8.615384615384615863e-01,1.063863039016723633e-01
8.769230769230769162e-01,8.496222645044326782e-02
8.923076923076923572e-01,6.583950668573379517e-02
9.076923076923077982e-01,5.033391341567039490e-02
9.230769230769231282e-01,3.820092231035232544e-02
9.384615384615384581e-01,2.849602326750755310e-02
9.538461538461538991e-01,2.243071049451828003e-02
9.692307692307693401e-01,1.888521388173103333e-02
9.846153846153846700e-01,1.661941967904567719e-02
1.000000000000000000e+00,1.661941967904567719e-02


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,8.239234983921051025e-02
1.538461538461538547e-02,8.239234983921051025e-02
3.076923076923077094e-02,8.546555042266845703e-02
4.615384615384615641e-02,8.675938099622726440e-02
6.153846153846154188e-02,9.179847687482833862e-02
7.692307692307692735e-02,9.767714887857437134e-02
9.230769230769231282e-02,1.093696877360343933e-01
1.076923076923076983e-01,1.166895702481269836e-01
1.230769230769230838e-01,1.315466016530990601e-01
1.384615384615384692e-01,1.485086828470230103e-01
1.538461538461538547e-01,1.641328036785125732e-01
1.692307692307692402e-01,1.845164149999618530e-01
1.846153846153846256e-01,2.061097174882888794e-01
2.000000000000000111e-01,2.270361930131912231e-01
2.153846153846153966e-01,2.489588558673858643e-01
2.307692307692307820e-01,2.709691822528839111e-01
2.461538461538461675e-01,2.910426855087280273e-01
2.615384615384615530e-01,3.091120123863220215e-01
2.769230769230769384e-01,3.258143365383148193e-01
2.923076923076923239e-01,3.395529985427856445e-01
3.076923076923077094e-01,3.496662378311157227e-01
3.230769230769230949e-01,3.569652140140533447e-01
3.384615384615384803e-01,3.609929382801055908e-01
3.538461538461538658e-01,3.632744848728179932e-01
3.692307692307692513e-01,3.583203554153442383e-01
3.846153846153846367e-01,3.544729351997375488e-01
4.000000000000000222e-01,3.460496962070465088e-01
4.153846153846154077e-01,3.334488272666931152e-01
4.307692307692307931e-01,3.183146715164184570e-01
4.461538461538461786e-01,3.022027909755706787e-01
4.615384615384615641e-01,2.809517383575439453e-01
4.769230769230769496e-01,2.591474354267120361e-01
4.923076923076923350e-01,2.372312545776367188e-01
5.076923076923076650e-01,2.109260410070419312e-01
5.230769230769231060e-01,1.885816454887390137e-01
5.384615384615385469e-01,1.641389727592468262e-01
5.538461538461538769e-01,1.408449709415435791e-01
5.692307692307692069e-01,1.211022734642028809e-01
5.846153846153846478e-01,1.007137820124626160e-01
6.000000000000000888e-01,8.482635021209716797e-02
6.153846153846154188e-01,6.983016431331634521e-02
6.307692307692307487e-01,5.765645951032638550e-02
6.461538461538461897e-01,4.695974290370941162e-02
6.615384615384616307e-01,3.911354765295982361e-02
6.769230769230769607e-01,3.161851689219474792e-02
6.923076923076922906e-01,2.634784206748008728e-02
7.076923076923077316e-01,2.172705531120300293e-02
7.230769230769231726e-01,1.853920519351959229e-02
7.384615384615385025e-01,1.523114647716283798e-02
7.538461538461538325e-01,1.324776280671358109e-02
7.692307692307692735e-01,1.151925884187221527e-02
7.846153846153847145e-01,9.961363859474658966e-03
8.000000000000000444e-01,8.680416271090507507e-03
8.153846153846153744e-01,7.961893454194068909e-03
8.307692307692308153e-01,7.117734756320714951e-03
8.461538461538462563e-01,6.342262495309114456e-03
8.615384615384615863e-01,5.969460587948560715e-03
8.769230769230769162e-01,5.452609155327081680e-03
8.923076923076923572e-01,5.133704282343387604e-03
9.076923076923077982e-01,4.728214349597692490e-03
9.230769230769231282e-01,4.521801136434078217e-03
9.384615384615384581e-01,4.373891744762659073e-03
9.538461538461538991e-01,4.105456173419952393e-03
9.692307692307693401e-01,4.009904805570840836e-03
9.846153846153846700e-01,3.987408243119716644e-03
1.000000000000000000e+00,3.987408243119716644e-03


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,9.984987974166870117e-01
1.538461538461538547e-02,9.984987974166870117e-01
3.076923076923077094e-02,9.975107908248901367e-01
4.615384615384615641e-02,9.962006211280822754e-01
6.153846153846154188e-02,9.949975013732910156e-01
7.692307692307692735e-02,9.937327504158020020e-01
9.230769230769231282e-02,9.927996397018432617e-01
1.076923076923076983e-01,9.916931986808776855e-01
1.230769230769230838e-01,9.903123378753662109e-01
1.384615384615384692e-01,9.890314936637878418e-01
1.538461538461538547e-01,9.883019328117370605e-01
1.692307692307692402e-01,9.863271713256835938e-01
1.846153846153846256e-01,9.851614236831665039e-01
2.000000000000000111e-01,9.832716584205627441e-01
2.153846153846153966e-01,9.821168780326843262e-01
2.307692307692307820e-01,9.793694615364074707e-01
2.461538461538461675e-01,9.767782688140869141e-01
2.615384615384615530e-01,9.754431247711181641e-01
2.769230769230769384e-01,9.704322814941406250e-01
2.923076923076923239e-01,9.666305184364318848e-01
3.076923076923077094e-01,9.632203578948974609e-01
3.230769230769230949e-01,9.548391103744506836e-01
3.384615384615384803e-01,9.494422674179077148e-01
3.538461538461538658e-01,9.390463232994079590e-01
3.692307692307692513e-01,9.293219447135925293e-01
3.846153846153846367e-01,9.152230024337768555e-01
4.000000000000000222e-01,9.015375971794128418e-01
4.153846153846154077e-01,8.816477656364440918e-01
4.307692307692307931e-01,8.639187812805175781e-01
4.461538461538461786e-01,8.398267626762390137e-01
4.615384615384615641e-01,8.150439858436584473e-01
4.769230769230769496e-01,7.901380658149719238e-01
4.923076923076923350e-01,7.616028785705566406e-01
5.076923076923076650e-01,7.338036298751831055e-01
5.230769230769231060e-01,7.049623727798461914e-01
5.384615384615385469e-01,6.783302426338195801e-01
5.538461538461538769e-01,6.498006582260131836e-01
5.692307692307692069e-01,6.241195201873779297e-01
5.846153846153846478e-01,5.976509451866149902e-01
6.000000000000000888e-01,5.757939815521240234e-01
6.153846153846154188e-01,5.479556322097778320e-01
6.307692307692307487e-01,5.287749767303466797e-01
6.461538461538461897e-01,5.015556216239929199e-01
6.615384615384616307e-01,4.811160862445831299e-01
6.769230769230769607e-01,4.547701179981231689e-01
6.923076923076922906e-01,4.309938848018646240e-01
7.076923076923077316e-01,4.024714231491088867e-01
7.230769230769231726e-01,3.775857985019683838e-01
7.384615384615385025e-01,3.465092182159423828e-01
7.538461538461538325e-01,3.169459700584411621e-01
7.692307692307692735e-01,2.892183661460876465e-01
7.846153846153847145e-01,2.554039359092712402e-01
8.000000000000000444e-01,2.270361930131912231e-01
8.153846153846153744e-01,2.002487480640411377e-01
8.307692307692308153e-01,1.704206615686416626e-01
8.461538461538462563e-01,1.459203809499740601e-01
8.615384615384615863e-01,1.239284723997116089e-01
8.769230769230769162e-01,1.027617901563644409e-01
8.923076923076923572e-01,8.141478151082992554e-02
9.076923076923077982e-01,7.033059746026992798e-02
9.230769230769231282e-01,5.020942911505699158e-02
9.384615384615384581e-01,4.126238450407981873e-02
9.538461538461538991e-01,2.800549753010272980e-02
9.692307692307693401e-01,1.884102635085582733e-02
9.846153846153846700e-01,8.687229827046394348e-03
1.000000000000000000e+00,8.687229827046394348e-03


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,9.924198985099792480e-01
1.538461538461538547e-02,9.924198985099792480e-01
3.076923076923077094e-02,9.813590645790100098e-01
4.615384615384615641e-02,9.690842032432556152e-01
6.153846153846154188e-02,9.574221968650817871e-01
7.692307692307692735e-02,9.433414340019226074e-01
9.230769230769231282e-02,9.264934659004211426e-01
1.076923076923076983e-01,9.087215662002563477e-01
1.230769230769230838e-01,8.870278596878051758e-01
1.384615384615384692e-01,8.664267659187316895e-01
1.538461538461538547e-01,8.403960466384887695e-01
1.692307692307692402e-01,8.135882019996643066e-01
1.846153846153846256e-01,7.904411554336547852e-01
2.000000000000000111e-01,7.607401609420776367e-01
2.153846153846153966e-01,7.336992025375366211e-01
2.307692307692307820e-01,7.113909721374511719e-01
2.461538461538461675e-01,6.848607659339904785e-01
2.615384615384615530e-01,6.632002592086791992e-01
2.769230769230769384e-01,6.423709392547607422e-01
2.923076923076923239e-01,6.254972815513610840e-01
3.076923076923077094e-01,6.071307063102722168e-01
3.230769230769230949e-01,5.929875373840332031e-01
3.384615384615384803e-01,5.803892612457275391e-01
3.538461538461538658e-01,5.689768791198730469e-01
3.692307692307692513e-01,5.569570660591125488e-01
3.846153846153846367e-01,5.490940213203430176e-01
4.000000000000000222e-01,5.406297445297241211e-01
4.153846153846154077e-01,5.315016508102416992e-01
4.307692307692307931e-01,5.254986882209777832e-01
4.461538461538461786e-01,5.190325379371643066e-01
4.615384615384615641e-01,5.110669136047363281e-01
4.769230769230769496e-01,5.062835216522216797e-01
4.923076923076923350e-01,4.996498823165893555e-01
5.076923076923076650e-01,4.925826787948608398e-01
5.230769230769231060e-01,4.887912571430206299e-01
5.384615384615385469e-01,4.790991246700286865e-01
5.538461538461538769e-01,4.752201437950134277e-01
5.692307692307692069e-01,4.667403101921081543e-01
5.846153846153846478e-01,4.598025977611541748e-01
6.000000000000000888e-01,4.497694671154022217e-01
6.153846153846154188e-01,4.433685243129730225e-01
6.307692307692307487e-01,4.302793443202972412e-01
6.461538461538461897e-01,4.202193915843963623e-01
6.615384615384616307e-01,4.062424004077911377e-01
6.769230769230769607e-01,3.927784860134124756e-01
6.923076923076922906e-01,3.755528032779693604e-01
7.076923076923077316e-01,3.560203909873962402e-01
7.230769230769231726e-01,3.379106223583221436e-01
7.384615384615385025e-01,3.148486912250518799e-01
7.538461538461538325e-01,2.888934016227722168e-01
7.692307692307692735e-01,2.662715315818786621e-01
7.846153846153847145e-01,2.393928766250610352e-01
8.000000000000000444e-01,2.109260410070419312e-01
8.153846153846153744e-01,1.858596354722976685e-01
8.307692307692308153e-01,1.610543131828308105e-01
8.461538461538462563e-01,1.351098269224166870e-01
8.615384615384615863e-01,1.133024021983146667e-01
8.769230769230769162e-01,9.395999461412429810e-02
8.923076923076923572e-01,7.502312213182449341e-02
9.076923076923077982e-01,5.903269350528717041e-02
9.230769230769231282e-01,4.630855470895767212e-02
9.384615384615384581e-01,3.401068598031997681e-02
9.538461538461538991e-01,2.391489595174789429e-02
9.692307692307693401e-01,1.508863456547260284e-02
9.846153846153846700e-01,7.405004464089870453e-03
1.000000000000000000e+00,7.405004464089870453e-03


==> results_data/steady-heat-kl/sample-1/fdm/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,9.908582568168640137e-01
1.538461538461538547e-02,9.908582568168640137e-01
3.076923076923077094e-02,9.788036942481994629e-01
4.615384615384615641e-02,9.685182571411132812e-01
6.153846153846154188e-02,9.559143185615539551e-01
7.692307692307692735e-02,9.438692927360534668e-01
9.230769230769231282e-02,9.263781309127807617e-01
1.076923076923076983e-01,9.098752737045288086e-01
1.230769230769230838e-01,8.924401402473449707e-01
1.384615384615384692e-01,8.684431910514831543e-01
1.538461538461538547e-01,8.448176980018615723e-01
1.692307692307692402e-01,8.201311230659484863e-01
1.846153846153846256e-01,7.913083434104919434e-01
2.000000000000000111e-01,7.602468729019165039e-01
2.153846153846153966e-01,7.320013046264648438e-01
2.307692307692307820e-01,6.996284723281860352e-01
2.461538461538461675e-01,6.683357357978820801e-01
2.615384615384615530e-01,6.388890743255615234e-01
2.769230769230769384e-01,6.096133589744567871e-01
2.923076923076923239e-01,5.803291201591491699e-01
3.076923076923077094e-01,5.556637644767761230e-01
3.230769230769230949e-01,5.271046757698059082e-01
3.384615384615384803e-01,5.048646330833435059e-01
3.538461538461538658e-01,4.795942008495330811e-01
3.692307692307692513e-01,4.550313353538513184e-01
3.846153846153846367e-01,4.314572215080261230e-01
4.000000000000000222e-01,4.077763259410858154e-01
4.153846153846154077e-01,3.800231516361236572e-01
4.307692307692307931e-01,3.561798930168151855e-01
4.461538461538461786e-01,3.276257514953613281e-01
4.615384615384615641e-01,3.007588386535644531e-01
4.769230769230769496e-01,2.718955874443054199e-01
4.923076923076923350e-01,2.433867901563644409e-01
5.076923076923076650e-01,2.153960168361663818e-01
5.230769230769231060e-01,1.876862645149230957e-01
5.384615384615385469e-01,1.627795994281768799e-01
5.538461538461538769e-01,1.367385536432266235e-01
5.692307692307692069e-01,1.179549917578697205e-01
5.846153846153846478e-01,9.513513743877410889e-02
6.000000000000000888e-01,8.172095566987991333e-02
6.153846153846154188e-01,6.478680670261383057e-02
6.307692307692307487e-01,5.486946925520896912e-02
6.461538461538461897e-01,4.363344237208366394e-02
6.615384615384616307e-01,3.679083660244941711e-02
6.769230769230769607e-01,2.953458577394485474e-02
6.923076923076922906e-01,2.520683966577053070e-02
7.076923076923077316e-01,2.050234004855155945e-02
7.230769230769231726e-01,1.788565702736377716e-02
7.384615384615385025e-01,1.480760984122753143e-02
7.538461538461538325e-01,1.312281470745801926e-02
7.692307692307692735e-01,1.123082730919122696e-02
7.846153846153847145e-01,9.987864643335342407e-03
8.000000000000000444e-01,8.680416271090507507e-03
8.153846153846153744e-01,7.860550656914710999e-03
8.307692307692308153e-01,6.875297054648399353e-03
8.461538461538462563e-01,6.139380857348442078e-03
8.615384615384615863e-01,5.438666325062513351e-03
8.769230769230769162e-01,4.881726112216711044e-03
8.923076923076923572e-01,4.087629262357950211e-03
9.076923076923077982e-01,3.724660724401473999e-03
9.230769230769231282e-01,2.919739577919244766e-03
9.384615384615384581e-01,2.584550064057111740e-03
9.538461538461538991e-01,1.783121144399046898e-03
9.692307692307693401e-01,1.308848732151091099e-03
9.846153846153846700e-01,6.411948124878108501e-04
1.000000000000000000e+00,6.411948124878108501e-04


==> results_data/steady-heat-kl/sample-1/fem/args.json <==
{
    "json_file": "./args.json",
    "output_size": 64,
    "batch_size": 1,
    "epochs": 100000,
    "viscid": false,
    "proj_opt": true,
    "pdetype": "linear_poisson",
    "gen_steps": 2,
    "proj_steps": 5,
    "ktype": "fdm",
    "l1_coeff": 0.0,
    "l2_coeff": 1.0,
    "stencil_len": 3,
    "nu_case": "harmonic",
    "n_sum_nu": 4,
    "n_sum_sol": 3,
    "var_coeff": false,
    "log_K": true,
    "KL_sum": true,
    "eta_x": 0.5,
    "eta_y": 0.5,
    "eta_z": 0.5,
    "manufactured_sol": 0,
    "exact_sol_type": "cos",
    "file_write_freq": 10,
    "poisson_alpha1": 0.0,
    "poisson_alpha2": 0.5,
    "ltr_neumann_cf": 0.0,
    "ltr_c1": 0.0,
    "ltr_c2": 0.0,
    "nsd": 2,
    "d2_calc_type": 0,
    "n_samples_1d": 16,
    "sampling_method": "random",
    "n_samples": 500,
    "sobol_sequence_file": "/work/baskarg/bkhara/pde_sampler/random_coefficient_samples/sobol.npy",
    "loss_calc_type": "fem",
    "learning_rate": 1e-05,
    "boundary_opt": 0,
    "fem_basis_deg": 1,
    "ngp_1d": 2,
    "optimize_single_problem": 1,
    "single_problem_coeff_file": "./coefficients.txt",
    "nl_poisson": false,
    "resmin": false,
    "reaction_coeff_kappa": 50.0,
    "Pe_global": 40.0,
    "model_dir": "/work/baskarg/bkhara/pde_sampler/test-0",
    "gpu": 0,
    "ndof": 1,
    "log_dir": "/work/baskarg/bkhara/pde_sampler/test-0/res_64/version_0"
}

==> results_data/steady-heat-kl/sample-1/fem/run-version_0-tag-PDE_loss.csv <==
Wall time,Step,Value
1608538811.5962145,49,427.6812438964844
1608538812.0733736,99,316.7913513183594
1608538812.5499697,149,271.8503723144531
1608538813.0227854,199,231.75076293945312
1608538813.4975252,249,207.7780303955078
1608538813.970154,299,188.9218292236328
1608538814.446446,349,168.8329620361328
1608538814.9225223,399,154.15045166015625
1608538815.4013586,449,139.88645935058594
1608538815.8739605,499,138.52401733398438
1608538816.826275,549,96.7857437133789
1608538817.2920952,599,86.260986328125
1608538817.7651863,649,78.35248565673828
1608538818.2310827,699,71.99716186523438
1608538818.699382,749,66.83866882324219
1608538819.1660564,799,62.627655029296875
1608538819.635617,849,59.01329803466797
1608538820.1012785,899,55.884490966796875
1608538820.5730114,949,53.151878356933594
1608538821.0429642,999,50.74802017211914
1608538822.051309,1049,48.58452606201172
1608538822.517506,1099,46.61811828613281
1608538822.9873853,1149,44.79810333251953
1608538823.453819,1199,43.104652404785156
1608538823.9292424,1249,41.5567741394043
1608538824.399015,1299,40.11381149291992
1608538824.8700604,1349,38.75019073486328
1608538825.3363278,1399,37.46501159667969
1608538825.805969,1449,36.265052795410156
1608538826.272513,1499,35.13356018066406
1608538827.210895,1549,34.04667663574219
1608538827.6775415,1599,33.00838851928711
1608538828.1472323,1649,32.00794219970703
1608538828.6143882,1699,31.03976821899414
1608538829.0850618,1749,30.10866928100586
1608538829.5506456,1799,29.20718765258789
1608538830.024207,1849,28.33653450012207
1608538830.490783,1899,27.49899673461914
1608538830.9608836,1949,26.68503189086914
1608538831.4277108,1999,25.901281356811523
1608538832.3612046,2049,25.12978744506836
1608538832.8270874,2099,24.368640899658203
1608538833.2997577,2149,23.668983459472656
1608538833.76676,2199,23.014408111572266
1608538834.2371154,2249,22.396854400634766
1608538834.704146,2299,21.815343856811523
1608538835.1750925,2349,21.268280029296875
1608538835.642993,2399,20.734148025512695
1608538836.1203566,2449,20.214038848876953
1608538836.5863945,2499,19.704078674316406
1608538837.6124368,2549,19.204456329345703
1608538838.080556,2599,18.727130889892578
1608538838.5525453,2649,18.264923095703125
1608538839.019171,2699,17.788005828857422
1608538839.4937406,2749,17.310386657714844
1608538839.9612107,2799,16.85832977294922
1608538840.4334881,2849,16.43255615234375
1608538840.9006119,2899,16.029895782470703
1608538841.3711808,2949,15.649234771728516
1608538841.8380783,2999,15.285565376281738
1608538842.7741454,3049,14.93303108215332
1608538843.2406597,3099,14.587669372558594
1608538843.712261,3149,14.242936134338379
1608538844.1782985,3199,13.913264274597168
1608538844.6485238,3249,13.586393356323242
1608538845.1195588,3299,13.261592864990234
1608538845.5893517,3349,12.954352378845215
1608538846.0558083,3399,12.656254768371582
1608538846.5271034,3449,12.344005584716797
1608538846.9932003,3499,12.054023742675781
1608538847.997204,3549,11.769344329833984
1608538848.469889,3599,11.479862213134766
1608538848.9419115,3649,11.20750904083252
1608538849.4091249,3699,10.949567794799805
1608538849.8801293,3749,10.699300765991211
1608538850.3482368,3799,10.457986831665039
1608538850.8204236,3849,10.223388671875
1608538851.2908692,3899,9.993846893310547
1608538851.7619793,3949,9.77647590637207
1608538852.230079,3999,9.565476417541504
1608538853.1638436,4049,9.36063003540039
1608538853.6296458,4099,9.159374237060547
1608538854.1018655,4149,8.952567100524902
1608538854.5736146,4199,8.751863479614258
1608538855.043098,4249,8.562179565429688
1608538855.5081413,4299,8.379616737365723
1608538855.9781005,4349,8.203697204589844
1608538856.4447162,4399,8.030705451965332
1608538856.917357,4449,7.863617897033691
1608538857.3838768,4499,7.690685272216797
1608538858.317816,4549,7.511341094970703
1608538858.78392,4599,7.332714557647705
1608538859.2531543,4649,7.156566619873047
1608538859.718636,4699,6.988799095153809
1608538860.1884537,4749,6.82619571685791
1608538860.6581686,4799,6.66994571685791
1608538861.1318235,4849,6.520244598388672
1608538861.598509,4899,6.373963356018066
1608538862.0672762,4949,6.225321292877197
1608538862.5325491,4999,6.070298194885254
1608538863.5578823,5049,5.924182891845703
1608538864.0238657,5099,5.7806196212768555
1608538864.4947028,5149,5.641956329345703
1608538864.9618757,5199,5.508298397064209
1608538865.433564,5249,5.378457069396973
1608538865.900479,5299,5.247265815734863
1608538866.3714972,5349,5.122110366821289
1608538866.8417177,5399,4.995762348175049
1608538867.3117805,5449,4.8689398765563965
1608538867.7825317,5499,4.740732192993164
1608538868.7123117,5549,4.618734359741211
1608538869.1761782,5599,4.502987861633301
1608538869.648796,5649,4.386713981628418
1608538870.1134055,5699,4.274322509765625
1608538870.5817864,5749,4.167496681213379
1608538871.045224,5799,4.060463905334473
1608538871.515698,5849,3.9609923362731934
1608538871.980164,5899,3.865355968475342
1608538872.4511383,5949,3.7735233306884766
1608538872.9189816,5999,3.687124729156494
1608538873.9209504,6049,3.602205753326416
1608538874.387174,6099,3.520416259765625
1608538874.8568416,6149,3.4421603679656982
1608538875.323576,6199,3.3668980598449707
1608538875.7982123,6249,3.295469284057617
1608538876.2637463,6299,3.225733518600464
1608538876.7335758,6349,3.157972812652588
1608538877.198693,6399,3.0923147201538086
1608538877.6744037,6449,3.0299906730651855
1608538878.1378284,6499,2.9695961475372314
1608538879.0669315,6549,2.9116463661193848
1608538879.529051,6599,2.8555750846862793
1608538879.99469,6649,2.8013453483581543
1608538880.45736,6699,2.7492775917053223
1608538880.924578,6749,2.698946952819824
1608538881.3882804,6799,2.6498985290527344
1608538881.8596613,6849,2.602180004119873
1608538882.3221216,6899,2.5550875663757324
1608538882.7894833,6949,2.509045124053955
1608538883.252781,6999,2.4638357162475586
1608538884.1786203,7049,2.4194393157958984
1608538884.6459322,7099,2.3757338523864746
1608538885.1163685,7149,2.33355450630188
1608538885.5795622,7199,2.292001247406006
1608538886.0464954,7249,2.2487401962280273
1608538886.5099208,7299,2.2069807052612305
1608538886.9776926,7349,2.16709566116333
1608538887.4422712,7399,2.1282854080200195
1608538887.9165916,7449,2.0905914306640625
1608538888.3784142,7499,2.0533313751220703
1608538889.3787286,7549,2.0172476768493652
1608538889.8410707,7599,1.9824550151824951
1608538890.3094172,7649,1.9492084980010986
1608538890.7761338,7699,1.9171619415283203
1608538891.2431827,7749,1.8857334852218628
1608538891.705613,7799,1.8553383350372314
1608538892.1735458,7849,1.8256504535675049
1608538892.6371703,7899,1.7960139513015747
1608538893.103643,7949,1.7668579816818237
1608538893.5658119,7999,1.7380907535552979
1608538894.4926825,8049,1.7098722457885742
1608538894.954216,8099,1.6816959381103516
1608538895.4206533,8149,1.653404951095581
1608538895.8829327,8199,1.6258325576782227
1608538896.3507338,8249,1.5986863374710083
1608538896.8169646,8299,1.5723252296447754
1608538897.2842693,8349,1.5466861724853516
1608538897.7457962,8399,1.5217077732086182
1608538898.212772,8449,1.4970178604125977
1608538898.6783123,8499,1.4733034372329712
1608538899.6867936,8549,1.4495829343795776
1608538900.153881,8599,1.4259560108184814
1608538900.6217327,8649,1.4026808738708496
1608538901.0846612,8699,1.3800208568572998
1608538901.552409,8749,1.3573294878005981
1608538902.015843,8799,1.334104061126709
1608538902.483976,8849,1.3114757537841797
1608538902.9498918,8899,1.2897803783416748
1608538903.4170215,8949,1.268858551979065
1608538903.8791475,8999,1.24842369556427
1608538904.8020184,9049,1.2287787199020386
1608538905.2654746,9099,1.2094011306762695
1608538905.7324579,9149,1.1905958652496338
1608538906.1978471,9199,1.1713812351226807
1608538906.664522,9249,1.1520378589630127
1608538907.1272566,9299,1.133570671081543
1608538907.5959728,9349,1.1156063079833984
1608538908.0580053,9399,1.0973923206329346
1608538908.5239756,9449,1.0798852443695068
1608538908.9888923,9499,1.0628185272216797
1608538909.9127622,9549,1.0459893941879272
1608538910.3746061,9599,1.0295825004577637
1608538910.8416398,9649,1.0136468410491943
1608538911.3037047,9699,0.9979095458984375
1608538911.7706053,9749,0.9827293157577515
1608538912.2363057,9799,0.9678012132644653
1608538912.7037232,9849,0.9532192945480347
1608538913.1652179,9899,0.9388240575790405
1608538913.6311288,9949,0.9245457649230957
1608538914.0935252,9999,0.9105652570724487
1608538915.0976214,10049,0.8967270851135254
1608538915.562346,10099,0.8837187886238098
1608538916.0290182,10149,0.8704413771629333
1608538916.4900181,10199,0.8573695421218872
1608538916.956002,10249,0.8443533778190613
1608538917.4183137,10299,0.8317245244979858
1608538917.8876395,10349,0.8194007873535156
1608538918.35263,10399,0.8073058128356934
1608538918.8204176,10449,0.7952690720558167
1608538919.28301,10499,0.7834635972976685
1608538920.20847,10549,0.7717074155807495
1608538920.6714158,10599,0.7601742744445801
1608538921.1379685,10649,0.749130368232727
1608538921.6061504,10699,0.738088846206665
1608538922.073282,10749,0.7272719144821167
1608538922.5352395,10799,0.716727077960968
1608538923.0018559,10849,0.7062350511550903
1608538923.463792,10899,0.696074903011322
1608538923.930078,10949,0.6863976716995239
1608538924.3952754,10999,0.6766567230224609
1608538925.3891473,11049,0.6673571467399597
1608538925.8515627,11099,0.6583330631256104
1608538926.3201668,11149,0.6497081518173218
1608538926.7817829,11199,0.6408841609954834
1608538927.2534342,11249,0.6319288015365601
1608538927.7171495,11299,0.6232764720916748
1608538928.1848645,11349,0.6145910620689392
1608538928.647295,11399,0.6060559153556824
1608538929.1148016,11449,0.5976176261901855
1608538929.5773864,11499,0.5896366834640503
1608538930.5055764,11549,0.5817674398422241
1608538930.968116,11599,0.5740927457809448
1608538931.4348867,11649,0.5663486123085022
1608538931.8972113,11699,0.5588498115539551
1608538932.3657002,11749,0.5516406297683716
1608538932.8269434,11799,0.54433274269104
1608538933.2972362,11849,0.5370781421661377
1608538933.7587912,11899,0.5302392244338989
1608538934.2249753,11949,0.5235698223114014
1608538934.6862466,11999,0.5171805620193481
1608538935.6092067,12049,0.5105050802230835
1608538936.0703607,12099,0.5039501190185547
1608538936.5415454,12149,0.4977375864982605
1608538937.0032887,12199,0.49167904257774353
1608538937.4699364,12249,0.48553645610809326
1608538937.931597,12299,0.47939005494117737
1608538938.3985193,12349,0.4735443890094757
1608538938.8601735,12399,0.46779245138168335
1608538939.331007,12449,0.4620809555053711
1608538939.7929335,12499,0.45669397711753845
1608538940.7944877,12549,0.4514591097831726
1608538941.2570913,12599,0.4462275505065918
1608538941.7249408,12649,0.4412326216697693
1608538942.1883185,12699,0.4363078474998474
1608538942.6595194,12749,0.4315698742866516
1608538943.1226914,12799,0.4268777668476105
1608538943.5916615,12849,0.4222652316093445
1608538944.054397,12899,0.41776126623153687
1608538944.523064,12949,0.4133286476135254
1608538944.987167,12999,0.4088834822177887
1608538945.9138741,13049,0.40459805727005005
1608538946.3756337,13099,0.40058574080467224
1608538946.8434405,13149,0.39658084511756897
1608538947.3064659,13199,0.3924877345561981
1608538947.7722201,13249,0.3886437714099884
1608538948.234248,13299,0.38497763872146606
1608538948.7061062,13349,0.38127830624580383
1608538949.168054,13399,0.37765562534332275
1608538949.6351278,13449,0.3739505112171173
1608538950.0978591,13499,0.37034690380096436
1608538951.0934367,13549,0.36690279841423035
1608538951.5597138,13599,0.3633464574813843
1608538952.0277772,13649,0.36004558205604553
1608538952.4932895,13699,0.35688516497612
1608538952.96148,13749,0.3535594046115875
1608538953.4254348,13799,0.350127637386322
1608538953.892115,13849,0.34682899713516235
1608538954.3538928,13899,0.3436923921108246
1608538954.8258784,13949,0.34040743112564087
1608538955.2876008,13999,0.3372398912906647
1608538956.2162695,14049,0.334328830242157
1608538956.6778624,14099,0.3314831554889679
1608538957.1450899,14149,0.3287181854248047
1608538957.611706,14199,0.3260457217693329
1608538958.0800004,14249,0.32335835695266724
1608538958.5421631,14299,0.3208160698413849
1608538959.0082626,14349,0.318261057138443
1608538959.4710681,14399,0.31578701734542847
1608538959.9385977,14449,0.31332093477249146
1608538960.401413,14499,0.310989648103714
1608538961.3286822,14549,0.30875399708747864
1608538961.7910762,14599,0.30656009912490845
1608538962.2580466,14649,0.3044026792049408
1608538962.7205732,14699,0.30227065086364746
1608538963.1874018,14749,0.3002528250217438
1608538963.6535604,14799,0.29823264479637146
1608538964.1212506,14849,0.296299010515213
1608538964.583862,14899,0.294391930103302
1608538965.0511515,14949,0.29255789518356323
1608538965.5148485,14999,0.29058656096458435
1608538966.5309281,15049,0.28883036971092224
1608538966.9942853,15099,0.28775572776794434
1608538967.4629657,15149,0.2853182852268219
1608538967.9264586,15199,0.28368955850601196
1608538968.3934186,15249,0.28221291303634644
1608538968.8559406,15299,0.2804715633392334
1608538969.3244104,15349,0.2787535488605499
1608538969.7904348,15399,0.2771308422088623
1608538970.2587957,15449,0.2756267189979553
1608538970.7212212,15499,0.2742619514465332
1608538971.6446164,15549,0.27264195680618286
1608538972.1078126,15599,0.2712423503398895
1608538972.5805979,15649,0.2701067328453064
1608538973.0428886,15699,0.2684655785560608
1608538973.5097413,15749,0.2671646475791931
1608538973.9719608,15799,0.2659214735031128
1608538974.4402862,15849,0.26463568210601807
1608538974.9016497,15899,0.26346731185913086
1608538975.3676329,15949,0.2624160051345825
1608538975.8340995,15999,0.2610851228237152
1608538976.8294015,16049,0.2599939703941345
1608538977.2919567,16099,0.2589626908302307
1608538977.7608147,16149,0.2578244209289551
1608538978.2245057,16199,0.25690972805023193
1608538978.6924756,16249,0.25575223565101624
1608538979.1603506,16299,0.2547290325164795
1608538979.6278436,16349,0.25394052267074585
1608538980.0906641,16399,0.25296294689178467
1608538980.5584993,16449,0.2518714666366577
1608538981.0224378,16499,0.2509920001029968
1608538981.950264,16549,0.25008508563041687
1608538982.4133112,16599,0.24905455112457275
1608538982.881435,16649,0.24814525246620178
1608538983.3430328,16699,0.24733611941337585
1608538983.8112319,16749,0.24644988775253296
1608538984.2738354,16799,0.24576951563358307
1608538984.7397745,16849,0.24480432271957397
1608538985.2047074,16899,0.24396632611751556
1608538985.6738482,16949,0.2431304156780243
1608538986.1368535,16999,0.24241678416728973
1608538987.0620584,17049,0.2416950762271881
1608538987.5258443,17099,0.24117723107337952
1608538987.9975953,17149,0.24034418165683746
1608538988.4594772,17199,0.23962494730949402
1608538988.9287112,17249,0.2389150857925415
1608538989.3917732,17299,0.2381126880645752
1608538989.8598073,17349,0.2374703586101532
1608538990.3221164,17399,0.23694798350334167
1608538990.7899287,17449,0.23613116145133972
1608538991.2554371,17499,0.2356109321117401
1608538992.2618356,17549,0.23501117527484894
1608538992.7243629,17599,0.23436826467514038
1608538993.1934092,17649,0.23366115987300873
1608538993.656089,17699,0.23314225673675537
1608538994.1293116,17749,0.23241491615772247
1608538994.5936651,17799,0.23180356621742249
1608538995.0614314,17849,0.2312876582145691
1608538995.524904,17899,0.2309759110212326
1608538995.9931462,17949,0.23019105195999146
1608538996.456599,17999,0.22964216768741608
1608538997.3825877,18049,0.22904613614082336
1608538997.8446887,18099,0.2285608947277069
1608538998.3129973,18149,0.2280482053756714
1608538998.7748687,18199,0.22755078971385956
1608538999.2421546,18249,0.22706474363803864
1608538999.7044797,18299,0.22653986513614655
1608539000.1761224,18349,0.22614970803260803
1608539000.638771,18399,0.22565880417823792
1608539001.107516,18449,0.22524096071720123
1608539001.5704312,18499,0.2248450219631195
1608539002.567682,18549,0.22438690066337585
1608539003.0354784,18599,0.22402572631835938
1608539003.504823,18649,0.22384792566299438
1608539003.9689512,18699,0.2232712209224701
1608539004.4381359,18749,0.22300617396831512
1608539004.9017096,18799,0.22264009714126587
1608539005.371254,18849,0.22226637601852417
1608539005.8347714,18899,0.22188258171081543
1608539006.3085923,18949,0.2216520756483078
1608539006.7724683,18999,0.22126251459121704
1608539007.6956043,19049,0.2209431529045105
1608539008.157592,19099,0.22064346075057983
1608539008.6267462,19149,0.22042346000671387
1608539009.089155,19199,0.21997322142124176
1608539009.56114,19249,0.2198251336812973
1608539010.0243864,19299,0.21949273347854614
1608539010.4936435,19349,0.21908092498779297
1608539010.9557545,19399,0.21897366642951965
1608539011.4234774,19449,0.21893765032291412
1608539011.88612,19499,0.21829475462436676
1608539012.8118486,19549,0.21812096238136292
1608539013.2738423,19599,0.21776767075061798
1608539013.7430596,19649,0.21791812777519226
1608539014.2053893,19699,0.21732103824615479
1608539014.6744118,19749,0.21718910336494446
1608539015.137543,19799,0.21708691120147705
1608539015.6096656,19849,0.21671810746192932
1608539016.0728261,19899,0.21663720905780792
1608539016.5420432,19949,0.21632394194602966
1608539017.0049644,19999,0.2161797285079956
1608539018.0072155,20049,0.21608880162239075
1608539018.47455,20099,0.21588578820228577
1608539018.9432895,20149,0.2158699482679367
1608539019.4060967,20199,0.21551169455051422
1608539019.8747149,20249,0.21546703577041626
1608539020.338981,20299,0.21523123979568481
1608539020.813101,20349,0.2151149958372116
1608539021.2771082,20399,0.21503916382789612
1608539021.7505128,20449,0.21484830975532532
1608539022.213998,20499,0.2148081213235855
1608539023.1462219,20549,0.21461133658885956
1608539023.6083436,20599,0.21460291743278503
1608539024.0770237,20649,0.21440817415714264
1608539024.5437663,20699,0.21438878774642944
1608539025.012914,20749,0.21420548856258392
1608539025.4771416,20799,0.21406130492687225
1608539025.9464304,20849,0.21450436115264893
1608539026.4091349,20899,0.21386978030204773
1608539026.8765886,20949,0.21384821832180023
1608539027.3394449,20999,0.21376177668571472
1608539028.3554134,21049,0.21362155675888062
1608539028.8196385,21099,0.21355758607387543
1608539029.290299,21149,0.21352750062942505
1608539029.7541676,21199,0.21344879269599915
1608539030.2239704,21249,0.21337628364562988
1608539030.6913767,21299,0.21334987878799438
1608539031.1611478,21349,0.2132166475057602
1608539031.6252306,21399,0.21328580379486084
1608539032.0954528,21449,0.21309277415275574
1608539032.5590096,21499,0.2131052017211914
1608539033.488138,21549,0.2129661738872528
1608539033.95,21599,0.2130126953125
1608539034.4196181,21649,0.21297743916511536
1608539034.8819366,21699,0.2128206491470337
1608539035.35066,21749,0.21278679370880127
1608539035.8134873,21799,0.21277812123298645
1608539036.2830262,21849,0.2127310037612915
1608539036.7511182,21899,0.2127121239900589
1608539037.2209263,21949,0.21286682784557343
1608539037.6825478,21999,0.2125847339630127
1608539038.605244,22049,0.2125876247882843
1608539039.067718,22099,0.21254390478134155
1608539039.5363271,22149,0.21252159774303436
1608539040.0019343,22199,0.21270805597305298
1608539040.471296,22249,0.21242883801460266
1608539040.9344015,22299,0.21239396929740906
1608539041.4048145,22349,0.21249744296073914
1608539041.8691926,22399,0.2124434858560562
1608539042.339492,22449,0.21238306164741516
1608539042.8066883,22499,0.21244680881500244
1608539043.8103797,22549,0.21227246522903442
1608539044.2736557,22599,0.21237945556640625
1608539044.7437317,22649,0.21228107810020447
1608539045.2063086,22699,0.21224680542945862
1608539045.6765606,22749,0.21231703460216522
1608539046.1434221,22799,0.21243879199028015
1608539046.6124573,22849,0.212161585688591
1608539047.0764153,22899,0.21238204836845398
1608539047.5463147,22949,0.21212682127952576
1608539048.0088348,22999,0.21211814880371094
1608539048.936789,23049,0.21228808164596558
1608539049.3991065,23099,0.21209192276000977
1608539049.868896,23149,0.21211636066436768
1608539050.3321924,23199,0.21208015084266663
1608539050.8015914,23249,0.21244460344314575
1608539051.2646499,23299,0.21204476058483124
1608539051.7348783,23349,0.2120637595653534
1608539052.202539,23399,0.21205195784568787
1608539052.672784,23449,0.21208876371383667
1608539053.1373482,23499,0.21205025911331177
1608539054.1334367,23549,0.21200327575206757
1608539054.5972629,23599,0.2121720314025879
1608539055.0707521,23649,0.21197344362735748
1608539055.5360138,23699,0.2120184600353241
1608539056.0074096,23749,0.21195757389068604
1608539056.472805,23799,0.21200069785118103
1608539056.943081,23849,0.21193549036979675
1608539057.4064555,23899,0.212263822555542
1608539057.8801394,23949,0.21192359924316406
1608539058.4447958,23999,0.21192869544029236
1608539059.5180032,24049,0.2119583934545517
1608539059.9896743,24099,0.21195165812969208
1608539060.4676993,24149,0.21191993355751038
1608539060.9454587,24199,0.21190930902957916
1608539061.4351869,24249,0.2121313214302063
1608539061.9276123,24299,0.21195271611213684
1608539062.4042222,24349,0.21197451651096344
1608539062.875513,24399,0.21189498901367188
1608539063.3516319,24449,0.21220171451568604
1608539063.8211863,24499,0.21186628937721252
1608539064.7704945,24549,0.21185365319252014
1608539065.2421088,24599,0.21186061203479767
1608539065.7195148,24649,0.21186429262161255
1608539066.1904545,24699,0.2119707465171814
1608539066.667819,24749,0.21189555525779724
1608539067.141271,24799,0.21187791228294373
1608539067.6206958,24849,0.2118927538394928
1608539068.094173,24899,0.21184763312339783
1608539068.5732315,24949,0.21185913681983948
1608539069.0438855,24999,0.2120036780834198
1608539070.0395544,25049,0.2118472158908844
1608539070.515699,25099,0.21221444010734558
1608539071.000832,25149,0.21181745827198029
1608539071.4768898,25199,0.21180015802383423
1608539071.960033,25249,0.21269437670707703
1608539072.4355376,25299,0.2117973268032074
1608539072.9142268,25349,0.21180620789527893
1608539073.3938804,25399,0.21182741224765778
1608539073.8755817,25449,0.2118690460920334
1608539074.3515687,25499,0.2120092213153839
1608539075.274613,25549,0.21178323030471802
1608539075.7489936,25599,0.21178409457206726
1608539076.2366471,25649,0.21183288097381592
1608539076.71189,25699,0.21182075142860413
1608539077.1940117,25749,0.211808443069458
1608539077.6684833,25799,0.21180224418640137
1608539078.150646,25849,0.21254444122314453
1608539078.6293519,25899,0.2117661088705063
1608539079.1115975,25949,0.21176207065582275
1608539079.5865273,25999,0.21189194917678833
1608539080.5767918,26049,0.21176111698150635
1608539081.0483396,26099,0.21175608038902283
1608539081.526723,26149,0.21184861660003662
1608539082.0023665,26199,0.211787611246109
1608539082.4890823,26249,0.21178478002548218
1608539082.9658854,26299,0.21178695559501648
1608539083.4449348,26349,0.21175861358642578
1608539083.9164834,26399,0.2119355946779251
1608539084.3954885,26449,0.21179336309432983
1608539084.8724775,26499,0.21180355548858643
1608539085.8295653,26549,0.2118147611618042
1608539086.311972,26599,0.2123355120420456
1608539086.8734565,26649,0.2117447406053543
1608539087.3475096,26699,0.21173879504203796
1608539087.8237486,26749,0.21176178753376007
1608539088.3048904,26799,0.21183177828788757
1608539088.8197286,26849,0.21180382370948792
1608539089.3107677,26899,0.21186232566833496
1608539089.8088896,26949,0.21173715591430664
1608539090.2987509,26999,0.21180394291877747
1608539091.2535064,27049,0.21173398196697235
1608539091.74492,27099,0.21197053790092468
1608539092.243864,27149,0.21172869205474854
1608539092.730963,27199,0.21188847720623016
1608539093.2319508,27249,0.21172583103179932
1608539093.7231402,27299,0.21173277497291565
1608539094.2170413,27349,0.21173438429832458
1608539094.782406,27399,0.211867094039917
1608539095.2997549,27449,0.21172547340393066
1608539095.790302,27499,0.21212399005889893
1608539096.8317955,27549,0.2117244005203247
1608539097.3262439,27599,0.2119981050491333
1608539097.827783,27649,0.2117224931716919
1608539098.3221276,27699,0.21174436807632446
1608539098.8194277,27749,0.21173392236232758
1608539099.309957,27799,0.21172460913658142
1608539099.8115623,27849,0.21173131465911865
1608539100.2992697,27899,0.21174535155296326
1608539100.8541884,27949,0.2118017077445984
1608539101.465649,27999,0.21181362867355347
1608539102.6087527,28049,0.21175605058670044
1608539103.0994282,28099,0.2117423117160797
1608539103.5995991,28149,0.2117813527584076
1608539104.0918493,28199,0.2117266058921814
1608539104.5867968,28249,0.21182456612586975
1608539105.0792506,28299,0.21171605587005615
1608539105.5736253,28349,0.21177226305007935
1608539106.0613914,28399,0.2117486149072647
1608539106.5656974,28449,0.21172469854354858
1608539107.0533857,28499,0.2117713987827301
1608539108.3382137,28549,0.2117239236831665
1608539108.820654,28599,0.21177321672439575
1608539109.344909,28649,0.21188971400260925
1608539109.8362575,28699,0.21188484132289886
1608539110.335889,28749,0.21181835234165192
1608539110.826278,28799,0.2117137461900711
1608539111.3239603,28849,0.2117878794670105
1608539111.8143244,28899,0.2118377387523651
1608539112.3122854,28949,0.21173375844955444
1608539112.8103714,28999,0.2121477723121643
1608539113.7669835,29049,0.21170693635940552
1608539114.260265,29099,0.21181893348693848
1608539114.8073916,29149,0.21176521480083466
1608539115.287793,29199,0.2117341160774231
1608539115.788653,29249,0.21180963516235352
1608539116.419552,29299,0.2117823362350464
1608539117.0902472,29349,0.21182012557983398
1608539117.6354287,29399,0.21178412437438965
1608539118.1447592,29449,0.21175611019134521
1608539118.6250315,29499,0.21184104681015015
1608539119.5472171,29549,0.21170535683631897
1608539120.0231347,29599,0.21170973777770996
1608539120.5031462,29649,0.21178309619426727
1608539120.9752088,29699,0.21172046661376953
1608539121.454933,29749,0.21181192994117737
1608539121.930794,29799,0.21172507107257843
1608539122.4096754,29849,0.21179234981536865
1608539122.8869207,29899,0.21171173453330994
1608539123.3670526,29949,0.2117639183998108
1608539123.8433068,29999,0.2117624580860138
1608539124.8723001,30049,0.2118493616580963
1608539125.349314,30099,0.2117493748664856
1608539125.8337693,30149,0.2118941843509674
1608539126.3110528,30199,0.21170423924922943
1608539126.7951186,30249,0.21170586347579956
1608539127.2697096,30299,0.2117934674024582
1608539127.7544913,30349,0.2116980254650116
1608539128.232485,30399,0.2117874026298523
1608539128.711795,30449,0.21171167492866516
1608539129.1856902,30499,0.2117970585823059
1608539130.106766,30549,0.2117341011762619
1608539130.5806665,30599,0.2118784487247467
1608539131.0638106,30649,0.21170160174369812
1608539131.5375886,30699,0.21171784400939941
1608539132.0193167,30749,0.21192218363285065
1608539132.4927833,30799,0.21171391010284424
1608539132.978033,30849,0.21174341440200806
1608539133.459341,30899,0.21198579668998718
1608539133.946422,30949,0.21169860661029816
1608539134.4226456,30999,0.21176160871982574
1608539135.5526152,31049,0.21210628747940063
1608539136.1295233,31099,0.2117006480693817
1608539136.6204474,31149,0.21172833442687988
1608539137.1254733,31199,0.21189865469932556
1608539137.6111364,31249,0.2117295265197754
1608539138.0888336,31299,0.2118595540523529
1608539138.5798874,31349,0.21172618865966797
1608539139.0632071,31399,0.2119043469429016
1608539139.5538611,31449,0.21181273460388184
1608539140.0413122,31499,0.21174408495426178
1608539140.9881234,31549,0.21189838647842407
1608539141.4699502,31599,0.21170678734779358
1608539141.9583712,31649,0.21188847720623016
1608539142.4411538,31699,0.21170562505722046
1608539142.9332764,31749,0.21176846325397491
1608539143.41578,31799,0.2117125242948532
1608539143.905809,31849,0.21173813939094543
1608539144.3882353,31899,0.21170583367347717
1608539144.8713307,31949,0.21175675094127655
1608539145.354803,31999,0.2117612063884735
1608539146.4724393,32049,0.21172843873500824
1608539146.9557934,32099,0.21189215779304504
1608539147.477618,32149,0.21179702877998352
1608539147.9751682,32199,0.21169555187225342
1608539148.4678628,32249,0.2117244303226471
1608539148.954964,32299,0.21175621449947357
1608539149.4457328,32349,0.21171608567237854
1608539149.9365542,32399,0.21171113848686218
1608539150.4339666,32449,0.2119491696357727
1608539150.9236188,32499,0.21172265708446503
1608539151.9753473,32549,0.21177509427070618
1608539152.4591706,32599,0.21175894141197205
1608539152.970316,32649,0.21170562505722046
1608539153.6323164,32699,0.2117031067609787
1608539154.3039513,32749,0.21188178658485413
1608539154.768476,32799,0.21171940863132477
1608539155.2433884,32849,0.2117186337709427
1608539155.7079136,32899,0.21171057224273682
1608539156.1787338,32949,0.21171928942203522
1608539156.64329,32999,0.21173909306526184
1608539157.5491996,33049,0.21221253275871277
1608539158.0142605,33099,0.211704820394516
1608539158.4894717,33149,0.21174201369285583
1608539158.9535184,33199,0.2120729684829712
1608539159.4233613,33249,0.21169234812259674
1608539159.8901324,33299,0.21169942617416382
1608539160.3626869,33349,0.21173802018165588
1608539160.8266356,33399,0.2117709517478943
1608539161.3033283,33449,0.2117166370153427
1608539161.768269,33499,0.21169501543045044
1608539162.7826037,33549,0.21177484095096588
1608539163.248544,33599,0.21175341308116913
1608539163.7204077,33649,0.21171247959136963
1608539164.189651,33699,0.21169880032539368
1608539164.662539,33749,0.21178115904331207
1608539165.1267257,33799,0.21172019839286804
1608539165.5980158,33849,0.21171729266643524
1608539166.0629983,33899,0.211706280708313
1608539166.5367436,33949,0.21176470816135406
1608539167.0015533,33999,0.2118181586265564
1608539167.9119022,34049,0.21179279685020447
1608539168.3763878,34099,0.2117188572883606
1608539168.8487625,34149,0.21182163059711456
1608539169.3130276,34199,0.21177329123020172
1608539169.7839663,34249,0.21173541247844696
1608539170.2516437,34299,0.21177947521209717
1608539170.723789,34349,0.2117234766483307
1608539171.1874352,34399,0.21174366772174835
1608539171.6588533,34449,0.21176978945732117
1608539172.1228912,34499,0.21176791191101074
1608539173.0293422,34549,0.211752250790596
1608539173.4973688,34599,0.21170607209205627
1608539173.9684553,34649,0.21173706650733948
1608539174.4327283,34699,0.21172314882278442
1608539174.9029684,34749,0.2117360681295395
1608539175.3697627,34799,0.2118684947490692
1608539175.8410048,34849,0.21177878975868225
1608539176.309485,34899,0.21175441145896912
1608539176.7825902,34949,0.21182674169540405
1608539177.24694,34999,0.2117099016904831
1608539178.2362087,35049,0.21169212460517883
1608539178.7005377,35099,0.21170783042907715
1608539179.1726842,35149,0.21175101399421692
1608539179.6407433,35199,0.21168962121009827
1608539180.11248,35249,0.2117021083831787
1608539180.577093,35299,0.2117181122303009
1608539181.0551116,35349,0.21173489093780518
1608539181.519699,35399,0.21187525987625122
1608539181.9914334,35449,0.21171975135803223
1608539182.4605768,35499,0.2117040604352951
1608539183.3701098,35549,0.2117057889699936
1608539183.835079,35599,0.21177226305007935
1608539184.3098419,35649,0.2117004543542862
1608539184.7742915,35699,0.21170273423194885
1608539185.249904,35749,0.21173620223999023
1608539185.7146811,35799,0.21170619130134583
1608539186.1871495,35849,0.21174146234989166
1608539186.6544497,35899,0.2116990089416504
1608539187.1271977,35949,0.21189959347248077
1608539187.591831,35999,0.21169134974479675
1608539188.5997758,36049,0.2116878628730774
1608539189.0658188,36099,0.21172598004341125
1608539189.539139,36149,0.21180039644241333
1608539190.0037,36199,0.21179112792015076
1608539190.4768229,36249,0.21176815032958984
1608539190.9415054,36299,0.2117278277873993
1608539191.415044,36349,0.21177509427070618
1608539191.8828962,36399,0.21176432073116302
1608539192.356846,36449,0.21169903874397278
1608539192.8225029,36499,0.21175748109817505
1608539193.7374663,36549,0.21169711649417877
1608539194.2022512,36599,0.21178823709487915
1608539194.6792755,36649,0.21168775856494904
1608539195.1436558,36699,0.21177621185779572
1608539195.6160927,36749,0.21177439391613007
1608539196.080889,36799,0.21169531345367432
1608539196.55195,36849,0.21174384653568268
1608539197.016175,36899,0.21179677546024323
1608539197.488053,36949,0.21172955632209778
1608539197.9560902,36999,0.21171532571315765
1608539198.8634315,37049,0.21176394820213318
1608539199.332374,37099,0.21170952916145325
1608539199.8039598,37149,0.21171605587005615
1608539200.2689052,37199,0.21172302961349487
1608539200.7472942,37249,0.21170355379581451
1608539201.2113214,37299,0.21176201105117798
1608539201.6827464,37349,0.2117328643798828
1608539202.147985,37399,0.2117471992969513
1608539202.61901,37449,0.21173006296157837
1608539203.0822408,37499,0.21169671416282654
1608539204.0754862,37549,0.2116987407207489
1608539204.5412514,37599,0.21177756786346436
1608539205.0145314,37649,0.21169841289520264
1608539205.480751,37699,0.21187882125377655
1608539205.9529564,37749,0.21169134974479675
1608539206.4182515,37799,0.21186065673828125
1608539206.894981,37849,0.2116980254650116
1608539207.3773296,37899,0.21175473928451538
1608539207.8714108,37949,0.2118190973997116
1608539208.3626127,37999,0.21172693371772766
1608539209.3224087,38049,0.21171122789382935
1608539209.8354158,38099,0.21172305941581726
1608539210.324324,38149,0.21171896159648895
1608539210.81645,38199,0.21176159381866455
1608539211.3074973,38249,0.21173319220542908
1608539211.822681,38299,0.21173521876335144
1608539212.3130007,38349,0.21173809468746185
1608539212.8094778,38399,0.21173584461212158
1608539213.3159628,38449,0.21181072294712067
1608539213.8061094,38499,0.21174034476280212
1608539214.8335972,38549,0.21173474192619324
1608539215.3271837,38599,0.21178889274597168
1608539215.835482,38649,0.21170948445796967
1608539216.3437212,38699,0.2117440402507782
1608539216.8480058,38749,0.21171161532402039
1608539217.3306339,38799,0.21171130239963531
1608539217.815417,38849,0.21175594627857208
1608539218.3057597,38899,0.21179206669330597
1608539218.7939413,38949,0.21169739961624146
1608539219.2808182,38999,0.21172931790351868
1608539220.2132564,39049,0.21172527968883514
1608539220.688168,39099,0.21170194447040558
1608539221.2062635,39149,0.21170151233673096
1608539221.685865,39199,0.21172252297401428
1608539222.1809607,39249,0.2117367684841156
1608539222.662931,39299,0.21169428527355194
1608539223.154102,39349,0.2117173969745636
1608539223.6352553,39399,0.21191179752349854
1608539224.1268475,39449,0.21169549226760864
1608539224.6057472,39499,0.21170824766159058
1608539225.5481284,39549,0.21178221702575684
1608539226.1042328,39599,0.21169185638427734
1608539226.6573155,39649,0.21169647574424744
1608539227.7394147,39699,0.21171687543392181
1608539228.641272,39749,0.21172532439231873
1608539229.245177,39799,0.2117508053779602
1608539229.7190318,39849,0.21181006729602814
1608539230.1838267,39899,0.21173757314682007
1608539230.6566384,39949,0.21168823540210724
1608539231.1258543,39999,0.21170112490653992
1608539232.1275067,40049,0.21171152591705322
1608539232.5923197,40099,0.21173322200775146
1608539233.0664535,40149,0.21175417304039001
1608539233.5310416,40199,0.2118469476699829
1608539234.0187042,40249,0.2117750644683838
1608539234.4835384,40299,0.21168921887874603
1608539234.9567423,40349,0.21172788739204407
1608539235.4243643,40399,0.2117541879415512
1608539235.8978024,40449,0.21174705028533936
1608539236.362521,40499,0.21181493997573853
1608539237.278051,40549,0.21169206500053406
1608539237.743631,40599,0.21170711517333984
1608539238.2163982,40649,0.21175135672092438
1608539238.6808734,40699,0.21178394556045532
1608539239.1668224,40749,0.21169604361057281
1608539239.6317286,40799,0.21170461177825928
1608539240.1089444,40849,0.2116972655057907
1608539240.5746517,40899,0.2117711901664734
1608539241.047377,40949,0.21171033382415771
1608539241.512097,40999,0.21174296736717224


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.740129709243774414e-01
1.538461538461538547e-02,9.740129709243774414e-01
3.076923076923077094e-02,9.740062952041625977e-01
4.615384615384615641e-02,9.739850759506225586e-01
6.153846153846154188e-02,9.739950299263000488e-01
7.692307692307692735e-02,9.740109443664550781e-01
9.230769230769231282e-02,9.739476442337036133e-01
1.076923076923076983e-01,9.738864302635192871e-01
1.230769230769230838e-01,9.738191962242126465e-01
1.384615384615384692e-01,9.736321568489074707e-01
1.538461538461538547e-01,9.734116196632385254e-01
1.692307692307692402e-01,9.730908870697021484e-01
1.846153846153846256e-01,9.725937247276306152e-01
2.000000000000000111e-01,9.718984365463256836e-01
2.153846153846153966e-01,9.709579944610595703e-01
2.307692307692307820e-01,9.697189331054687500e-01
2.461538461538461675e-01,9.680138826370239258e-01
2.615384615384615530e-01,9.658037424087524414e-01
2.769230769230769384e-01,9.629450440406799316e-01
2.923076923076923239e-01,9.592996239662170410e-01
3.076923076923077094e-01,9.546713232994079590e-01
3.230769230769230949e-01,9.489120244979858398e-01
3.384615384615384803e-01,9.417157769203186035e-01
3.538461538461538658e-01,9.330213069915771484e-01
3.692307692307692513e-01,9.225695729255676270e-01
3.846153846153846367e-01,9.100970029830932617e-01
4.000000000000000222e-01,8.956609368324279785e-01
4.153846153846154077e-01,8.791604638099670410e-01
4.307692307692307931e-01,8.607945442199707031e-01
4.461538461538461786e-01,8.407760858535766602e-01
4.615384615384615641e-01,8.193490505218505859e-01
4.769230769230769496e-01,7.969751358032226562e-01
4.923076923076923350e-01,7.746934294700622559e-01
5.076923076923076650e-01,7.524552345275878906e-01
5.230769230769231060e-01,7.311587333679199219e-01
5.384615384615385469e-01,7.114494442939758301e-01
5.538461538461538769e-01,6.938843727111816406e-01
5.692307692307692069e-01,6.785387396812438965e-01
5.846153846153846478e-01,6.660467386245727539e-01
6.000000000000000888e-01,6.559728980064392090e-01
6.153846153846154188e-01,6.492958664894104004e-01
6.307692307692307487e-01,6.456096768379211426e-01
6.461538461538461897e-01,6.447895765304565430e-01
6.615384615384616307e-01,6.471572518348693848e-01
6.769230769230769607e-01,6.527265310287475586e-01
6.923076923076922906e-01,6.614007353782653809e-01
7.076923076923077316e-01,6.729018092155456543e-01
7.230769230769231726e-01,6.872770190238952637e-01
7.384615384615385025e-01,7.041876316070556641e-01
7.538461538461538325e-01,7.229650020599365234e-01
7.692307692307692735e-01,7.432403564453125000e-01
7.846153846153847145e-01,7.645908594131469727e-01
8.000000000000000444e-01,7.861671447753906250e-01
8.153846153846153744e-01,8.075222373008728027e-01
8.307692307692308153e-01,8.281726241111755371e-01
8.461538461538462563e-01,8.472799658775329590e-01
8.615384615384615863e-01,8.645165562629699707e-01
8.769230769230769162e-01,8.797145485877990723e-01
8.923076923076923572e-01,8.927257061004638672e-01
9.076923076923077982e-01,9.035925269126892090e-01
9.230769230769231282e-01,9.122988581657409668e-01
9.384615384615384581e-01,9.189621210098266602e-01
9.538461538461538991e-01,9.238547086715698242e-01
9.692307692307693401e-01,9.270540475845336914e-01
9.846153846153846700e-01,9.287790656089782715e-01
1.000000000000000000e+00,9.287790656089782715e-01


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,8.760734200477600098e-01
1.538461538461538547e-02,8.760734200477600098e-01
3.076923076923077094e-02,8.735662102699279785e-01
4.615384615384615641e-02,8.690231442451477051e-01
6.153846153846154188e-02,8.621534109115600586e-01
7.692307692307692735e-02,8.527783751487731934e-01
9.230769230769231282e-02,8.406419754028320312e-01
1.076923076923076983e-01,8.258959650993347168e-01
1.230769230769230838e-01,8.087531924247741699e-01
1.384615384615384692e-01,7.895169854164123535e-01
1.538461538461538547e-01,7.681815624237060547e-01
1.692307692307692402e-01,7.456110715866088867e-01
1.846153846153846256e-01,7.225884795188903809e-01
2.000000000000000111e-01,6.989074349403381348e-01
2.153846153846153966e-01,6.764564514160156250e-01
2.307692307692307820e-01,6.545906662940979004e-01
2.461538461538461675e-01,6.339300870895385742e-01
2.615384615384615530e-01,6.154296994209289551e-01
2.769230769230769384e-01,5.980012416839599609e-01
2.923076923076923239e-01,5.831605195999145508e-01
3.076923076923077094e-01,5.700194239616394043e-01
3.230769230769230949e-01,5.585017204284667969e-01
3.384615384615384803e-01,5.485360622406005859e-01
3.538461538461538658e-01,5.399544835090637207e-01
3.692307692307692513e-01,5.329176783561706543e-01
3.846153846153846367e-01,5.262352824211120605e-01
4.000000000000000222e-01,5.212764143943786621e-01
4.153846153846154077e-01,5.165339708328247070e-01
4.307692307692307931e-01,5.122012495994567871e-01
4.461538461538461786e-01,5.091245770454406738e-01
4.615384615384615641e-01,5.045619010925292969e-01
4.769230769230769496e-01,5.019372701644897461e-01
4.923076923076923350e-01,4.982956051826477051e-01
5.076923076923076650e-01,4.954208135604858398e-01
5.230769230769231060e-01,4.923592507839202881e-01
5.384615384615385469e-01,4.889942407608032227e-01
5.538461538461538769e-01,4.851652383804321289e-01
5.692307692307692069e-01,4.812892973423004150e-01
5.846153846153846478e-01,4.762251973152160645e-01
6.000000000000000888e-01,4.707092940807342529e-01
6.153846153846154188e-01,4.641423523426055908e-01
6.307692307692307487e-01,4.570214748382568359e-01
6.461538461538461897e-01,4.486519992351531982e-01
6.615384615384616307e-01,4.387530982494354248e-01
6.769230769230769607e-01,4.269070923328399658e-01
6.923076923076922906e-01,4.140892326831817627e-01
7.076923076923077316e-01,3.984385728836059570e-01
7.230769230769231726e-01,3.813956379890441895e-01
7.384615384615385025e-01,3.626062273979187012e-01
7.538461538461538325e-01,3.415388464927673340e-01
7.692307692307692735e-01,3.195684850215911865e-01
7.846153846153847145e-01,2.962040305137634277e-01
8.000000000000000444e-01,2.726085484027862549e-01
8.153846153846153744e-01,2.489334791898727417e-01
8.307692307692308153e-01,2.259273827075958252e-01
8.461538461538462563e-01,2.039205133914947510e-01
8.615384615384615863e-01,1.839164346456527710e-01
8.769230769230769162e-01,1.657787114381790161e-01
8.923076923076923572e-01,1.500349491834640503e-01
9.076923076923077982e-01,1.368165314197540283e-01
9.230769230769231282e-01,1.259997934103012085e-01
9.384615384615384581e-01,1.176555231213569641e-01
9.538461538461538991e-01,1.116522774100303650e-01
9.692307692307693401e-01,1.076270714402198792e-01
9.846153846153846700e-01,1.054602712392807007e-01
1.000000000000000000e+00,1.054602712392807007e-01


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,7.126503437757492065e-02
1.538461538461538547e-02,7.126503437757492065e-02
3.076923076923077094e-02,7.306458055973052979e-02
4.615384615384615641e-02,7.626141607761383057e-02
6.153846153846154188e-02,8.112031966447830200e-02
7.692307692307692735e-02,8.781488239765167236e-02
9.230769230769231282e-02,9.653668850660324097e-02
1.076923076923076983e-01,1.073270812630653381e-01
1.230769230769230838e-01,1.204049736261367798e-01
1.384615384615384692e-01,1.356152147054672241e-01
1.538461538461538547e-01,1.528635323047637939e-01
1.692307692307692402e-01,1.719651371240615845e-01
1.846153846153846256e-01,1.923833787441253662e-01
2.000000000000000111e-01,2.137711048126220703e-01
2.153846153846153966e-01,2.354257702827453613e-01
2.307692307692307820e-01,2.567642629146575928e-01
2.461538461538461675e-01,2.770819962024688721e-01
2.615384615384615530e-01,2.959664463996887207e-01
2.769230769230769384e-01,3.127434551715850830e-01
2.923076923076923239e-01,3.269274234771728516e-01
3.076923076923077094e-01,3.386403918266296387e-01
3.230769230769230949e-01,3.470702469348907471e-01
3.384615384615384803e-01,3.528338074684143066e-01
3.538461538461538658e-01,3.552030622959136963e-01
3.692307692307692513e-01,3.546877801418304443e-01
3.846153846153846367e-01,3.508573174476623535e-01
4.000000000000000222e-01,3.438681364059448242e-01
4.153846153846154077e-01,3.341260850429534912e-01
4.307692307692307931e-01,3.213088214397430420e-01
4.461538461538461786e-01,3.059072494506835938e-01
4.615384615384615641e-01,2.883245050907135010e-01
4.769230769230769496e-01,2.687860429286956787e-01
4.923076923076923350e-01,2.477670609951019287e-01
5.076923076923076650e-01,2.257224917411804199e-01
5.230769230769231060e-01,2.030969262123107910e-01
5.384615384615385469e-01,1.808083504438400269e-01
5.538461538461538769e-01,1.593584716320037842e-01
5.692307692307692069e-01,1.391637325286865234e-01
5.846153846153846478e-01,1.207652613520622253e-01
6.000000000000000888e-01,1.042613014578819275e-01
6.153846153846154188e-01,8.981230109930038452e-02
6.307692307692307487e-01,7.741685211658477783e-02
6.461538461538461897e-01,6.692138314247131348e-02
6.615384615384616307e-01,5.814061686396598816e-02
6.769230769230769607e-01,5.102239921689033508e-02
6.923076923076922906e-01,4.525560513138771057e-02
7.076923076923077316e-01,4.060625284910202026e-02
7.230769230769231726e-01,3.700099512934684753e-02
7.384615384615385025e-01,3.415232524275779724e-02
7.538461538461538325e-01,3.191376104950904846e-02
7.692307692307692735e-01,3.027494810521602631e-02
7.846153846153847145e-01,2.901475317776203156e-02
8.000000000000000444e-01,2.809121273458003998e-02
8.153846153846153744e-01,2.737346664071083069e-02
8.307692307692308153e-01,2.690340764820575714e-02
8.461538461538462563e-01,2.655886299908161163e-02
8.615384615384615863e-01,2.633477933704853058e-02
8.769230769230769162e-01,2.618547528982162476e-02
8.923076923076923572e-01,2.608876675367355347e-02
9.076923076923077982e-01,2.604569867253303528e-02
9.230769230769231282e-01,2.601770684123039246e-02
9.384615384615384581e-01,2.601687237620353699e-02
9.538461538461538991e-01,2.598591707646846771e-02
9.692307692307693401e-01,2.598217315971851349e-02
9.846153846153846700e-01,2.597976103425025940e-02
1.000000000000000000e+00,2.597976103425025940e-02


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,9.976665973663330078e-01
1.538461538461538547e-02,9.976665973663330078e-01
3.076923076923077094e-02,9.954065084457397461e-01
4.615384615384615641e-02,9.932596087455749512e-01
6.153846153846154188e-02,9.911908507347106934e-01
7.692307692307692735e-02,9.892025589942932129e-01
9.230769230769231282e-02,9.871996045112609863e-01
1.076923076923076983e-01,9.852191209793090820e-01
1.230769230769230838e-01,9.832193255424499512e-01
1.384615384615384692e-01,9.811646938323974609e-01
1.538461538461538547e-01,9.790251851081848145e-01
1.692307692307692402e-01,9.767748713493347168e-01
1.846153846153846256e-01,9.744399785995483398e-01
2.000000000000000111e-01,9.718984365463256836e-01
2.153846153846153966e-01,9.691393971443176270e-01
2.307692307692307820e-01,9.660655260086059570e-01
2.461538461538461675e-01,9.625374078750610352e-01
2.615384615384615530e-01,9.586253166198730469e-01
2.769230769230769384e-01,9.539442658424377441e-01
2.923076923076923239e-01,9.485757350921630859e-01
3.076923076923077094e-01,9.422125816345214844e-01
3.230769230769230949e-01,9.346652030944824219e-01
3.384615384615384803e-01,9.256225228309631348e-01
3.538461538461538658e-01,9.150261282920837402e-01
3.692307692307692513e-01,9.025557637214660645e-01
3.846153846153846367e-01,8.878073096275329590e-01
4.000000000000000222e-01,8.711416721343994141e-01
4.153846153846154077e-01,8.518682122230529785e-01
4.307692307692307931e-01,8.304002881050109863e-01
4.461538461538461786e-01,8.070205450057983398e-01
4.615384615384615641e-01,7.813060283660888672e-01
4.769230769230769496e-01,7.548132538795471191e-01
4.923076923076923350e-01,7.270485758781433105e-01
5.076923076923076650e-01,6.989074349403381348e-01
5.230769230769231060e-01,6.711522936820983887e-01
5.384615384615385469e-01,6.437681317329406738e-01
5.538461538461538769e-01,6.175020337104797363e-01
5.692307692307692069e-01,5.920014977455139160e-01
5.846153846153846478e-01,5.675178170204162598e-01
6.000000000000000888e-01,5.439449548721313477e-01
6.153846153846154188e-01,5.211050510406494141e-01
6.307692307692307487e-01,4.990496933460235596e-01
6.461538461538461897e-01,4.764553904533386230e-01
6.615384615384616307e-01,4.539032578468322754e-01
6.769230769230769607e-01,4.307009875774383545e-01
6.923076923076922906e-01,4.063444137573242188e-01
7.076923076923077316e-01,3.812533915042877197e-01
7.230769230769231726e-01,3.549135625362396240e-01
7.384615384615385025e-01,3.275240361690521240e-01
7.538461538461538325e-01,2.992612421512603760e-01
7.692307692307692735e-01,2.706576585769653320e-01
7.846153846153847145e-01,2.419220358133316040e-01
8.000000000000000444e-01,2.137711048126220703e-01
8.153846153846153744e-01,1.865224242210388184e-01
8.307692307692308153e-01,1.608865261077880859e-01
8.461538461538462563e-01,1.369671225547790527e-01
8.615384615384615863e-01,1.151948869228363037e-01
8.769230769230769162e-01,9.561329334974288940e-02
8.923076923076923572e-01,7.817375659942626953e-02
9.076923076923077982e-01,6.277617812156677246e-02
9.230769230769231282e-01,4.922836273908615112e-02
9.384615384615384581e-01,3.725863993167877197e-02
9.538461538461538991e-01,2.663706615567207336e-02
9.692307692307693401e-01,1.703909412026405334e-02
9.846153846153846700e-01,8.375648409128189087e-03
1.000000000000000000e+00,8.375648409128189087e-03


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,9.888328313827514648e-01
1.538461538461538547e-02,9.888328313827514648e-01
3.076923076923077094e-02,9.778372049331665039e-01
4.615384615384615641e-02,9.652894735336303711e-01
6.153846153846154188e-02,9.511356949806213379e-01
7.692307692307692735e-02,9.353277683258056641e-01
9.230769230769231282e-02,9.177880883216857910e-01
1.076923076923076983e-01,8.982406854629516602e-01
1.230769230769230838e-01,8.769320249557495117e-01
1.384615384615384692e-01,8.538274765014648438e-01
1.538461538461538547e-01,8.294253349304199219e-01
1.692307692307692402e-01,8.042324185371398926e-01
1.846153846153846256e-01,7.783367633819580078e-01
2.000000000000000111e-01,7.524552345275878906e-01
2.153846153846153966e-01,7.274401187896728516e-01
2.307692307692307820e-01,7.029864192008972168e-01
2.461538461538461675e-01,6.805243492126464844e-01
2.615384615384615530e-01,6.591727733612060547e-01
2.769230769230769384e-01,6.399462819099426270e-01
2.923076923076923239e-01,6.224819421768188477e-01
3.076923076923077094e-01,6.070035099983215332e-01
3.230769230769230949e-01,5.926114320755004883e-01
3.384615384615384803e-01,5.807226300239562988e-01
3.538461538461538658e-01,5.690722465515136719e-01
3.692307692307692513e-01,5.590090155601501465e-01
3.846153846153846367e-01,5.500439405441284180e-01
4.000000000000000222e-01,5.416601896286010742e-01
4.153846153846154077e-01,5.342920422554016113e-01
4.307692307692307931e-01,5.263110399246215820e-01
4.461538461538461786e-01,5.200635790824890137e-01
4.615384615384615641e-01,5.127580165863037109e-01
4.769230769230769496e-01,5.074154138565063477e-01
4.923076923076923350e-01,5.011936426162719727e-01
5.076923076923076650e-01,4.954208135604858398e-01
5.230769230769231060e-01,4.886179864406585693e-01
5.384615384615385469e-01,4.821957051753997803e-01
5.538461538461538769e-01,4.756202101707458496e-01
5.692307692307692069e-01,4.685452282428741455e-01
5.846153846153846478e-01,4.610346257686614990e-01
6.000000000000000888e-01,4.530946016311645508e-01
6.153846153846154188e-01,4.438967108726501465e-01
6.307692307692307487e-01,4.344023764133453369e-01
6.461538461538461897e-01,4.226425588130950928e-01
6.615384615384616307e-01,4.098800420761108398e-01
6.769230769230769607e-01,3.960898518562316895e-01
6.923076923076922906e-01,3.800998032093048096e-01
7.076923076923077316e-01,3.626138269901275635e-01
7.230769230769231726e-01,3.437058329582214355e-01
7.384615384615385025e-01,3.224198818206787109e-01
7.538461538461538325e-01,2.999472320079803467e-01
7.692307692307692735e-01,2.759132087230682373e-01
7.846153846153847145e-01,2.510477006435394287e-01
8.000000000000000444e-01,2.257224917411804199e-01
8.153846153846153744e-01,1.999237537384033203e-01
8.307692307692308153e-01,1.746093183755874634e-01
8.461538461538462563e-01,1.506945192813873291e-01
8.615384615384615863e-01,1.279843449592590332e-01
8.769230769230769162e-01,1.069610565900802612e-01
8.923076923076923572e-01,8.799833804368972778e-02
9.076923076923077982e-01,7.080391794443130493e-02
9.230769230769231282e-01,5.551568791270256042e-02
9.384615384615384581e-01,4.190212488174438477e-02
9.538461538461538991e-01,2.990508452057838440e-02
9.692307692307693401e-01,1.910547167062759399e-02
9.846153846153846700e-01,9.096149355173110962e-03
1.000000000000000000e+00,9.096149355173110962e-03


==> results_data/steady-heat-kl/sample-1/fem/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,9.917741417884826660e-01
1.538461538461538547e-02,9.917741417884826660e-01
3.076923076923077094e-02,9.828975796699523926e-01
4.615384615384615641e-02,9.733865261077880859e-01
6.153846153846154188e-02,9.627768397331237793e-01
7.692307692307692735e-02,9.508259892463684082e-01
9.230769230769231282e-02,9.372887611389160156e-01
1.076923076923076983e-01,9.218673110008239746e-01
1.230769230769230838e-01,9.043886661529541016e-01
1.384615384615384692e-01,8.847677707672119141e-01
1.538461538461538547e-01,8.630636930465698242e-01
1.692307692307692402e-01,8.390685319900512695e-01
1.846153846153846256e-01,8.133633136749267578e-01
2.000000000000000111e-01,7.861671447753906250e-01
2.153846153846153966e-01,7.580155730247497559e-01
2.307692307692307820e-01,7.293662428855895996e-01
2.461538461538461675e-01,7.008500099182128906e-01
2.615384615384615530e-01,6.725115180015563965e-01
2.769230769230769384e-01,6.452349424362182617e-01
2.923076923076923239e-01,6.188275814056396484e-01
3.076923076923077094e-01,5.936364531517028809e-01
3.230769230769230949e-01,5.692392587661743164e-01
3.384615384615384803e-01,5.463111400604248047e-01
3.538461538461538658e-01,5.237247943878173828e-01
3.692307692307692513e-01,5.012394189834594727e-01
3.846153846153846367e-01,4.789899289608001709e-01
4.000000000000000222e-01,4.559861123561859131e-01
4.153846153846154077e-01,4.324692487716674805e-01
4.307692307692307931e-01,4.079240858554840088e-01
4.461538461538461786e-01,3.824070096015930176e-01
4.615384615384615641e-01,3.558633327484130859e-01
4.769230769230769496e-01,3.282719552516937256e-01
4.923076923076923350e-01,3.005939126014709473e-01
5.076923076923076650e-01,2.726085484027862549e-01
5.230769230769231060e-01,2.448367327451705933e-01
5.384615384615385469e-01,2.182375490665435791e-01
5.538461538461538769e-01,1.928496956825256348e-01
5.692307692307692069e-01,1.694009155035018921e-01
5.846153846153846478e-01,1.480092704296112061e-01
6.000000000000000888e-01,1.287437975406646729e-01
6.153846153846154188e-01,1.118991225957870483e-01
6.307692307692307487e-01,9.720959514379501343e-02
6.461538461538461897e-01,8.470915257930755615e-02
6.615384615384616307e-01,7.417500764131546021e-02
6.769230769230769607e-01,6.526567041873931885e-02
6.923076923076922906e-01,5.774213373661041260e-02
7.076923076923077316e-01,5.137405917048454285e-02
7.230769230769231726e-01,4.599412158131599426e-02
7.384615384615385025e-01,4.142632707953453064e-02
7.538461538461538325e-01,3.746430948376655579e-02
7.692307692307692735e-01,3.397418931126594543e-02
7.846153846153847145e-01,3.090008907020092010e-02
8.000000000000000444e-01,2.809121273458003998e-02
8.153846153846153744e-01,2.552241273224353790e-02
8.307692307692308153e-01,2.316854707896709442e-02
8.461538461538462563e-01,2.094756998121738434e-02
8.615384615384615863e-01,1.880818419158458710e-02
8.769230769230769162e-01,1.678023301064968109e-02
8.923076923076923572e-01,1.476771943271160126e-02
9.076923076923077982e-01,1.278853323310613632e-02
9.230769230769231282e-01,1.080825272947549820e-02
9.384615384615384581e-01,8.803395554423332214e-03
9.538461538461538991e-01,6.743009202182292938e-03
9.692307692307693401e-01,4.594319500029087067e-03
9.846153846153846700e-01,2.319771097972989082e-03
1.000000000000000000e+00,2.319771097972989082e-03


==> results_data/steady-heat-kl/sample-1/num/u_lcut_x_13.txt <==
y,u
0.000000000000000000e+00,9.745797999999999961e-01
1.538461538461538547e-02,9.745797999999999961e-01
3.076923076923077094e-02,9.745791000000000315e-01
4.615384615384615641e-02,9.745747999999999633e-01
6.153846153846154188e-02,9.745620999999999867e-01
7.692307692307692735e-02,9.745331999999999883e-01
9.230769230769231282e-02,9.744779000000000080e-01
1.076923076923076983e-01,9.743819999999999704e-01
1.230769230769230838e-01,9.742277000000000298e-01
1.384615384615384692e-01,9.739917000000000158e-01
1.538461538461538547e-01,9.736449000000000353e-01
1.692307692307692402e-01,9.731507999999999825e-01
1.846153846153846256e-01,9.724639000000000477e-01
2.000000000000000111e-01,9.715279999999999472e-01
2.153846153846153966e-01,9.702743999999999813e-01
2.307692307692307820e-01,9.686190000000000078e-01
2.461538461538461675e-01,9.664608000000000088e-01
2.615384615384615530e-01,9.636791000000000107e-01
2.769230769230769384e-01,9.601328000000000085e-01
2.923076923076923239e-01,9.556603000000000181e-01
3.076923076923077094e-01,9.500819000000000347e-01
3.230769230769230949e-01,9.432057999999999831e-01
3.384615384615384803e-01,9.348381000000000052e-01
3.538461538461538658e-01,9.247969000000000328e-01
3.692307692307692513e-01,9.129323999999999772e-01
3.846153846153846367e-01,8.991489000000000287e-01
4.000000000000000222e-01,8.834281000000000494e-01
4.153846153846154077e-01,8.658498000000000028e-01
4.307692307692307931e-01,8.466050000000000519e-01
4.461538461538461786e-01,8.259988000000000330e-01
4.615384615384615641e-01,8.044398000000000382e-01
4.769230769230769496e-01,7.824166000000000176e-01
4.923076923076923350e-01,7.604640000000000288e-01
5.076923076923076650e-01,7.391242000000000090e-01
5.230769230769231060e-01,7.189084999999999503e-01
5.384615384615385469e-01,7.002667000000000197e-01
5.538461538461538769e-01,6.835676000000000530e-01
5.692307692307692069e-01,6.690916999999999559e-01
5.846153846153846478e-01,6.570369999999999822e-01
6.000000000000000888e-01,6.475322000000000022e-01
6.153846153846154188e-01,6.406555000000000444e-01
6.307692307692307487e-01,6.364532000000000522e-01
6.461538461538461897e-01,6.349540000000000184e-01
6.615384615384616307e-01,6.361780999999999686e-01
6.769230769230769607e-01,6.401364999999999972e-01
6.923076923076922906e-01,6.468239000000000072e-01
7.076923076923077316e-01,6.562029000000000334e-01
7.230769230769231726e-01,6.681848000000000232e-01
7.384615384615385025e-01,6.826092999999999744e-01
7.538461538461538325e-01,6.992270000000000429e-01
7.692307692307692735e-01,7.176913999999999794e-01
7.846153846153847145e-01,7.375614000000000336e-01
8.000000000000000444e-01,7.583174999999999777e-01
8.153846153846153744e-01,7.793911000000000033e-01
8.307692307692308153e-01,8.002010999999999985e-01
8.461538461538462563e-01,8.201952999999999605e-01
8.615384615384615863e-01,8.388866000000000378e-01
8.769230769230769162e-01,8.558816000000000201e-01
8.923076923076923572e-01,8.708957000000000503e-01
9.076923076923077982e-01,8.837551000000000156e-01
9.230769230769231282e-01,8.943877999999999551e-01
9.384615384615384581e-01,9.028068000000000204e-01
9.538461538461538991e-01,9.090901999999999594e-01
9.692307692307693401e-01,9.133637000000000006e-01
9.846153846153846700e-01,9.157864999999999478e-01
1.000000000000000000e+00,9.165442000000000311e-01


==> results_data/steady-heat-kl/sample-1/num/u_lcut_x_33.txt <==
y,u
0.000000000000000000e+00,8.691702000000000039e-01
1.538461538461538547e-02,8.681986000000000425e-01
3.076923076923077094e-02,8.650769000000000375e-01
4.615384615384615641e-02,8.595747000000000249e-01
6.153846153846154188e-02,8.515319000000000083e-01
7.692307692307692735e-02,8.408704999999999652e-01
9.230769230769231282e-02,8.276078999999999519e-01
1.076923076923076983e-01,8.118697000000000275e-01
1.230769230769230838e-01,7.938965000000000050e-01
1.384615384615384692e-01,7.740417000000000547e-01
1.538461538461538547e-01,7.527568999999999511e-01
1.692307692307692402e-01,7.305654000000000314e-01
1.846153846153846256e-01,7.080246000000000040e-01
2.000000000000000111e-01,6.856851000000000473e-01
2.153846153846153966e-01,6.640496999999999650e-01
2.307692307692307820e-01,6.435404999999999598e-01
2.461538461538461675e-01,6.244773999999999603e-01
2.615384615384615530e-01,6.070693000000000339e-01
2.769230769230769384e-01,5.914186999999999639e-01
2.923076923076923239e-01,5.775346999999999564e-01
3.076923076923077094e-01,5.653521000000000241e-01
3.230769230769230949e-01,5.547528999999999932e-01
3.384615384615384803e-01,5.455860000000000154e-01
3.538461538461538658e-01,5.376840000000000508e-01
3.692307692307692513e-01,5.308764000000000260e-01
3.846153846153846367e-01,5.249981999999999704e-01
4.000000000000000222e-01,5.198952999999999491e-01
4.153846153846154077e-01,5.154265999999999570e-01
4.307692307692307931e-01,5.114642999999999828e-01
4.461538461538461786e-01,5.078926000000000274e-01
4.615384615384615641e-01,5.046062999999999521e-01
4.769230769230769496e-01,5.015072999999999892e-01
4.923076923076923350e-01,4.985029000000000265e-01
5.076923076923076650e-01,4.955028000000000210e-01
5.230769230769231060e-01,4.924160000000000204e-01
5.384615384615385469e-01,4.891486999999999918e-01
5.538461538461538769e-01,4.856015000000000192e-01
5.692307692307692069e-01,4.816664999999999974e-01
5.846153846153846478e-01,4.772254000000000218e-01
6.000000000000000888e-01,4.721474999999999977e-01
6.153846153846154188e-01,4.662884999999999946e-01
6.307692307692307487e-01,4.594908999999999799e-01
6.461538461538461897e-01,4.515865000000000018e-01
6.615384615384616307e-01,4.424011999999999944e-01
6.769230769230769607e-01,4.317643999999999926e-01
6.923076923076922906e-01,4.195211999999999830e-01
7.076923076923077316e-01,4.055498000000000158e-01
7.230769230769231726e-01,3.897806999999999800e-01
7.384615384615385025e-01,3.722184000000000048e-01
7.538461538461538325e-01,3.529596999999999873e-01
7.692307692307692735e-01,3.322069999999999745e-01
7.846153846153847145e-01,3.102723000000000009e-01
8.000000000000000444e-01,2.875681999999999960e-01
8.153846153846153744e-01,2.645863999999999994e-01
8.307692307692308153e-01,2.418644000000000072e-01
8.461538461538462563e-01,2.199454999999999882e-01
8.615384615384615863e-01,1.993370999999999893e-01
8.769230769230769162e-01,1.804756999999999889e-01
8.923076923076923572e-01,1.637007000000000045e-01
9.076923076923077982e-01,1.492421999999999915e-01
9.230769230769231282e-01,1.372219000000000078e-01
9.384615384615384581e-01,1.276634000000000102e-01
9.538461538461538991e-01,1.205085999999999935e-01
9.692307692307693401e-01,1.156356999999999940e-01
9.846153846153846700e-01,1.128732999999999959e-01
1.000000000000000000e+00,1.120106000000000018e-01


==> results_data/steady-heat-kl/sample-1/num/u_lcut_x_52.txt <==
y,u
0.000000000000000000e+00,8.345582999999999474e-02
1.538461538461538547e-02,8.421351000000000531e-02
3.076923076923077094e-02,8.663629999999999942e-02
4.615384615384615641e-02,9.090980999999999368e-02
6.153846153846154188e-02,9.719324999999999493e-02
7.692307692307692735e-02,1.056122000000000033e-01
9.230769230769231282e-02,1.162448999999999982e-01
1.076923076923076983e-01,1.291043000000000052e-01
1.230769230769230838e-01,1.441184000000000076e-01
1.384615384615384692e-01,1.611133999999999900e-01
1.538461538461538547e-01,1.798047000000000117e-01
1.692307692307692402e-01,1.997989000000000015e-01
1.846153846153846256e-01,2.206088999999999967e-01
2.000000000000000111e-01,2.416824999999999946e-01
2.153846153846153966e-01,2.624386000000000219e-01
2.307692307692307820e-01,2.823086000000000206e-01
2.461538461538461675e-01,3.007730000000000126e-01
2.615384615384615530e-01,3.173907000000000256e-01
2.769230769230769384e-01,3.318151999999999768e-01
2.923076923076923239e-01,3.437971000000000221e-01
3.076923076923077094e-01,3.531760999999999928e-01
3.230769230769230949e-01,3.598635000000000028e-01
3.384615384615384803e-01,3.638218999999999759e-01
3.538461538461538658e-01,3.650459999999999816e-01
3.692307692307692513e-01,3.635468000000000033e-01
3.846153846153846367e-01,3.593445000000000111e-01
4.000000000000000222e-01,3.524677999999999978e-01
4.153846153846154077e-01,3.429630000000000178e-01
4.307692307692307931e-01,3.309082999999999886e-01
4.461538461538461786e-01,3.164324000000000026e-01
4.615384615384615641e-01,2.997332999999999803e-01
4.769230769230769496e-01,2.810914999999999941e-01
4.923076923076923350e-01,2.608757999999999910e-01
5.076923076923076650e-01,2.395359999999999989e-01
5.230769230769231060e-01,2.175834000000000101e-01
5.384615384615385469e-01,1.955601999999999896e-01
5.538461538461538769e-01,1.740011999999999948e-01
5.692307692307692069e-01,1.533950000000000036e-01
5.846153846153846478e-01,1.341501999999999972e-01
6.000000000000000888e-01,1.165719000000000061e-01
6.153846153846154188e-01,1.008510999999999991e-01
6.307692307692307487e-01,8.706759999999999500e-02
6.461538461538461897e-01,7.520311999999999830e-02
6.615384615384616307e-01,6.516194999999999626e-02
6.769230769230769607e-01,5.679416000000000325e-02
6.923076923076922906e-01,4.991811000000000165e-02
7.076923076923077316e-01,4.433974999999999722e-02
7.230769230769231726e-01,3.986721000000000015e-02
7.384615384615385025e-01,3.632090999999999792e-02
7.538461538461538325e-01,3.353920999999999986e-02
7.692307692307692735e-01,3.138095999999999941e-02
7.846153846153847145e-01,2.972560999999999953e-02
8.000000000000000444e-01,2.847196000000000102e-02
8.153846153846153744e-01,2.753612000000000073e-02
8.307692307692308153e-01,2.684918999999999847e-02
8.461538461538462563e-01,2.635505000000000139e-02
8.615384615384615863e-01,2.600827000000000000e-02
8.769230769230769162e-01,2.577230000000000146e-02
8.923076923076923572e-01,2.561795999999999865e-02
9.076923076923077982e-01,2.552215000000000039e-02
9.230769230769231282e-01,2.546678000000000136e-02
9.384615384615384581e-01,2.543793999999999916e-02
9.538461538461538991e-01,2.542517000000000041e-02
9.692307692307693401e-01,2.542093999999999951e-02
9.846153846153846700e-01,2.542022000000000032e-02
1.000000000000000000e+00,2.542024999999999840e-02


==> results_data/steady-heat-kl/sample-1/num/u_lcut_y_13.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.978038000000000185e-01
3.076923076923077094e-02,9.957112999999999658e-01
4.615384615384615641e-02,9.936901999999999680e-01
6.153846153846154188e-02,9.917120000000000379e-01
7.692307692307692735e-02,9.897508000000000417e-01
9.230769230769231282e-02,9.877823999999999494e-01
1.076923076923076983e-01,9.857829999999999648e-01
1.230769230769230838e-01,9.837280999999999942e-01
1.384615384615384692e-01,9.815909999999999913e-01
1.538461538461538547e-01,9.793416999999999817e-01
1.692307692307692402e-01,9.769449000000000050e-01
1.846153846153846256e-01,9.743578999999999990e-01
2.000000000000000111e-01,9.715279999999999472e-01
2.153846153846153966e-01,9.683901999999999788e-01
2.307692307692307820e-01,9.648632000000000319e-01
2.461538461538461675e-01,9.608474999999999655e-01
2.615384615384615530e-01,9.562211000000000460e-01
2.769230769230769384e-01,9.508385999999999783e-01
2.923076923076923239e-01,9.445297000000000276e-01
3.076923076923077094e-01,9.371013999999999733e-01
3.230769230769230949e-01,9.283430999999999766e-01
3.384615384615384803e-01,9.180363000000000273e-01
3.538461538461538658e-01,9.059690999999999717e-01
3.692307692307692513e-01,8.919559999999999711e-01
3.846153846153846367e-01,8.758607000000000475e-01
4.000000000000000222e-01,8.576209000000000193e-01
4.153846153846154077e-01,8.372692000000000467e-01
4.307692307692307931e-01,8.149477000000000526e-01
4.461538461538461786e-01,7.909116000000000479e-01
4.615384615384615641e-01,7.655176000000000203e-01
4.769230769230769496e-01,7.391997000000000151e-01
4.923076923076923350e-01,7.124317999999999484e-01
5.076923076923076650e-01,6.856851000000000473e-01
5.230769230769231060e-01,6.593843999999999816e-01
5.384615384615385469e-01,6.338711000000000206e-01
5.538461538461538769e-01,6.093771999999999522e-01
5.692307692307692069e-01,5.860121999999999831e-01
5.846153846153846478e-01,5.637636999999999787e-01
6.000000000000000888e-01,5.425079999999999902e-01
6.153846153846154188e-01,5.220293000000000294e-01
6.307692307692307487e-01,5.020428999999999586e-01
6.461538461538461897e-01,4.822207000000000021e-01
6.615384615384616307e-01,4.622183000000000264e-01
6.769230769230769607e-01,4.417014000000000218e-01
6.923076923076922906e-01,4.203728999999999938e-01
7.076923076923077316e-01,3.979995000000000061e-01
7.230769230769231726e-01,3.744357999999999853e-01
7.384615384615385025e-01,3.496448999999999807e-01
7.538461538461538325e-01,3.237115999999999882e-01
7.692307692307692735e-01,2.968442000000000025e-01
7.846153846153847145e-01,2.693643000000000010e-01
8.000000000000000444e-01,2.416824999999999946e-01
8.153846153846153744e-01,2.142619000000000051e-01
8.307692307692308153e-01,1.875748000000000137e-01
8.461538461538462563e-01,1.620581000000000105e-01
8.615384615384615863e-01,1.380740000000000023e-01
8.769230769230769162e-01,1.158814999999999984e-01
8.923076923076923572e-01,9.562299999999999967e-02
9.076923076923077982e-01,7.732418000000000624e-02
9.230769230769231282e-01,6.090721999999999803e-02
9.384615384615384581e-01,4.621204999999999757e-02
9.538461538461538991e-01,3.302204000000000250e-02
9.692307692307693401e-01,2.109008999999999884e-02
9.846153846153846700e-01,1.016262000000000068e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> results_data/steady-heat-kl/sample-1/num/u_lcut_y_33.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.875950999999999480e-01
3.076923076923077094e-02,9.741752000000000189e-01
4.615384615384615641e-02,9.595384000000000135e-01
6.153846153846154188e-02,9.434917999999999916e-01
7.692307692307692735e-02,9.258800999999999837e-01
9.230769230769231282e-02,9.066149999999999487e-01
1.076923076923076983e-01,8.857005999999999490e-01
1.230769230769230838e-01,8.632507999999999848e-01
1.384615384615384692e-01,8.394943999999999740e-01
1.538461538461538547e-01,8.147659999999999902e-01
1.692307692307692402e-01,7.894832000000000516e-01
1.846153846153846256e-01,7.641116000000000019e-01
2.000000000000000111e-01,7.391242000000000090e-01
2.153846153846153966e-01,7.149611999999999634e-01
2.307692307692307820e-01,6.919956000000000440e-01
2.461538461538461675e-01,6.705105000000000093e-01
2.615384615384615530e-01,6.506883999999999446e-01
2.769230769230769384e-01,6.326127999999999751e-01
2.923076923076923239e-01,6.162800999999999974e-01
3.076923076923077094e-01,6.016164000000000511e-01
3.230769230769230949e-01,5.884975999999999541e-01
3.384615384615384803e-01,5.767679999999999474e-01
3.538461538461538658e-01,5.662570000000000103e-01
3.692307692307692513e-01,5.567917000000000005e-01
3.846153846153846367e-01,5.482053000000000065e-01
4.000000000000000222e-01,5.403432999999999709e-01
4.153846153846154077e-01,5.330654999999999699e-01
4.307692307692307931e-01,5.262464999999999504e-01
4.461538461538461786e-01,5.197749999999999870e-01
4.615384615384615641e-01,5.135517000000000554e-01
4.769230769230769496e-01,5.074868000000000157e-01
4.923076923076923350e-01,5.014971000000000290e-01
5.076923076923076650e-01,4.955028000000000210e-01
5.230769230769231060e-01,4.894244999999999846e-01
5.384615384615385469e-01,4.831799999999999984e-01
5.538461538461538769e-01,4.766810000000000214e-01
5.692307692307692069e-01,4.698303999999999814e-01
5.846153846153846478e-01,4.625192000000000192e-01
6.000000000000000888e-01,4.546246999999999927e-01
6.153846153846154188e-01,4.460092999999999974e-01
6.307692307692307487e-01,4.365211999999999981e-01
6.461538461538461897e-01,4.259962999999999944e-01
6.615384615384616307e-01,4.142640000000000211e-01
6.769230769230769607e-01,4.011561000000000154e-01
6.923076923076922906e-01,3.865193000000000101e-01
7.076923076923077316e-01,3.702317999999999998e-01
7.230769230769231726e-01,3.522219999999999795e-01
7.384615384615385025e-01,3.324888999999999761e-01
7.538461538461538325e-01,3.111188999999999760e-01
7.692307692307692735e-01,2.882973999999999815e-01
7.846153846153847145e-01,2.643109000000000153e-01
8.000000000000000444e-01,2.395359999999999989e-01
8.153846153846153744e-01,2.144170999999999994e-01
8.307692307692308153e-01,1.894318999999999864e-01
8.461538461538462563e-01,1.650513999999999870e-01
8.615384615384615863e-01,1.416993000000000003e-01
8.769230769230769162e-01,1.197169000000000011e-01
8.923076923076923572e-01,9.933949999999999725e-02
9.076923076923077982e-01,8.068662999999999530e-02
9.230769230769231282e-01,6.376558999999999700e-02
9.384615384615384581e-01,4.848697999999999897e-02
9.538461538461538991e-01,3.468790000000000068e-02
9.692307692307693401e-01,2.215883000000000089e-02
9.846153846153846700e-01,1.067078999999999944e-02
1.000000000000000000e+00,0.000000000000000000e+00


==> results_data/steady-heat-kl/sample-1/num/u_lcut_y_52.txt <==
x,u
0.000000000000000000e+00,1.000000000000000000e+00
1.538461538461538547e-02,9.898373999999999784e-01
3.076923076923077094e-02,9.789098999999999995e-01
4.615384615384615641e-02,9.669780000000000042e-01
6.153846153846154188e-02,9.537879000000000218e-01
7.692307692307692735e-02,9.390927999999999498e-01
9.230769230769231282e-02,9.226758000000000459e-01
1.076923076923076983e-01,9.043769999999999865e-01
1.230769230769230838e-01,8.841185000000000294e-01
1.384615384615384692e-01,8.619259999999999700e-01
1.538461538461538547e-01,8.379419000000000173e-01
1.692307692307692402e-01,8.124251999999999585e-01
1.846153846153846256e-01,7.857380999999999949e-01
2.000000000000000111e-01,7.583174999999999777e-01
2.153846153846153966e-01,7.306356999999999990e-01
2.307692307692307820e-01,7.031557999999999975e-01
2.461538461538461675e-01,6.762884000000000118e-01
2.615384615384615530e-01,6.503550999999999638e-01
2.769230769230769384e-01,6.255642000000000147e-01
2.923076923076923239e-01,6.020005000000000495e-01
3.076923076923077094e-01,5.796270999999999507e-01
3.230769230769230949e-01,5.582985999999999782e-01
3.384615384615384803e-01,5.377817000000000291e-01
3.538461538461538658e-01,5.177793000000000534e-01
3.692307692307692513e-01,4.979570999999999859e-01
3.846153846153846367e-01,4.779707000000000261e-01
4.000000000000000222e-01,4.574920000000000098e-01
4.153846153846154077e-01,4.362363000000000213e-01
4.307692307692307931e-01,4.139878000000000169e-01
4.461538461538461786e-01,3.906227999999999922e-01
4.615384615384615641e-01,3.661288999999999794e-01
4.769230769230769496e-01,3.406156000000000184e-01
4.923076923076923350e-01,3.143149000000000082e-01
5.076923076923076650e-01,2.875681999999999960e-01
5.230769230769231060e-01,2.608002999999999849e-01
5.384615384615385469e-01,2.344824000000000075e-01
5.538461538461538769e-01,2.090884000000000076e-01
5.692307692307692069e-01,1.850523000000000029e-01
5.846153846153846478e-01,1.627308000000000088e-01
6.000000000000000888e-01,1.423791000000000084e-01
6.153846153846154188e-01,1.241392999999999941e-01
6.307692307692307487e-01,1.080440000000000011e-01
6.461538461538461897e-01,9.403090999999999533e-02
6.615384615384616307e-01,8.196372000000000380e-02
6.769230769230769607e-01,7.165689999999999560e-02
6.923076923076922906e-01,6.289862000000000231e-02
7.076923076923077316e-01,5.547032999999999825e-02
7.230769230769231726e-01,4.916142999999999902e-02
7.384615384615385025e-01,4.377890000000000253e-02
7.538461538461538325e-01,3.915255000000000124e-02
7.692307692307692735e-01,3.513675000000000131e-02
7.846153846153847145e-01,3.160985000000000184e-02
8.000000000000000444e-01,2.847196000000000102e-02
8.153846153846153744e-01,2.564212999999999909e-02
8.307692307692308153e-01,2.305509999999999851e-02
8.461538461538462563e-01,2.065830999999999917e-02
8.615384615384615863e-01,1.840902999999999984e-02
8.769230769230769162e-01,1.627193999999999863e-02
8.923076923076923572e-01,1.421697000000000065e-02
9.076923076923077982e-01,1.221758000000000045e-02
9.230769230769231282e-01,1.024920999999999992e-02
9.384615384615384581e-01,8.288047999999999249e-03
9.538461538461538991e-01,6.309816000000000209e-03
9.692307692307693401e-01,4.288708999999999924e-03
9.846153846153846700e-01,2.196245999999999789e-03
1.000000000000000000e+00,0.000000000000000000e+00

